Zero Estimation Cost Strategy for Witsenhausen Counterexample with Causal Encoder

We propose a zero estimation cost (ZEC) scheme for causal-encoding noncausal-decoding vector-valued Witsenhausen counterexample based on the coordination coding result. In contrast to source coding, our goal is to communicate a controlled system state. The introduced ZEC scheme is a joint control-communication approach that transforms the system state into a sequence that can be efficiently communicated using block coding. Numerical results show that our approach significantly reduces the power required for achieving zero-estimation-cost state reconstruction at the decoder. In the second part, we introduce a more general non-zero estimation cost (Non-ZEC) scheme. We observe numerically that the Non-ZEC scheme operates as a time-sharing mechanism between the two-point strategy and the ZEC scheme. Overall, by leveraging block-coding gain, our proposed methods substantially improve the power-estimation trade-off for Witsenhausen counterexample.

==> fig/2P.csv <==
1,0
0.992046154391971,2.4995834027585e-05
0.984142308783943,9.99333777284804e-05
0.976288463175914,0.000224663004989285
0.968484617567885,0.000398936165222647
0.960730771959857,0.000622406609480379
0.953026926351828,0.000894632080951167
0.945373080743799,0.00121507644495229
0.937769235135771,0.00158311222799009
0.930215389527742,0.00199802353095863
0.922711543919713,0.00245900927815033
0.915257698311685,0.00296518676148549
0.907853852703656,0.00351559543819055
0.900500007095627,0.00410920093998644
0.893196161487599,0.00474489925257015
0.88594231587957,0.00542152102564816
0.878738470271542,0.00613783597586185
0.871584624663513,0.00689255734748515
0.864480779055484,0.00768434639863457
0.857426933447456,0.00851181688378485
0.850423087839427,0.00937353950652009
0.843469242231398,0.0102680463195789
0.83656539662337,0.0111938350522989
0.829711551015341,0.0121493733484752
0.822907705407312,0.0131331029003759
0.816153859799284,0.0141434434671841
0.809450014191255,0.0151787967684354
0.802796168583226,0.0162375502450951
0.796192322975198,0.0173180806827688
0.789638477367169,0.0184187576931634
0.78313463175914,0.0195379470513395
0.776680786151112,0.020674013887514
0.770276940543083,0.0218253257332208
0.763923094935054,0.022990255422512
0.757619249327026,0.0241671838496185
0.751365403718997,0.0253545025850877
0.745161558110969,0.0265506163529037
0.73900771250294,0.0277539453714781
0.732903866894911,0.0289629275616989
0.726850021286882,0.0301760206254438
0.720846175678854,0.0313917039981249
0.714892330070825,0.0326084806789321
0.708988484462796,0.0338248789425053
0.703134638854768,0.035039453935781
0.697330793246739,0.0362507891637536
0.691576947638711,0.0374574978678574
0.685873102030682,0.0386582243006193
0.680219256422653,0.0398516449001658
0.674615410814625,0.0410364693680895
0.669061565206596,0.0422114416540893
0.663557719598567,0.0433753408507084
0.658103873990539,0.0445269820013966
0.65270002838251,0.0456652168250242
0.647346182774481,0.0467889343598809
0.642042337166453,0.0478970615300906
0.636788491558424,0.0489885636372843
0.631584645950395,0.0500624447802763
0.626430800342367,0.0511177482054037
0.621326954734338,0.0521535565901026
0.616273109126309,0.053168992262214
0.611269263518281,0.054163217357434
0.606315417910252,0.0551354339172521
0.601411572302224,0.0560848839296504
0.596557726694195,0.0570108493147724
0.591753881086166,0.0579126518577099
0.587000035478138,0.0587896530904971
0.582296189870109,0.0596412541253494
0.57764234426208,0.0604668954411318
0.573038498654052,0.0612660566249976
0.568484653046023,0.0620382560710891
0.563980807437994,0.0627830506381557
0.559526961829966,0.0635000352679013
0.555123116221937,0.0641888425658377
0.550769270613908,0.0648491423463867
0.54646542500588,0.0654806411439392
0.542211579397851,0.0660830816915481
0.538007733789822,0.0666562423689039
0.533853888181794,0.0671999366212101
0.529750042573765,0.0677140123505516
0.525696196965736,0.0681983512813198
0.521692351357708,0.0686528683012332
0.517738505749679,0.0690775107794683
0.51383466014165,0.0694722578633885
0.509980814533622,0.0698371197553376
0.506176968925593,0.0701721369709374
0.502423123317564,0.0704773795803069
0.498719277709536,0.0707529464335977
0.495065432101507,0.0709989643722126
0.491461586493478,0.0712155874270565
0.48790774088545,0.0714029960051392
0.484403895277421,0.0715613960658295
0.480950049669392,0.0716910182880329
0.477546204061364,0.0717921172295431
0.474192358453335,0.0718649704797902
0.470888512845307,0.0719098778071847
0.467634667237278,0.0719271603022306
0.464430821629249,0.0719171595175532
0.461276976021221,0.071880236605964
0.458173130413192,0.0718167714576538
0.455119284805163,0.0717271618375821
0.452115439197135,0.0716118225241007
0.449161593589106,0.0714711844498204
0.446257747981077,0.0713056938457053
0.443403902373049,0.0711158113893448
0.44060005676502,0.0709020113583287
0.437846211156991,0.0706647807896179
0.435142365548963,0.0704046186457768
0.432488519940934,0.0701220349888983
0.429884674332905,0.0698175501630272
0.427330828724877,0.0694916939858527
0.424826983116848,0.0691450049504118
0.422373137508819,0.0687780294375153
0.419969291900791,0.0683913209395728
0.417615446292762,0.0679854392964662
0.415311600684733,0.0675609499440868
0.413057755076705,0.0671184231761215
0.410853909468676,0.0666584334196385
0.408700063860648,0.0661815585249975
0.406596218252619,0.0656883790705707
0.40454237264459,0.0651794776827353
0.402538527036562,0.0646554383715639
0.400584681428533,0.0641168458826094
0.398680835820504,0.0635642850651497
0.396826990212476,0.0629983402572259
0.395023144604447,0.0624195946877808
0.393269298996418,0.0618286298961694
0.39156545338839,0.0612260251692889
0.389911607780361,0.0606123569965414
0.388307762172332,0.0599881985428181
0.386753916564304,0.0593541191396619
0.385250070956275,0.0587106837947396
0.383796225348246,0.0580584527197274
0.382392379740218,0.057397980876684
0.381038534132189,0.0567298175429639
0.37973468852416,0.0560545058946933
0.378480842916132,0.0553725826088081
0.377276997308103,0.05468457748363
0.376123151700074,0.0539910130779302
0.375019306092046,0.0532924043684091
0.373965460484017,0.0525892584254983
0.372961614875988,0.0518820741073677
0.37200776926796,0.0511713417720007
0.371103923659931,0.0504575430071808
0.370250078051902,0.0497411503782121
0.369446232443874,0.0490226271931788
0.368692386835845,0.0483024272855293
0.367988541227817,0.0475809948137555
0.367334695619788,0.0468587640779201
0.366730850011759,0.046136159352768
0.366177004403731,0.0454135947371478
0.365673158795702,0.0446914740194486
0.365219313187673,0.0439701905587508
0.364815467579645,0.0432501271813721
0.364461621971616,0.0425316560924827
0.364157776363587,0.0418151388024492
0.363903930755559,0.0411009260675586
0.36370008514753,0.0403893578447655
0.363546239539501,0.0396807632600951
0.363442393931473,0.0389754605903288
0.363388548323444,0.0382737572575912
0.363384702715415,0.0375759498364514
0.363430857107387,0.0368823240731476
0.363527011499358,0.0361931549165371
0.363673165891329,0.0355087065603711
0.363869320283301,0.0348292324964916
0.364115474675272,0.0341549755785421
0.364411629067243,0.0334861680957859
0.364757783459215,0.0328230318566215
0.365153937851186,0.032165778281385
0.365600092243157,0.0315146085040308
0.366096246635129,0.0308697134822808
0.3666424010271,0.0302312741158339
0.367238555419071,0.0295994613722305
0.367884709811043,0.028974436419968
0.368580864203014,0.0283563507684675
0.369327018594986,0.0277453464144922
0.370123172986957,0.0271415559946272
0.370969327378928,0.0265451029434288
0.3718654817709,0.0259561016568613
0.372811636162871,0.0253746576606407
0.373807790554842,0.0248008677831133
0.374853944946814,0.0242348203323006
0.375950099338785,0.0236765952767504
0.377096253730756,0.0231262644298393
0.378292408122728,0.0225838916371796
0.379538562514699,0.0220495329667904
0.38083471690667,0.0215232369017004
0.382180871298642,0.0210050445346577
0.383577025690613,0.020494989764631
0.385023180082584,0.0199930994947917
0.386519334474556,0.0194993938316798
0.388065488866527,0.0190138862852593
0.389661643258498,0.0185365839695838
0.39130779765047,0.0180674878037956
0.393003952042441,0.0176065927131955
0.394750106434412,0.0171538878301276
0.396546260826384,0.016709356694432
0.398392415218355,0.0162729774532283
0.400288569610326,0.015844723059803
0.402234724002298,0.0154245614713806
0.404230878394269,0.0150124558455705
0.40627703278624,0.0146083647352884
0.408373187178212,0.0142122422819625
0.410519341570183,0.0138240384068416
0.412715495962155,0.0134436990002344
0.414961650354126,0.0130711661085142
0.417257804746097,0.0127063781187377
0.419603959138069,0.0123492699407299
0.42200011353004,0.0119997731864995
0.424446267922011,0.0116578163468577
0.426942422313983,0.0113233249651199
0.429488576705954,0.0109962218077803
0.432084731097925,0.0106764270320566
0.434730885489897,0.0103638583502107
0.437427039881868,0.010058431190559
0.440173194273839,0.00976005885509348
0.442969348665811,0.00946865267364419
0.445815503057782,0.00918412215451771
0.448711657449753,0.00890637513155737
0.451657811841725,0.0086353179075757
0.454653966233696,0.00837085539411713
0.457700120625667,0.008112891247516
0.460796275017639,0.00786132800122073
0.46394242940961,0.00761606719436243
0.467138583801582,0.00737700949655102
0.470384738193553,0.00714405482888898
0.473680892585524,0.00691710248119769
0.477027046977496,0.0066960512254573
0.480423201369467,0.00648079942546623
0.483869355761438,0.00627124514273105
0.487365510153409,0.006067286238603
0.490911664545381,0.00586882047268136
0.494507818937352,0.00567574559750873
0.498153973329324,0.00548795944958707
0.501850127721295,0.00530536003674786
0.505596282113266,0.00512784562191278
0.509392436505238,0.00495531480328562
0.513238590897209,0.00478766659101873
0.51713474528918,0.0046248004804013
0.521080899681152,0.00446661652161872
0.525077054073123,0.00431301538613598
0.529123208465094,0.00416389842975992
0.533219362857066,0.00401916775243793
0.537365517249037,0.00387872625485246
0.541561671641008,0.00374247769187337
0.54580782603298,0.00361032672293107
0.550103980424951,0.00348217895937591
0.554450134816923,0.00335794100889009
0.558846289208894,0.00323752051702021
0.563292443600865,0.00312082620589921
0.567788597992837,0.00300776791022791
0.572334752384808,0.0028982566105869
0.576930906776779,0.00279220446415038
0.58157706116875,0.00268952483287412
0.586273215560722,0.0025901323092299
0.591019369952693,0.00249394273955957
0.595815524344665,0.00240087324512146
0.600661678736636,0.00231084224090242
0.605557833128607,0.00222376945226835
0.610503987520579,0.00213957592952614
0.61550014191255,0.00205818406046961
0.620546296304521,0.00197951758098145
0.625642450696493,0.00190350158376312
0.630788605088464,0.00183006252526367
0.635984759480435,0.00175912823087807
0.641230913872407,0.00169062789848478
0.646527068264378,0.00162449210039158
0.651873222656349,0.00156065278375783
0.657269377048321,0.00149904326956007
0.662715531440292,0.00143959825016754
0.668211685832264,0.00138225378559234
0.673757840224235,0.00132694729847852
0.679353994616206,0.00127361756789283
0.685000149008177,0.00122220472197879
0.690696303400149,0.00117265022953453
0.69644245779212,0.0011248968905736
0.702238612184091,0.0010788888259264
0.708084766576063,0.00103457146593894
0.713980920968034,0.000991891538323943
0.719927075360006,0.000950797055218076
0.725923229751977,0.000911237299497665
0.731969384143948,0.00087316281040383
0.738065538535919,0.000836525368526545
0.744211692927891,0.000801277980195692
0.750407847319862,0.000767374861325759
0.756654001711834,0.000734771420759317
0.762950156103805,0.000703424243153074
0.769296310495776,0.000673291071448732
0.775692464887748,0.000644330788969551
0.782138619279719,0.000616503401181968
0.78863477367169,0.000589770017160332
0.795180928063662,0.000564092830791253
0.801777082455633,0.000539435101752783
0.808423236847605,0.000515761136302161
0.815119391239576,0.00049303626790456
0.821865545631547,0.000471226837733851
0.828661700023518,0.000450300175075106
0.83550785441549,0.000430224577657213
0.842404008807461,0.000410969291942716
0.849350163199433,0.000392504493400663
0.856346317591404,0.00037480126678706
0.863392471983375,0.000357831586456241
0.870488626375347,0.00034156829672532
0.877634780767318,0.000325985092312661
0.884830935159289,0.000311056498870193
0.89207708955126,0.000296757853628267
0.899373243943232,0.000283065286170642
0.906719398335203,0.000269955699356147
0.914115552727175,0.000257406750402511
0.921561707119146,0.000245396832146861
0.929057861511117,0.00023390505449638
0.936604015903089,0.000222911226081725
0.94420017029506,0.000212395836124808
0.951846324687031,0.00020234003653174
0.959542479079003,0.000192725624220787
0.967288633470974,0.000183535023694449
0.975084787862945,0.000174751269863872
0.982930942254917,0.000166357991133136
0.990827096646888,0.000158339392750117
0.998773251038859,0.000150680240429987


==> fig/PvsN.csv <==
0,0.364
0.01,0.364
0.02,0.364
0.03,0.364
0.04,0.364
0.05,0.364
0.06,0.364
0.07,0.364
0.08,0.365
0.09,0.366
0.1,0.367
0.11,0.369
0.12,0.372
0.13,0.374
0.14,0.378
0.15,0.382
0.16,0.387
0.17,0.392
0.18,0.398
0.19,0.404
0.2,0.411
0.21,0.418
0.22,0.425
0.23,0.433
0.24,0.442
0.25,0.451
0.26,0.46
0.27,0.47
0.28,0.48
0.29,0.491
0.3,0.501
0.31,0.512
0.32,0.524
0.33,0.535
0.34,0.547
0.35,0.559
0.36,0.572
0.37,0.584
0.38,0.597
0.39,0.611
0.4,0.624
0.41,0.637
0.42,0.651
0.43,0.665
0.44,0.679
0.45,0.694
0.46,0.708
0.47,0.723
0.48,0.738
0.49,0.753
0.5,0.768
0.51,0.783
0.52,0.799
0.53,0.815
0.54,0.83
0.55,0.846
0.56,0.862
0.57,0.879
0.58,0.895
0.59,0.911
0.6,0.928
0.61,0.945
0.62,0.961
0.63,0.978
0.64,0.995
0.65,1.01
0.66,NaN
0.67,NaN
0.68,NaN
0.69,NaN
0.7,NaN
0.71,NaN
0.72,NaN
0.73,NaN
0.74,NaN
0.75,NaN
0.76,NaN
0.77,NaN
0.78,NaN
0.79,NaN
0.8,NaN
0.81,NaN
0.82,NaN
0.83,NaN
0.84,NaN
0.85,NaN
0.86,NaN
0.87,NaN
0.88,NaN
0.89,NaN
0.9,NaN
0.91,NaN
0.92,NaN
0.93,NaN
0.94,NaN
0.95,NaN
0.96,NaN
0.97,NaN
0.98,NaN
0.99,NaN
1,NaN


==> fig/S01.csv <==
Pvals,Stable
0,NaN
0.01,NaN
0.02,NaN
0.03,NaN
0.04,NaN
0.05,NaN
0.06,NaN
0.07,NaN
0.08,NaN
0.09,NaN
0.1,NaN
0.1,NaN
0.1,NaN
0.1,NaN
0.1,NaN
0.1,NaN
0.2,NaN
0.2,NaN
0.2,NaN
0.2,NaN
0.2,NaN
0.2,NaN
0.2,NaN
0.2,NaN
0.2,NaN
0.2,NaN
0.3,NaN
0.3,NaN
0.3,NaN
0.3,NaN
0.3,NaN
0.3,NaN
0.3,NaN
0.3,NaN
0.3,NaN
0.3,NaN
0.4,NaN
0.4,NaN
0.4,0.004
0.4,0.004
0.4,0.004
0.4,0.004
0.4,0.004
0.4,0.005
0.4,0.005
0.4,0.005
0.4,0.005
0.4,0.005
0.4,0.005
0.4,0.004
0.4,0.004
0.4,0.004
0.4,0.004
0.4,0.004
0.4,0.004
0.4,0.004
0.4,0.003
0.4,0.003
0.4,0.003
0.4,0.003
0.4,0.003
0.4,0.006
0.4,0.006
0.4,0.005
0.4,0.005
0.4,0.005
0.4,0.005
0.4,0.005
0.4,0.005
0.4,0.005
0.4,0.004
0.4,0.004
0.4,0.004
0.4,0.004
0.4,0.004
0.4,0.004
0.4,0.004
0.4,0.003
0.4,0.003
0.4,0.003
0.4,0.003
0.4,0.003
0.4,0.003
0.4,0.003
0.4,0.003
0.4,0.006
0.4,0.006
0.4,0.006
0.4,0.006
0.4,0.005
0.4,0.005
0.4,0.005
0.4,0.005
0.4,0.005
0.4,0.005
0.4,0.005
0.4,0.004
0.4,0.004
0.4,0.004
0.4,0.004
0.4,0.004
0.4,0.004
0.4,0.004
0.4,0.003
0.4,0.003
0.4,0.003
0.4,0.003
0.4,0.003
0.4,0.003
0.4,0.003
0.4,0.003
0.4,0.002
0.4,0.002
0.4,0.002
0.4,0.006
0.4,0.006
0.4,0.006
0.4,0.006
0.4,0.006
0.4,0.006
0.4,0.005
0.4,0.005
0.4,0.005
0.4,0.005
0.4,0.005
0.4,0.005
0.4,0.005
0.4,0.004
0.4,0.004
0.4,0.004
0.4,0.004
0.4,0.004
0.4,0.004
0.4,0.004
0.4,0.003
0.4,0.003
0.4,0.003
0.4,0.003
0.4,0.003
0.4,0.003
0.4,0.003
0.4,0.003
0.4,0.002
0.4,0.002
0.4,0.002
0.4,0.002
0.4,0.002
0.4,0.006
0.4,0.006
0.4,0.006
0.4,0.006
0.4,0.006
0.4,0.006
0.4,0.006
0.4,0.006
0.4,0.005
0.4,0.005
0.4,0.005
0.4,0.005
0.4,0.005
0.4,0.005
0.4,0.005
0.4,0.004
0.4,0.004
0.4,0.004
0.4,0.004
0.4,0.004
0.4,0.004
0.4,0.004
0.4,0.003
0.4,0.003
0.4,0.003
0.4,0.003
0.4,0.003
0.4,0.003
0.4,0.003
0.4,0.003
0.4,0.002
0.4,0.002
0.4,0.002
0.4,0.002
0.4,0.002
0.4,0.002
0.4,0.002
0.4,0.002
0.4,0.006
0.4,0.006
0.4,0.006
0.4,0.006
0.4,0.006
0.4,0.006
0.4,0.006
0.4,0.006
0.4,0.006
0.4,0.005
0.4,0.005
0.4,0.005
0.4,0.005
0.4,0.005
0.4,0.005
0.4,0.005
0.4,0.004
0.4,0.004
0.4,0.004
0.4,0.004
0.4,0.004
0.4,0.004
0.4,0.004
0.4,0.003
0.4,0.003
0.4,0.003
0.4,0.003
0.4,0.003
0.4,0.003
0.4,0.003
0.4,0.003
0.4,0.002
0.4,0.002
0.4,0.002
0.4,0.002
0.4,0.002
0.4,0.002
0.4,0.002
0.4,0.002
0.4,0.002
0.4,0.002
0.5,0.007
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.001
0.5,0.007
0.5,0.007
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.001
0.5,0.001
0.5,0.001
0.5,0.007
0.5,0.007
0.5,0.007
0.5,0.007
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.001
0.5,0.001
0.5,0.001
0.5,0.001
0.5,0.001
0.5,0.007
0.5,0.007
0.5,0.007
0.5,0.007
0.5,0.007
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.001
0.5,0.001
0.5,0.001
0.5,0.001
0.5,0.001
0.5,0.001
0.5,0.007
0.5,0.007
0.5,0.007
0.5,0.007
0.5,0.007
0.5,0.007
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.001
0.5,0.001
0.5,0.001
0.5,0.001
0.5,0.001
0.5,0.001
0.5,0.001
0.5,0.0009
0.5,0.007
0.5,0.007
0.5,0.007
0.5,0.007
0.5,0.007
0.5,0.007
0.5,0.007
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.001
0.5,0.001
0.5,0.001
0.5,0.001
0.5,0.001
0.5,0.001
0.5,0.001
0.5,0.0009
0.5,0.0009
0.5,0.007
0.5,0.007
0.5,0.007
0.5,0.007
0.5,0.007
0.5,0.007
0.5,0.007
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.001
0.5,0.001
0.5,0.001
0.5,0.001
0.5,0.001
0.5,0.001
0.5,0.001
0.5,0.0009
0.5,0.0009
0.5,0.0008
0.5,0.007
0.5,0.007
0.5,0.007
0.5,0.007
0.5,0.007
0.5,0.007
0.5,0.007
0.5,0.007
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.001
0.5,0.001
0.5,0.001
0.5,0.001
0.5,0.001
0.5,0.001
0.5,0.001
0.5,0.0009
0.5,0.0009
0.5,0.0008
0.5,0.0008
0.5,0.0007
0.5,0.007
0.5,0.007
0.5,0.007
0.5,0.007
0.5,0.007
0.5,0.007
0.5,0.007
0.5,0.007
0.5,0.007
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.001
0.5,0.001
0.5,0.001
0.5,0.001
0.5,0.001
0.5,0.001
0.5,0.001
0.5,0.0009
0.5,0.0009
0.5,0.0008
0.5,0.0008
0.5,0.0007
0.5,0.0007
0.5,0.007
0.5,0.007
0.5,0.007
0.5,0.007
0.5,0.007
0.5,0.007
0.5,0.007
0.5,0.007
0.5,0.007
0.5,0.007
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.006
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.005
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.004
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.003
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.002
0.5,0.001
0.5,0.001
0.5,0.001
0.5,0.001
0.5,0.001
0.5,0.001
0.5,0.001
0.5,0.0009
0.5,0.0009
0.5,0.0008
0.5,0.0008
0.5,0.0007
0.5,0.0007
0.5,0.0006
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.0009
0.6,0.0009
0.6,0.0008
0.6,0.0008
0.6,0.0007
0.6,0.0007
0.6,0.0006
0.6,0.0006
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.0009
0.6,0.0009
0.6,0.0008
0.6,0.0008
0.6,0.0007
0.6,0.0007
0.6,0.0006
0.6,0.0006
0.6,0.0006
0.6,0.0005
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.0009
0.6,0.0009
0.6,0.0008
0.6,0.0008
0.6,0.0007
0.6,0.0007
0.6,0.0006
0.6,0.0006
0.6,0.0006
0.6,0.0005
0.6,0.0005
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.0009
0.6,0.0009
0.6,0.0008
0.6,0.0008
0.6,0.0007
0.6,0.0007
0.6,0.0006
0.6,0.0006
0.6,0.0006
0.6,0.0005
0.6,0.0005
0.6,0.0005
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.0009
0.6,0.0009
0.6,0.0008
0.6,0.0008
0.6,0.0007
0.6,0.0007
0.6,0.0006
0.6,0.0006
0.6,0.0006
0.6,0.0005
0.6,0.0005
0.6,0.0005
0.6,0.0004
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.0009
0.6,0.0009
0.6,0.0008
0.6,0.0008
0.6,0.0007
0.6,0.0007
0.6,0.0006
0.6,0.0006
0.6,0.0006
0.6,0.0005
0.6,0.0005
0.6,0.0005
0.6,0.0004
0.6,0.0004
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.0009
0.6,0.0009
0.6,0.0008
0.6,0.0008
0.6,0.0007
0.6,0.0007
0.6,0.0006
0.6,0.0006
0.6,0.0006
0.6,0.0005
0.6,0.0005
0.6,0.0005
0.6,0.0004
0.6,0.0004
0.6,0.0004
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.0009
0.6,0.0009
0.6,0.0008
0.6,0.0008
0.6,0.0007
0.6,0.0007
0.6,0.0006
0.6,0.0006
0.6,0.0006
0.6,0.0005
0.6,0.0005
0.6,0.0005
0.6,0.0004
0.6,0.0004
0.6,0.0004
0.6,0.0003
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.0009
0.6,0.0009
0.6,0.0008
0.6,0.0008
0.6,0.0007
0.6,0.0007
0.6,0.0006
0.6,0.0006
0.6,0.0006
0.6,0.0005
0.6,0.0005
0.6,0.0005
0.6,0.0004
0.6,0.0004
0.6,0.0004
0.6,0.0003
0.6,0.0003
0.6,0.006
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.007
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.006
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.005
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.004
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.003
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.002
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.001
0.6,0.0009
0.6,0.0009
0.6,0.0008
0.6,0.0008
0.6,0.0007
0.6,0.0007
0.6,0.0006
0.6,0.0006
0.6,0.0006
0.6,0.0005
0.6,0.0005
0.6,0.0005
0.6,0.0004
0.6,0.0004
0.6,0.0004
0.6,0.0003
0.6,0.0003
0.6,0.0003
0.7,0.006
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.0009
0.7,0.0009
0.7,0.0008
0.7,0.0008
0.7,0.0007
0.7,0.0007
0.7,0.0006
0.7,0.0006
0.7,0.0006
0.7,0.0005
0.7,0.0005
0.7,0.0005
0.7,0.0004
0.7,0.0004
0.7,0.0004
0.7,0.0003
0.7,0.0003
0.7,0.0003
0.7,0.0003
0.7,0.006
0.7,0.006
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.0009
0.7,0.0009
0.7,0.0008
0.7,0.0008
0.7,0.0007
0.7,0.0007
0.7,0.0006
0.7,0.0006
0.7,0.0006
0.7,0.0005
0.7,0.0005
0.7,0.0005
0.7,0.0004
0.7,0.0004
0.7,0.0004
0.7,0.0003
0.7,0.0003
0.7,0.0003
0.7,0.0003
0.7,0.0002
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.0009
0.7,0.0009
0.7,0.0008
0.7,0.0008
0.7,0.0007
0.7,0.0007
0.7,0.0006
0.7,0.0006
0.7,0.0006
0.7,0.0005
0.7,0.0005
0.7,0.0005
0.7,0.0004
0.7,0.0004
0.7,0.0004
0.7,0.0003
0.7,0.0003
0.7,0.0003
0.7,0.0003
0.7,0.0002
0.7,0.0002
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.0009
0.7,0.0009
0.7,0.0008
0.7,0.0008
0.7,0.0007
0.7,0.0007
0.7,0.0006
0.7,0.0006
0.7,0.0006
0.7,0.0005
0.7,0.0005
0.7,0.0005
0.7,0.0004
0.7,0.0004
0.7,0.0004
0.7,0.0003
0.7,0.0003
0.7,0.0003
0.7,0.0003
0.7,0.0002
0.7,0.0002
0.7,0.0002
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.0009
0.7,0.0009
0.7,0.0008
0.7,0.0008
0.7,0.0007
0.7,0.0007
0.7,0.0006
0.7,0.0006
0.7,0.0006
0.7,0.0005
0.7,0.0005
0.7,0.0005
0.7,0.0004
0.7,0.0004
0.7,0.0004
0.7,0.0003
0.7,0.0003
0.7,0.0003
0.7,0.0003
0.7,0.0002
0.7,0.0002
0.7,0.0002
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.0009
0.7,0.0009
0.7,0.0008
0.7,0.0008
0.7,0.0007
0.7,0.0007
0.7,0.0006
0.7,0.0006
0.7,0.0006
0.7,0.0005
0.7,0.0005
0.7,0.0005
0.7,0.0004
0.7,0.0004
0.7,0.0004
0.7,0.0003
0.7,0.0003
0.7,0.0003
0.7,0.0003
0.7,0.0002
0.7,0.0002
0.7,0.0002
0.7,0.0002
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.0009
0.7,0.0009
0.7,0.0008
0.7,0.0008
0.7,0.0007
0.7,0.0007
0.7,0.0006
0.7,0.0006
0.7,0.0006
0.7,0.0005
0.7,0.0005
0.7,0.0005
0.7,0.0004
0.7,0.0004
0.7,0.0004
0.7,0.0003
0.7,0.0003
0.7,0.0003
0.7,0.0003
0.7,0.0002
0.7,0.0002
0.7,0.0002
0.7,0.0002
0.7,0.0002
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.0009
0.7,0.0009
0.7,0.0008
0.7,0.0008
0.7,0.0007
0.7,0.0007
0.7,0.0006
0.7,0.0006
0.7,0.0006
0.7,0.0005
0.7,0.0005
0.7,0.0005
0.7,0.0004
0.7,0.0004
0.7,0.0004
0.7,0.0003
0.7,0.0003
0.7,0.0003
0.7,0.0003
0.7,0.0002
0.7,0.0002
0.7,0.0002
0.7,0.0002
0.7,0.0002
0.7,0.0002
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.0009
0.7,0.0009
0.7,0.0008
0.7,0.0008
0.7,0.0007
0.7,0.0007
0.7,0.0006
0.7,0.0006
0.7,0.0006
0.7,0.0005
0.7,0.0005
0.7,0.0005
0.7,0.0004
0.7,0.0004
0.7,0.0004
0.7,0.0003
0.7,0.0003
0.7,0.0003
0.7,0.0003
0.7,0.0002
0.7,0.0002
0.7,0.0002
0.7,0.0002
0.7,0.0002
0.7,0.0002
0.7,0.0002
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.007
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.006
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.005
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.004
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.003
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.002
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.001
0.7,0.0009
0.7,0.0009
0.7,0.0008
0.7,0.0008
0.7,0.0007
0.7,0.0007
0.7,0.0006
0.7,0.0006
0.7,0.0006
0.7,0.0005
0.7,0.0005
0.7,0.0005
0.7,0.0004
0.7,0.0004
0.7,0.0004
0.7,0.0003
0.7,0.0003
0.7,0.0003
0.7,0.0003
0.7,0.0002
0.7,0.0002
0.7,0.0002
0.7,0.0002
0.7,0.0002
0.7,0.0002
0.7,0.0002
0.7,0.0001
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.0009
0.8,0.0009
0.8,0.0008
0.8,0.0008
0.8,0.0007
0.8,0.0007
0.8,0.0006
0.8,0.0006
0.8,0.0006
0.8,0.0005
0.8,0.0005
0.8,0.0005
0.8,0.0004
0.8,0.0004
0.8,0.0004
0.8,0.0003
0.8,0.0003
0.8,0.0003
0.8,0.0003
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0001
0.8,0.005
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.0009
0.8,0.0009
0.8,0.0008
0.8,0.0008
0.8,0.0007
0.8,0.0007
0.8,0.0006
0.8,0.0006
0.8,0.0006
0.8,0.0005
0.8,0.0005
0.8,0.0005
0.8,0.0004
0.8,0.0004
0.8,0.0004
0.8,0.0003
0.8,0.0003
0.8,0.0003
0.8,0.0003
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0001
0.8,0.0001
0.8,0.005
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.0009
0.8,0.0009
0.8,0.0008
0.8,0.0008
0.8,0.0007
0.8,0.0007
0.8,0.0006
0.8,0.0006
0.8,0.0006
0.8,0.0005
0.8,0.0005
0.8,0.0005
0.8,0.0004
0.8,0.0004
0.8,0.0004
0.8,0.0003
0.8,0.0003
0.8,0.0003
0.8,0.0003
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0001
0.8,0.0001
0.8,0.0001
0.8,0.005
0.8,0.005
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.0009
0.8,0.0009
0.8,0.0008
0.8,0.0008
0.8,0.0007
0.8,0.0007
0.8,0.0006
0.8,0.0006
0.8,0.0006
0.8,0.0005
0.8,0.0005
0.8,0.0005
0.8,0.0004
0.8,0.0004
0.8,0.0004
0.8,0.0003
0.8,0.0003
0.8,0.0003
0.8,0.0003
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0001
0.8,0.0001
0.8,0.0001
0.8,0.0001
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.0009
0.8,0.0009
0.8,0.0008
0.8,0.0008
0.8,0.0007
0.8,0.0007
0.8,0.0006
0.8,0.0006
0.8,0.0006
0.8,0.0005
0.8,0.0005
0.8,0.0005
0.8,0.0004
0.8,0.0004
0.8,0.0004
0.8,0.0003
0.8,0.0003
0.8,0.0003
0.8,0.0003
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0001
0.8,0.0001
0.8,0.0001
0.8,0.0001
0.8,0.0001
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.0009
0.8,0.0009
0.8,0.0008
0.8,0.0008
0.8,0.0007
0.8,0.0007
0.8,0.0006
0.8,0.0006
0.8,0.0006
0.8,0.0005
0.8,0.0005
0.8,0.0005
0.8,0.0004
0.8,0.0004
0.8,0.0004
0.8,0.0003
0.8,0.0003
0.8,0.0003
0.8,0.0003
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0001
0.8,0.0001
0.8,0.0001
0.8,0.0001
0.8,0.0001
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.0009
0.8,0.0009
0.8,0.0008
0.8,0.0008
0.8,0.0007
0.8,0.0007
0.8,0.0006
0.8,0.0006
0.8,0.0006
0.8,0.0005
0.8,0.0005
0.8,0.0005
0.8,0.0004
0.8,0.0004
0.8,0.0004
0.8,0.0003
0.8,0.0003
0.8,0.0003
0.8,0.0003
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0001
0.8,0.0001
0.8,0.0001
0.8,0.0001
0.8,0.0001
0.8,9e-05
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.0009
0.8,0.0009
0.8,0.0008
0.8,0.0008
0.8,0.0007
0.8,0.0007
0.8,0.0006
0.8,0.0006
0.8,0.0006
0.8,0.0005
0.8,0.0005
0.8,0.0005
0.8,0.0004
0.8,0.0004
0.8,0.0004
0.8,0.0003
0.8,0.0003
0.8,0.0003
0.8,0.0003
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0001
0.8,0.0001
0.8,0.0001
0.8,0.0001
0.8,0.0001
0.8,9e-05
0.8,8e-05
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.0009
0.8,0.0009
0.8,0.0008
0.8,0.0008
0.8,0.0007
0.8,0.0007
0.8,0.0006
0.8,0.0006
0.8,0.0006
0.8,0.0005
0.8,0.0005
0.8,0.0005
0.8,0.0004
0.8,0.0004
0.8,0.0004
0.8,0.0003
0.8,0.0003
0.8,0.0003
0.8,0.0003
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0001
0.8,0.0001
0.8,0.0001
0.8,0.0001
0.8,0.0001
0.8,9e-05
0.8,8e-05
0.8,8e-05
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.0009
0.8,0.0009
0.8,0.0008
0.8,0.0008
0.8,0.0007
0.8,0.0007
0.8,0.0006
0.8,0.0006
0.8,0.0006
0.8,0.0005
0.8,0.0005
0.8,0.0005
0.8,0.0004
0.8,0.0004
0.8,0.0004
0.8,0.0003
0.8,0.0003
0.8,0.0003
0.8,0.0003
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0001
0.8,0.0001
0.8,0.0001
0.8,0.0001
0.8,0.0001
0.8,9e-05
0.8,8e-05
0.8,8e-05
0.8,0.004
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.007
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.006
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.005
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.004
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.003
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.002
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.001
0.8,0.0009
0.8,0.0009
0.8,0.0008
0.8,0.0008
0.8,0.0007
0.8,0.0007
0.8,0.0006
0.8,0.0006
0.8,0.0006
0.8,0.0005
0.8,0.0005
0.8,0.0005
0.8,0.0004
0.8,0.0004
0.8,0.0004
0.8,0.0003
0.8,0.0003
0.8,0.0003
0.8,0.0003
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0002
0.8,0.0001
0.8,0.0001
0.8,0.0001
0.8,0.0001
0.8,0.0001
0.8,9e-05
0.8,8e-05
0.8,8e-05
0.8,7e-05
0.9,0.004
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.0009
0.9,0.0009
0.9,0.0008
0.9,0.0008
0.9,0.0007
0.9,0.0007
0.9,0.0006
0.9,0.0006
0.9,0.0006
0.9,0.0005
0.9,0.0005
0.9,0.0005
0.9,0.0004
0.9,0.0004
0.9,0.0004
0.9,0.0003
0.9,0.0003
0.9,0.0003
0.9,0.0003
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0001
0.9,0.0001
0.9,0.0001
0.9,0.0001
0.9,0.0001
0.9,9e-05
0.9,8e-05
0.9,8e-05
0.9,7e-05
0.9,6e-05
0.9,0.004
0.9,0.004
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.0009
0.9,0.0009
0.9,0.0008
0.9,0.0008
0.9,0.0007
0.9,0.0007
0.9,0.0006
0.9,0.0006
0.9,0.0006
0.9,0.0005
0.9,0.0005
0.9,0.0005
0.9,0.0004
0.9,0.0004
0.9,0.0004
0.9,0.0003
0.9,0.0003
0.9,0.0003
0.9,0.0003
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0001
0.9,0.0001
0.9,0.0001
0.9,0.0001
0.9,0.0001
0.9,9e-05
0.9,8e-05
0.9,8e-05
0.9,7e-05
0.9,6e-05
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.0009
0.9,0.0009
0.9,0.0008
0.9,0.0008
0.9,0.0007
0.9,0.0007
0.9,0.0006
0.9,0.0006
0.9,0.0006
0.9,0.0005
0.9,0.0005
0.9,0.0005
0.9,0.0004
0.9,0.0004
0.9,0.0004
0.9,0.0003
0.9,0.0003
0.9,0.0003
0.9,0.0003
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0001
0.9,0.0001
0.9,0.0001
0.9,0.0001
0.9,0.0001
0.9,9e-05
0.9,8e-05
0.9,8e-05
0.9,7e-05
0.9,6e-05
0.9,6e-05
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.0009
0.9,0.0009
0.9,0.0008
0.9,0.0008
0.9,0.0007
0.9,0.0007
0.9,0.0006
0.9,0.0006
0.9,0.0006
0.9,0.0005
0.9,0.0005
0.9,0.0005
0.9,0.0004
0.9,0.0004
0.9,0.0004
0.9,0.0003
0.9,0.0003
0.9,0.0003
0.9,0.0003
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0001
0.9,0.0001
0.9,0.0001
0.9,0.0001
0.9,0.0001
0.9,9e-05
0.9,8e-05
0.9,8e-05
0.9,7e-05
0.9,6e-05
0.9,6e-05
0.9,5e-05
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.0009
0.9,0.0009
0.9,0.0008
0.9,0.0008
0.9,0.0007
0.9,0.0007
0.9,0.0006
0.9,0.0006
0.9,0.0006
0.9,0.0005
0.9,0.0005
0.9,0.0005
0.9,0.0004
0.9,0.0004
0.9,0.0004
0.9,0.0003
0.9,0.0003
0.9,0.0003
0.9,0.0003
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0001
0.9,0.0001
0.9,0.0001
0.9,0.0001
0.9,0.0001
0.9,9e-05
0.9,8e-05
0.9,8e-05
0.9,7e-05
0.9,6e-05
0.9,6e-05
0.9,5e-05
0.9,5e-05
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.0009
0.9,0.0009
0.9,0.0008
0.9,0.0008
0.9,0.0007
0.9,0.0007
0.9,0.0006
0.9,0.0006
0.9,0.0006
0.9,0.0005
0.9,0.0005
0.9,0.0005
0.9,0.0004
0.9,0.0004
0.9,0.0004
0.9,0.0003
0.9,0.0003
0.9,0.0003
0.9,0.0003
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0001
0.9,0.0001
0.9,0.0001
0.9,0.0001
0.9,0.0001
0.9,9e-05
0.9,8e-05
0.9,8e-05
0.9,7e-05
0.9,6e-05
0.9,6e-05
0.9,5e-05
0.9,5e-05
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.0009
0.9,0.0009
0.9,0.0008
0.9,0.0008
0.9,0.0007
0.9,0.0007
0.9,0.0006
0.9,0.0006
0.9,0.0006
0.9,0.0005
0.9,0.0005
0.9,0.0005
0.9,0.0004
0.9,0.0004
0.9,0.0004
0.9,0.0003
0.9,0.0003
0.9,0.0003
0.9,0.0003
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0001
0.9,0.0001
0.9,0.0001
0.9,0.0001
0.9,0.0001
0.9,9e-05
0.9,8e-05
0.9,8e-05
0.9,7e-05
0.9,6e-05
0.9,6e-05
0.9,5e-05
0.9,5e-05
0.9,4e-05
0.9,0.003
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.0009
0.9,0.0009
0.9,0.0008
0.9,0.0008
0.9,0.0007
0.9,0.0007
0.9,0.0006
0.9,0.0006
0.9,0.0006
0.9,0.0005
0.9,0.0005
0.9,0.0005
0.9,0.0004
0.9,0.0004
0.9,0.0004
0.9,0.0003
0.9,0.0003
0.9,0.0003
0.9,0.0003
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0001
0.9,0.0001
0.9,0.0001
0.9,0.0001
0.9,0.0001
0.9,9e-05
0.9,8e-05
0.9,8e-05
0.9,7e-05
0.9,6e-05
0.9,6e-05
0.9,5e-05
0.9,5e-05
0.9,4e-05
0.9,4e-05
0.9,0.003
0.9,0.003
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.0009
0.9,0.0009
0.9,0.0008
0.9,0.0008
0.9,0.0007
0.9,0.0007
0.9,0.0006
0.9,0.0006
0.9,0.0006
0.9,0.0005
0.9,0.0005
0.9,0.0005
0.9,0.0004
0.9,0.0004
0.9,0.0004
0.9,0.0003
0.9,0.0003
0.9,0.0003
0.9,0.0003
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0001
0.9,0.0001
0.9,0.0001
0.9,0.0001
0.9,0.0001
0.9,9e-05
0.9,8e-05
0.9,8e-05
0.9,7e-05
0.9,6e-05
0.9,6e-05
0.9,5e-05
0.9,5e-05
0.9,4e-05
0.9,4e-05
0.9,0.003
0.9,0.003
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.007
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.006
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.005
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.004
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.003
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.002
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.001
0.9,0.0009
0.9,0.0009
0.9,0.0008
0.9,0.0008
0.9,0.0007
0.9,0.0007
0.9,0.0006
0.9,0.0006
0.9,0.0006
0.9,0.0005
0.9,0.0005
0.9,0.0005
0.9,0.0004
0.9,0.0004
0.9,0.0004
0.9,0.0003
0.9,0.0003
0.9,0.0003
0.9,0.0003
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0002
0.9,0.0001
0.9,0.0001
0.9,0.0001
0.9,0.0001
0.9,0.0001
0.9,9e-05
0.9,8e-05
0.9,8e-05
0.9,7e-05
0.9,6e-05
0.9,6e-05
0.9,5e-05
0.9,5e-05
0.9,4e-05
0.9,4e-05
0.9,4e-05
1,0.003
1,0.003
1,0.003
1,0.004
1,0.004
1,0.004
1,0.004
1,0.004
1,0.005
1,0.005
1,0.005
1,0.005
1,0.005
1,0.005
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.005
1,0.005
1,0.005
1,0.005
1,0.005
1,0.005
1,0.005
1,0.004
1,0.004
1,0.004
1,0.004
1,0.004
1,0.004
1,0.004
1,0.003
1,0.003
1,0.003
1,0.003
1,0.003
1,0.003
1,0.003
1,0.003
1,0.002
1,0.002
1,0.002
1,0.002
1,0.002
1,0.002
1,0.002
1,0.002
1,0.002
1,0.002
1,0.001
1,0.001
1,0.001
1,0.001
1,0.001
1,0.001
1,0.001
1,0.0009
1,0.0009
1,0.0008
1,0.0008
1,0.0007
1,0.0007
1,0.0006
1,0.0006
1,0.0006
1,0.0005
1,0.0005
1,0.0005
1,0.0004
1,0.0004
1,0.0004
1,0.0003
1,0.0003
1,0.0003
1,0.0003
1,0.0002
1,0.0002
1,0.0002
1,0.0002
1,0.0002
1,0.0002
1,0.0002
1,0.0001
1,0.0001
1,0.0001
1,0.0001
1,0.0001
1,9e-05
1,8e-05
1,8e-05
1,7e-05
1,6e-05
1,6e-05
1,5e-05
1,5e-05
1,4e-05
1,4e-05
1,4e-05
1,3e-05
1,0.003
1,0.003
1,0.003
1,0.003
1,0.004
1,0.004
1,0.004
1,0.004
1,0.004
1,0.005
1,0.005
1,0.005
1,0.005
1,0.005
1,0.005
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.005
1,0.005
1,0.005
1,0.005
1,0.005
1,0.005
1,0.005
1,0.004
1,0.004
1,0.004
1,0.004
1,0.004
1,0.004
1,0.004
1,0.003
1,0.003
1,0.003
1,0.003
1,0.003
1,0.003
1,0.003
1,0.003
1,0.002
1,0.002
1,0.002
1,0.002
1,0.002
1,0.002
1,0.002
1,0.002
1,0.002
1,0.002
1,0.001
1,0.001
1,0.001
1,0.001
1,0.001
1,0.001
1,0.001
1,0.0009
1,0.0009
1,0.0008
1,0.0008
1,0.0007
1,0.0007
1,0.0006
1,0.0006
1,0.0006
1,0.0005
1,0.0005
1,0.0005
1,0.0004
1,0.0004
1,0.0004
1,0.0003
1,0.0003
1,0.0003
1,0.0003
1,0.0002
1,0.0002
1,0.0002
1,0.0002
1,0.0002
1,0.0002
1,0.0002
1,0.0001
1,0.0001
1,0.0001
1,0.0001
1,0.0001
1,9e-05
1,8e-05
1,8e-05
1,7e-05
1,6e-05
1,6e-05
1,5e-05
1,5e-05
1,4e-05
1,4e-05
1,4e-05
1,3e-05
1,0.003
1,0.003
1,0.003
1,0.003
1,0.004
1,0.004
1,0.004
1,0.004
1,0.004
1,0.005
1,0.005
1,0.005
1,0.005
1,0.005
1,0.005
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.005
1,0.005
1,0.005
1,0.005
1,0.005
1,0.005
1,0.005
1,0.004
1,0.004
1,0.004
1,0.004
1,0.004
1,0.004
1,0.004
1,0.003
1,0.003
1,0.003
1,0.003
1,0.003
1,0.003
1,0.003
1,0.003
1,0.002
1,0.002
1,0.002
1,0.002
1,0.002
1,0.002
1,0.002
1,0.002
1,0.002
1,0.002
1,0.001
1,0.001
1,0.001
1,0.001
1,0.001
1,0.001
1,0.001
1,0.0009
1,0.0009
1,0.0008
1,0.0008
1,0.0007
1,0.0007
1,0.0006
1,0.0006
1,0.0006
1,0.0005
1,0.0005
1,0.0005
1,0.0004
1,0.0004
1,0.0004
1,0.0003
1,0.0003
1,0.0003
1,0.0003
1,0.0002
1,0.0002
1,0.0002
1,0.0002
1,0.0002
1,0.0002
1,0.0002
1,0.0001
1,0.0001
1,0.0001
1,0.0001
1,0.0001
1,9e-05
1,8e-05
1,8e-05
1,7e-05
1,6e-05
1,6e-05
1,5e-05
1,5e-05
1,4e-05
1,4e-05
1,4e-05
1,3e-05
1,3e-05
1,0.003
1,0.003
1,0.003
1,0.003
1,0.003
1,0.004
1,0.004
1,0.004
1,0.004
1,0.004
1,0.005
1,0.005
1,0.005
1,0.005
1,0.005
1,0.005
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.005
1,0.005
1,0.005
1,0.005
1,0.005
1,0.005
1,0.005
1,0.004
1,0.004
1,0.004
1,0.004
1,0.004
1,0.004
1,0.004
1,0.003
1,0.003
1,0.003
1,0.003
1,0.003
1,0.003
1,0.003
1,0.003
1,0.002
1,0.002
1,0.002
1,0.002
1,0.002
1,0.002
1,0.002
1,0.002
1,0.002
1,0.002
1,0.001
1,0.001
1,0.001
1,0.001
1,0.001
1,0.001
1,0.001
1,0.0009
1,0.0009
1,0.0008
1,0.0008
1,0.0007
1,0.0007
1,0.0006
1,0.0006
1,0.0006
1,0.0005
1,0.0005
1,0.0005
1,0.0004
1,0.0004
1,0.0004
1,0.0003
1,0.0003
1,0.0003
1,0.0003
1,0.0002
1,0.0002
1,0.0002
1,0.0002
1,0.0002
1,0.0002
1,0.0002
1,0.0001
1,0.0001
1,0.0001
1,0.0001
1,0.0001
1,9e-05
1,8e-05
1,8e-05
1,7e-05
1,6e-05
1,6e-05
1,5e-05
1,5e-05
1,4e-05
1,4e-05
1,4e-05
1,3e-05
1,3e-05
1,0.002
1,0.003
1,0.003
1,0.003
1,0.003
1,0.003
1,0.004
1,0.004
1,0.004
1,0.004
1,0.004
1,0.005
1,0.005
1,0.005
1,0.005
1,0.005
1,0.005
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.007
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.006
1,0.005
1,0.005
1,0.005
1,0.005
1,0.005
1,0.005
1,0.005
1,0.004
1,0.004
1,0.004
1,0.004
1,0.004
1,0.004
1,0.004
1,0.003
1,0.003
1,0.003
1,0.003
1,0.003
1,0.003
1,0.003
1,0.003
1,0.002
1,0.002
1,0.002
1,0.002
1,0.002
1,0.002
1,0.002
1,0.002
1,0.002
1,0.002
1,0.001
1,0.001
1,0.001
1,0.001
1,0.001
1,0.001
1,0.001
1,0.0009
1,0.0009
1,0.0008
1,0.0008
1,0.0007
1,0.0007
1,0.0006
1,0.0006
1,0.0006
1,0.0005
1,0.0005
1,0.0005
1,0.0004
1,0.0004
1,0.0004
1,0.0003
1,0.0003
1,0.0003
1,0.0003
1,0.0002
1,0.0002
1,0.0002
1,0.0002
1,0.0002
1,0.0002
1,0.0002
1,0.0001
1,0.0001
1,0.0001
1,0.0001
1,0.0001
1,9e-05
1,8e-05
1,8e-05
1,7e-05
1,6e-05
1,6e-05
1,5e-05
1,5e-05
1,4e-05
1,4e-05
1,4e-05
1,3e-05
1,3e-05
1,3e-05


==> fig/S05.csv <==
Pvals,Stable
0,NaN
0.01,NaN
0.02,NaN
0.03,NaN
0.04,NaN
0.05,NaN
0.06,NaN
0.07,NaN
0.08,NaN
0.09,NaN
0.1,NaN
0.11,NaN
0.12,NaN
0.13,NaN
0.14,NaN
0.15,NaN
0.16,NaN
0.17,NaN
0.18,NaN
0.19,NaN
0.2,NaN
0.21,NaN
0.22,NaN
0.23,NaN
0.24,NaN
0.25,NaN
0.26,NaN
0.27,NaN
0.28,NaN
0.29,NaN
0.3,NaN
0.31,NaN
0.32,NaN
0.33,NaN
0.34,NaN
0.35,NaN
0.36,NaN
0.37,NaN
0.38,0.014665659858189
0.38,0.014200017198515
0.38,0.0137351384342496
0.38,0.0132720698780578
0.38,0.012811798222073
0.38,0.0123552497490352
0.38,0.011903289924823
0.38,0.011456723271609
0.38,0.0110162935863026
0.38,0.0105826843934274
0.38,0.0104
0.38,0.0101565197836203
0.38,0.0101
0.38,0.01
0.38,0.0097383653433315
0.39,0.016512932083575
0.39,0.0160558407251019
0.39,0.0155947608130976
0.39,0.0151309616320726
0.39,0.0146656598564587
0.39,0.0142000171962211
0.39,0.013735138425599
0.39,0.0132720698747717
0.39,0.0128117982177642
0.39,0.0123552497530879
0.39,0.0119032899429192
0.39,0.0114567232877291
0.39,0.0110162935881538
0.39,0.0105826844000123
0.39,0.010156519767115
0.39,0.00973836533541883
0.39,0.00932872950977881
0.39,0.00892806466380747
0.39,0.00853676911285617
0.39,0.00815518869613607
0.39,0.0077836185189093
0.4,0.0178468552939409
0.4,0.0174098263498313
0.4,0.0169647158200672
0.4,0.0165129320823931
0.4,0.0160558407235867
0.4,0.0155947608114243
0.4,0.015130961633367
0.4,0.0146656598590287
0.4,0.0142000171996953
0.4,0.0137351384360578
0.4,0.0132720698807626
0.4,0.0128117982261857
0.4,0.0123552497527987
0.4,0.0119032899251645
0.4,0.0114567232627181
0.4,0.0110162935754201
0.4,0.0105826843811216
0.4,0.0101565197772305
0.4,0.00973836538387718
0.4,0.00932872950718966
0.4,0.00892806466530083
0.4,0.00853676907463641
0.4,0.00815518870539456
0.4,0.00778361855509591
0.4,0.00742230526396492
0.4,0.00707144899826584
0.4,0.006731205473541
0.4,0.00640168858497137
0.41,0.0186908466699096
0.41,0.0182743556902275
0.41,0.0178468552940122
0.41,0.0174098263496336
0.41,0.0169647158202827
0.41,0.0165129320824291
0.41,0.0160558407234093
0.41,0.015594754260715
0.41,0.0151309616307326
0.41,0.0146656598546241
0.41,0.0142000171945211
0.41,0.0137351384302586
0.41,0.0132720698815989
0.41,0.0128117982271038
0.41,0.012355249762497
0.41,0.0119032899377008
0.41,0.0114567232764484
0.41,0.0110162935695229
0.41,0.0105826843727674
0.41,0.0101565197651632
0.41,0.00973836536854489
0.41,0.00932872948551955
0.41,0.00892806463816531
0.41,0.00853676914116452
0.41,0.00815518870378285
0.41,0.00778361850381026
0.41,0.00742230525563481
0.41,0.00707144900285384
0.41,0.00673120552780826
0.41,0.0064016885137832
0.41,0.00608297217225362
0.41,0.00577509274068244
0.42,0.0194847388438434
0.42,0.0190948186230308
0.42,0.0186908466702438
0.42,0.0182743556906289
0.42,0.0178468552944628
0.42,0.0174098263501627
0.42,0.0169647158208724
0.42,0.0165129320827406
0.42,0.0160558407241452
0.42,0.0155947608115088
0.42,0.0151309616265806
0.42,0.014665659855745
0.42,0.014200017195366
0.42,0.0137351384303829
0.42,0.013272069873744
0.42,0.012811798204905
0.42,0.0123552497512609
0.42,0.0119032899306375
0.42,0.0114567232890359
0.42,0.0110162935892077
0.42,0.0105826843883575
0.42,0.0101565197766448
0.42,0.00973836535265249
0.42,0.00932872946532215
0.42,0.00892806466311458
0.42,0.00853676913311607
0.42,0.00815518890957467
0.42,0.00778361850501674
0.42,0.00742230528448262
0.42,0.00707144899929224
0.42,0.00673120543954298
0.42,0.0064016885448388
0.42,0.00608297218084597
0.42,0.00577509269689891
0.42,0.00547805184492178
0.42,0.00519181794394141
0.42,0.00491632889598459
0.43,0.0198590576575024
0.43,0.0194847388437504
0.43,0.0190948186236869
0.43,0.0186908466705099
0.43,0.0182743556909987
0.43,0.0178468552950577
0.43,0.0174098263511114
0.43,0.0169647158221177
0.43,0.0165129320839723
0.43,0.0160558407255044
0.43,0.0155947608127524
0.43,0.0151309616283644
0.43,0.0146656598577222
0.43,0.0142000171981129
0.43,0.0137351384341547
0.43,0.0132720698762588
0.43,0.0128117982190263
0.43,0.0123552497510586
0.43,0.0119032899277688
0.43,0.0114567232686716
0.43,0.0110162935658896
0.43,0.0105826843766127
0.43,0.0101565197987299
0.43,0.00973836538660744
0.43,0.00932872948514629
0.43,0.00892806463445428
0.43,0.00853676914417101
0.43,0.00815518869100929
0.43,0.00778361854378684
0.43,0.00742230523866527
0.43,0.00707144894343326
0.43,0.0067312055286598
0.43,0.00640168859517209
0.43,0.00608297204251229
0.43,0.00577509272715193
0.43,0.00547805183605288
0.43,0.0051918178885566
0.43,0.00491632929200159
0.43,0.00465149577661994
0.43,0.00439720159106183
0.44,0.0205546475727757
0.44,0.020216215018082
0.44,0.0198590576570347
0.44,0.019484738843186
0.44,0.0190948186222911
0.44,0.0186908466692439
0.44,0.0182743556899315
0.44,0.0178468552946539
0.44,0.0174098263507029
0.44,0.0169647158209684
0.44,0.0165129320835815
0.44,0.0160558407249651
0.44,0.0155947608128564
0.44,0.015130961629038
0.44,0.0146656598492401
0.44,0.0142000171944358
0.44,0.0137351384363829
0.44,0.0132720698813265
0.44,0.0128117982264669
0.44,0.0123552497610396
0.44,0.0119032899412802
0.44,0.0114567232796184
0.44,0.0110162935737628
0.44,0.0105826843770228
0.44,0.0101565197664154
0.44,0.00973836534642081
0.44,0.00932872946526575
0.44,0.00892806466112939
0.44,0.00853676910015067
0.44,0.00815518865637366
0.44,0.00778361855886833
0.44,0.00742230528724097
0.44,0.00707144900003887
0.44,0.0067312055134543
0.44,0.00640168852427658
0.44,0.00608297209457154
0.44,0.00577509278781452
0.44,0.0054780516967492
0.44,0.00519181790212042
0.44,0.00491632933968456
0.44,0.00465149571520018
0.44,0.00439720161497315
0.44,0.00415330724034302
0.44,0.00391965134952366
0.45,0.0208727961703351
0.45,0.0205546475721476
0.45,0.0202162150175373
0.45,0.0198590576565986
0.45,0.0194847388427985
0.45,0.0190948186163316
0.45,0.0186908466628045
0.45,0.0182743556902747
0.45,0.0178468552944039
0.45,0.0174098263502338
0.45,0.0169647158219361
0.45,0.0165129320854708
0.45,0.0160558407270393
0.45,0.0155947608168425
0.45,0.0151309616336979
0.45,0.0146656598560875
0.45,0.0142000171957274
0.45,0.0137351384368073
0.45,0.0132720698818589
0.45,0.0128117982275343
0.45,0.0123552497631249
0.45,0.0119032899438598
0.45,0.0114567232892411
0.45,0.0110162935888509
0.45,0.0105826843986934
0.45,0.0101565197957764
0.45,0.00973836536283812
0.45,0.00932872947363272
0.45,0.00892806462185713
0.45,0.00853676908486434
0.45,0.00815518870746856
0.45,0.00778361850535347
0.45,0.00742230519633291
0.45,0.00707144899297052
0.45,0.00673120552603279
0.45,0.00640168859438583
0.45,0.00608297217114329
0.45,0.00577509273227794
0.45,0.00547805174485871
0.45,0.00519181787382816
0.45,0.00491632909609563
0.45,0.00465149572921875
0.45,0.00439720168848368
0.45,0.00415330701077599
0.45,0.00391965130688954
0.45,0.00369605377074911
0.46,0.0214420739727013
0.46,0.0211691138068705
0.46,0.0208727961656214
0.46,0.0205546475667148
0.46,0.0202162150174242
0.46,0.0198590576572522
0.46,0.0194847388435011
0.46,0.0190948186227143
0.46,0.0186908466697545
0.46,0.0182743556902591
0.46,0.0178468552938961
0.46,0.0174098263500754
0.46,0.0169647158211977
0.46,0.0165129320840169
0.46,0.016055840726409
0.46,0.0155947608150753
0.46,0.0151309616323591
0.46,0.0146656598589764
0.46,0.0142000171997008
0.46,0.0137351371995106
0.46,0.0132720698805199
0.46,0.0128117982256903
0.46,0.01235524976101
0.46,0.0119032899416055
0.46,0.0114567232865747
0.46,0.0110162935844175
0.46,0.0105826843951162
0.46,0.0101565197956438
0.46,0.00973836538182693
0.46,0.00932872951024144
0.46,0.00892806466828022
0.46,0.00853676910311052
0.46,0.00815518864613018
0.46,0.00778361847869935
0.46,0.00742230528407917
0.46,0.00707144893304767
0.46,0.00673120543643069
0.46,0.00640168858742918
0.46,0.00608297216606934
0.46,0.00577509281295685
0.46,0.00547805187061035
0.46,0.00519181788471679
0.46,0.00491632915858875
0.46,0.00465149566057454
0.46,0.00439720138727018
0.46,0.00415330713359108
0.46,0.00391965142615147
0.46,0.00369605344314405
0.46,0.00348231652423325
0.46,0.00327822674966338
0.47,0.0216901793814595
0.47,0.0214420739724602
0.47,0.0211691137673135
0.47,0.0208727961700238
0.47,0.0205546475726514
0.47,0.0202162150181872
0.47,0.0198590534568185
0.47,0.0194847388437586
0.47,0.0190948186230323
0.47,0.0186908466700408
0.47,0.0182743556899386
0.47,0.0178468552939346
0.47,0.0174098263495457
0.47,0.0169647158204269
0.47,0.0165129320827448
0.47,0.016055840724397
0.47,0.0155947608123589
0.47,0.0151309616287868
0.47,0.0146656598536977
0.47,0.014200017199901
0.47,0.0137351384370958
0.47,0.0132720698758917
0.47,0.0128117982186654
0.47,0.0123552497615902
0.47,0.0119032899422004
0.47,0.0114567232873446
0.47,0.0110162935877004
0.47,0.0105826843986211
0.47,0.0101565197975959
0.47,0.0097383653765869
0.47,0.00932872949951102
0.47,0.00892806465940188
0.47,0.00853676912915957
0.47,0.00815518869528109
0.47,0.00778361849576392
0.47,0.00742230520822884
0.47,0.00707144890954015
0.47,0.00673120546135664
0.47,0.00640168850061507
0.47,0.00608297206883912
0.47,0.00577509281649924
0.47,0.0054780518500106
0.47,0.00519180280887821
0.47,0.0049163293231993
0.47,0.00465149568772905
0.47,0.00439720161467272
0.47,0.00415330692413041
0.47,0.00391965141112949
0.47,0.00369605369928672
0.47,0.00348231649359332
0.47,0.00327822664873589
0.47,0.00308355756591805
0.47,0.00289807083884841
0.48,0.0219119710489173
0.48,0.0216901793814944
0.48,0.0214420739726433
0.48,0.0211691138075029
0.48,0.0208727961707835
0.48,0.0205546475728432
0.48,0.0202162150184495
0.48,0.0198590576577912
0.48,0.0194847388439203
0.48,0.0190948186230932
0.48,0.018690846669943
0.48,0.0182743556896013
0.48,0.0178468552933861
0.48,0.017409826349457
0.48,0.0169647158204599
0.48,0.0165129320830449
0.48,0.0160558407249527
0.48,0.0155947608130507
0.48,0.0151309616288934
0.48,0.01466565985374
0.48,0.0142000171939883
0.48,0.0137351384356755
0.48,0.0132720698808722
0.48,0.0128117982203269
0.48,0.0123552497532083
0.48,0.0119032899312081
0.48,0.0114567232877107
0.48,0.0110162935872294
0.48,0.0105826843968375
0.48,0.0101565197944838
0.48,0.00973836538204464
0.48,0.00932872950642127
0.48,0.00892806466731821
0.48,0.00853676913724355
0.48,0.0081551873982848
0.48,0.00778361855117216
0.48,0.0074223052576361
0.48,0.00707144892765077
0.48,0.00673120541911254
0.48,0.00640168846119193
0.48,0.00608297208804476
0.48,0.00577509268931942
0.48,0.0054780518884554
0.48,0.00519181801374469
0.48,0.0049163293441925
0.48,0.00465149584024571
0.48,0.00439720161038282
0.48,0.00415330698720262
0.48,0.00391965133745575
0.48,0.00369605357389169
0.48,0.0034823166663096
0.48,0.0032782267742355
0.48,0.00308355710447294
0.48,0.00289807065707026
0.48,0.00272151844186896
0.49,0.022106037677619
0.49,0.0219119710491285
0.49,0.021690179382166
0.49,0.0214420739732942
0.49,0.0211691138076628
0.49,0.020872796171039
0.49,0.0205546469415258
0.49,0.0202162150184423
0.49,0.0198590576575216
0.49,0.0194847388437252
0.49,0.0190948186229283
0.49,0.0186908466693687
0.49,0.0182743556897282
0.49,0.0178468552938648
0.49,0.0174098262789545
0.49,0.0169647145947047
0.49,0.0165129320840254
0.49,0.0160558407256457
0.49,0.0155947608136044
0.49,0.0151309616296035
0.49,0.0146656598541325
0.49,0.0142000171940746
0.49,0.0137351384285072
0.49,0.0132720698722272
0.49,0.0128117982204814
0.49,0.0123552497533361
0.49,0.0119032899314158
0.49,0.011456723274673
0.49,0.011016293589158
0.49,0.010582684398545
0.49,0.0101565197960481
0.49,0.00973836538263695
0.49,0.00932872854460975
0.49,0.0089280646687413
0.49,0.00853676914252899
0.49,0.00815518870751553
0.49,0.00778361855505505
0.49,0.00742230527277943
0.49,0.00707144899802914
0.49,0.00673120551582418
0.49,0.00640168851120804
0.49,0.00608278851139243
0.49,0.00577509254135111
0.49,0.00547805173783855
0.49,0.0051918178542969
0.49,0.0049163293463812
0.49,0.00465149587449121
0.49,0.00439720169493363
0.49,0.00415330719522222
0.49,0.00391965118003834
0.49,0.00369604976228888
0.49,0.00348231639499819
0.49,0.00327822674700262
0.49,0.00308355740301836
0.49,0.00289807048397739
0.49,0.0027215184429592
0.49,0.00255364384252799
0.49,0.00239418433899097
0.5,0.02227102531029
0.5,0.0221060376779317
0.5,0.0219119710496575
0.5,0.0216901793823666
0.5,0.0214420739733503
0.5,0.0211691138076849
0.5,0.0208727961708776
0.5,0.0205546475728284
0.5,0.0202162150182966
0.5,0.019859057657408
0.5,0.0194847388437341
0.5,0.0190948186230289
0.5,0.0186908466698165
0.5,0.0182743556902826
0.5,0.0178468552943134
0.5,0.0174098263503053
0.5,0.0169647158219364
0.5,0.0165129320848882
0.5,0.0160558407266661
0.5,0.0155947608138884
0.5,0.01513096162943
0.5,0.0146656598547834
0.5,0.0142000171939463
0.5,0.0137351384286568
0.5,0.0132720698696974
0.5,0.0128117982125027
0.5,0.0123552497388776
0.5,0.0119032899264929
0.5,0.0114567232666893
0.5,0.0110162935632854
0.5,0.0105826843731877
0.5,0.0101565190191859
0.5,0.00973836537748773
0.5,0.00932872950898911
0.5,0.00892806466827611
0.5,0.00853676914076196
0.5,0.00815518870747556
0.5,0.00778361855460663
0.5,0.00742230528276588
0.5,0.00707144900584811
0.5,0.00673120552798212
0.5,0.00640168859669477
0.5,0.00608297216976506
0.5,0.00577509269840148
0.5,0.00547805162988602
0.5,0.00519181764015419
0.5,0.0049163291484402
0.5,0.00465149587019154
0.5,0.00439720169661539
0.5,0.00415330724031659
0.5,0.00391965143653383
0.5,0.00369605367153492
0.5,0.00348231635606511
0.5,0.00327822655419352
0.5,0.00308355723248344
0.5,0.00289807083860372
0.5,0.00272151844212898
0.5,0.00255364372174105
0.5,0.00239418415813009
0.5,0.00224287128724487
0.51,0.022405647200769
0.51,0.0222710253106316
0.51,0.0221060376784374
0.51,0.0219119710496995
0.51,0.0216901793822685
0.51,0.021442073973355
0.51,0.0211691138076411
0.51,0.0208727961708483
0.51,0.020554647572846
0.51,0.020216215018412
0.51,0.0198590576576568
0.51,0.019484738844091
0.51,0.0190948186234945
0.51,0.018690846670415
0.51,0.0182743556910257
0.51,0.017846855295185
0.51,0.017409826351139
0.51,0.0169647158217548
0.51,0.016512932085104
0.51,0.0160557951947159
0.51,0.0155947608144187
0.51,0.0151309616315628
0.51,0.0146656598561905
0.51,0.0142000171955433
0.51,0.0137351384302679
0.51,0.0132720698730487
0.51,0.0128117982152565
0.51,0.0123552497427898
0.51,0.0119032899187005
0.51,0.0114567232574279
0.51,0.0110162935688672
0.51,0.0105826843743531
0.51,0.0101565197686633
0.51,0.00973836537982098
0.51,0.00932872951050645
0.51,0.00892806467108431
0.51,0.00853676914177892
0.51,0.0081551887073732
0.51,0.0077836185368948
0.51,0.00742230526670329
0.51,0.00707144900215162
0.51,0.00673120552614537
0.51,0.00640168859658607
0.51,0.00608297218174858
0.51,0.00577509281658606
0.51,0.0054780518848434
0.51,0.005191817847646
0.51,0.00491631890430644
0.51,0.00465149557099553
0.51,0.00439720142401034
0.51,0.00415330723508744
0.51,0.00391965143724216
0.51,0.00369605384093985
0.51,0.00348231657569831
0.51,0.00327822650339016
0.51,0.00308355732514376
0.51,0.00289807047897472
0.51,0.00272151840130874
0.51,0.00255364377648126
0.51,0.00239418390649027
0.51,0.00224287147893421
0.51,0.00209943283461822
0.52,0.0225086938487946
0.52,0.0224056472011263
0.52,0.0222710253109652
0.52,0.0221060376785921
0.52,0.0219119710497007
0.52,0.0216901793822676
0.52,0.0214420739733516
0.52,0.0211691138076779
0.52,0.0208727961709188
0.52,0.0205546475729567
0.52,0.020216215018573
0.52,0.0198590576578537
0.52,0.0194847388442941
0.52,0.0190948186236335
0.52,0.0186908466705168
0.52,0.0182743556910375
0.52,0.0178468552950846
0.52,0.0174098263510772
0.52,0.0169647158218613
0.52,0.0165129287588882
0.52,0.016055840727069
0.52,0.015594760816387
0.52,0.0151309616321668
0.52,0.0146656598565451
0.52,0.0142000171955122
0.52,0.0137351384296577
0.52,0.0132720698717106
0.52,0.0128117982137789
0.52,0.0123552497451515
0.52,0.0119032899150805
0.52,0.0114567232511291
0.52,0.0110162935406621
0.52,0.0105826843625244
0.52,0.0101565197531646
0.52,0.00973836533756933
0.52,0.00932872948818109
0.52,0.00892806464816864
0.52,0.0085367691428111
0.52,0.00815518870713217
0.52,0.00778365114777035
0.52,0.00742230528396925
0.52,0.00707144900567547
0.52,0.00673120552781559
0.52,0.00640168856434686
0.52,0.00608297216091547
0.52,0.00577509281442368
0.52,0.00547805188766382
0.52,0.00519181800606616
0.52,0.00491632924148888
0.52,0.00465149554381439
0.52,0.00439720121700171
0.52,0.00415330692876537
0.52,0.00391965135534966
0.52,0.00369605383814564
0.52,0.00348231666684229
0.52,0.00327822667902833
0.52,0.00308355752273903
0.52,0.00289807049668145
0.52,0.0027215181007374
0.52,0.00255364395524116
0.52,0.00239418422912907
0.52,0.00224287097838016
0.52,0.00209943297118764
0.52,0.00196359405089419
0.52,0.00183507929046223
0.53,0.022579043137763
0.53,0.0225086938490888
0.53,0.0224056472013571
0.53,0.0222710253111589
0.53,0.0221060376787185
0.53,0.0219119710496977
0.53,0.0216901793822483
0.53,0.0214420739733349
0.53,0.0211691138076945
0.53,0.0208727961709453
0.53,0.0205546475729847
0.53,0.0202162150185489
0.53,0.0198590576577435
0.53,0.0194847388440779
0.53,0.0190948186233144
0.53,0.0186908467396116
0.53,0.0182743556908534
0.53,0.0178468552949361
0.53,0.0174098263509536
0.53,0.0169647158220551
0.53,0.0165129320835696
0.53,0.0160558407255453
0.53,0.0155947608136086
0.53,0.015130961631567
0.53,0.0146656598567739
0.53,0.0142000171970038
0.53,0.0137351384308224
0.53,0.0132720698777966
0.53,0.0128117982210955
0.53,0.0123552497537126
0.53,0.0119032899269345
0.53,0.0114567232638437
0.53,0.0110162935550338
0.53,0.0105826843562007
0.53,0.0101565197454068
0.53,0.00973836535180927
0.53,0.00932872949836883
0.53,0.0089280646619756
0.53,0.00853676910743473
0.53,0.00815518868294096
0.53,0.00778361852054177
0.53,0.00742230524652066
0.53,0.00707144897346446
0.53,0.00673120552739803
0.53,0.0064016885788506
0.53,0.0060829721859712
0.53,0.00577509281650468
0.53,0.00547805184666927
0.53,0.005191817980575
0.53,0.00491632934535247
0.53,0.00465149586320668
0.53,0.00439720140462185
0.53,0.00415330677959247
0.53,0.00391965107538939
0.53,0.00369605373859527
0.53,0.00348231659066189
0.53,0.00327822677860068
0.53,0.00308355747528211
0.53,0.0028980708291908
0.53,0.00272151800732279
0.53,0.00255364369609734
0.53,0.00239418399883884
0.53,0.00224287141505175
0.53,0.00209943277690794
0.53,0.0019635941937981
0.53,0.00183507889970258
0.53,0.00171361191702912
0.54,0.0226156705163095
0.54,0.022579043139914
0.54,0.0225086938492509
0.54,0.0224056472014473
0.54,0.0222710253111805
0.54,0.0221060376786812
0.54,0.0219119710496505
0.54,0.0216901793822191
0.54,0.0214420739733205
0.54,0.0211691138076668
0.54,0.0208727961706899
0.54,0.0205546475728545
0.54,0.0202162150183356
0.54,0.0198590576574292
0.54,0.0194847388436931
0.54,0.0190948186230743
0.54,0.0186908466701008
0.54,0.018274355690747
0.54,0.0178468552947437
0.54,0.0174098263505065
0.54,0.0169647158207824
0.54,0.0165129320832729
0.54,0.016055840725146
0.54,0.015594760813445
0.54,0.0151309616316376
0.54,0.0146656598587164
0.54,0.0142000171993067
0.54,0.0137351384355893
0.54,0.0132720648319697
0.54,0.0128117982235836
0.54,0.012355249756549
0.54,0.0119032899323498
0.54,0.0114567232682776
0.54,0.0110162935578055
0.54,0.0105826843563457
0.54,0.010156519742435
0.54,0.0097383653217934
0.54,0.00932872943539631
0.54,0.00892806466011897
0.54,0.00853676912881107
0.54,0.00815518868644782
0.54,0.00778361853986564
0.54,0.00742230528878107
0.54,0.00707144900572831
0.54,0.0067312054771943
0.54,0.00640168854326661
0.54,0.00608297213186926
0.54,0.00577509276905119
0.54,0.00547805188766715
0.54,0.00519181800949986
0.54,0.00491632929611319
0.54,0.00465149582501878
0.54,0.00439720169654612
0.54,0.00415330709389239
0.54,0.00391965097046398
0.54,0.0036960532551511
0.54,0.00348231660886578
0.54,0.00327822669076583
0.54,0.00308355753873513
0.54,0.0028980707329902
0.54,0.0027215184436491
0.54,0.0025536439224747
0.54,0.00239418410114811
0.54,0.00224287101543075
0.54,0.00209943296067916
0.54,0.00196359385819789
0.54,0.00183507881169054
0.54,0.001713611678553
0.54,0.00159891676459467
0.55,0.0226176591315882
0.55,0.0226156705164145
0.55,0.0225790431414282
0.55,0.0225086938492614
0.55,0.0224056472013961
0.55,0.0222710253110871
0.55,0.0221060376785538
0.55,0.0219119710496297
0.55,0.0216901793046538
0.55,0.0214420739732866
0.55,0.021169113807582
0.55,0.0208727961707399
0.55,0.0205546475726466
0.55,0.0202162150180907
0.55,0.0198590576572452
0.55,0.0194847388432593
0.55,0.0190948186226298
0.55,0.0186908466696875
0.55,0.0182743556901186
0.55,0.0178468552941865
0.55,0.0174098263503287
0.55,0.0169647158207734
0.55,0.0165129320840227
0.55,0.016055840726242
0.55,0.0155947608146881
0.55,0.0151309616330974
0.55,0.014665659858754
0.55,0.0142000171994404
0.55,0.0137351384355255
0.55,0.0132720698804305
0.55,0.012811798224916
0.55,0.0123552497604887
0.55,0.0119032899356815
0.55,0.0114567232736661
0.55,0.0110162935644189
0.55,0.0105826843659159
0.55,0.0101565197476563
0.55,0.00973836531919758
0.55,0.00932872943379925
0.55,0.00892806461780549
0.55,0.00853676912530477
0.55,0.00815518868675513
0.55,0.00778361853149256
0.55,0.00742230525773102
0.55,0.00707144898018819
0.55,0.00673120552890327
0.55,0.00640168860100077
0.55,0.00608297216304843
0.55,0.00577509281628563
0.55,0.00547805181331729
0.55,0.00519181793440526
0.55,0.0049163292937966
0.55,0.00465149586801084
0.55,0.00439720169426794
0.55,0.00415330717754347
0.55,0.00391965143825224
0.55,0.00369605341295354
0.55,0.00348231603943994
0.55,0.00327822637798136
0.55,0.00308355751080458
0.55,0.00289807065201608
0.55,0.00272151827926459
0.55,0.00255364399690383
0.55,0.0023941844373212
0.55,0.00224287087713271
0.55,0.00209943251698386
0.55,0.00196359430692827
0.55,0.00183507897782142
0.55,0.00171361142528914
0.55,0.00159891695304393
0.55,0.00149072008388074
0.56,0.0225842098708612
0.56,0.0226176591316662
0.56,0.0226156705164292
0.56,0.0225790431420783
0.56,0.0225086938491637
0.56,0.022405647201263
0.56,0.02227102531092
0.56,0.0221060376783023
0.56,0.0219119710497117
0.56,0.0216901793821828
0.56,0.0214420739731764
0.56,0.0211691138075629
0.56,0.0208727961704628
0.56,0.0205546475723354
0.56,0.020216215017744
0.56,0.0198590576567969
0.56,0.0194847388430445
0.56,0.0190948186222274
0.56,0.0186908466694327
0.56,0.0182743556899638
0.56,0.0178468552948089
0.56,0.0174098263508787
0.56,0.0169647158212246
0.56,0.0165129320836414
0.56,0.0160558407253254
0.56,0.0155947608133906
0.56,0.0151309616330425
0.56,0.0146656598556806
0.56,0.0142000171992124
0.56,0.0137351384355426
0.56,0.0132720698803717
0.56,0.0128117982257629
0.56,0.0123552497610895
0.56,0.0119032899416397
0.56,0.0114567232864157
0.56,0.0110162935768572
0.56,0.0105826843708031
0.56,0.0101565197581491
0.56,0.00973836532924033
0.56,0.00932872944055108
0.56,0.00892806458486872
0.56,0.00853676908068224
0.56,0.0081551886782727
0.56,0.00778361851879228
0.56,0.00742230524978871
0.56,0.00707144896668965
0.56,0.00673120548558148
0.56,0.00640168857344625
0.56,0.00608297215076914
0.56,0.00577509278268695
0.56,0.00547805188241735
0.56,0.00519181801282675
0.56,0.00491632934457842
0.56,0.00465149576762047
0.56,0.0043972016172662
0.56,0.00415330723079688
0.56,0.00391965143448214
0.56,0.00369605376604554
0.56,0.00348231624815809
0.56,0.00327822616423945
0.56,0.00308355714875352
0.56,0.00289807076519222
0.56,0.00272151826316791
0.56,0.00255364373044253
0.56,0.002394184437017
0.56,0.00224287147931768
0.56,0.00209943238331189
0.56,0.00196359384848055
0.56,0.00183507946332151
0.56,0.00171361168110185
0.56,0.00159891635889298
0.56,0.00149072032966702
0.56,0.00138875056005383
0.56,0.00129274107620558
0.57,0.0225146511923076
0.57,0.0225842098708859
0.57,0.022617659089858
0.57,0.0226156705163388
0.57,0.0225790431418882
0.57,0.0225086938490007
0.57,0.022405647201081
0.57,0.0222710253107236
0.57,0.0221060376781565
0.57,0.0219119710494938
0.57,0.0216901793819541
0.57,0.0214420739729468
0.57,0.0211691138071723
0.57,0.0208727961702914
0.57,0.0205546475722029
0.57,0.0202162150176486
0.57,0.0198590576571252
0.57,0.0194847388434281
0.57,0.0190948186226677
0.57,0.0186908466679266
0.57,0.0182743556907401
0.57,0.01784685529483
0.57,0.0174098263509397
0.57,0.0169647158222176
0.57,0.0165129320841122
0.57,0.0160558407259329
0.57,0.0155947608144327
0.57,0.0151309616330333
0.57,0.0146656598587154
0.57,0.0142000171982
0.57,0.0137351384342244
0.57,0.013272069880928
0.57,0.0128117982265494
0.57,0.0123552497621288
0.57,0.0119032899431467
0.57,0.0114567232883919
0.57,0.0110162935902159
0.57,0.0105826844017211
0.57,0.0101565197886273
0.57,0.00973836535089023
0.57,0.00932872945743279
0.57,0.00892806459964346
0.57,0.00853676905278644
0.57,0.00815518865459419
0.57,0.00778361848037457
0.57,0.00742230525867038
0.57,0.00707144895999545
0.57,0.00673120547956929
0.57,0.00640168854034506
0.57,0.006082972106489
0.57,0.00577509275478216
0.57,0.0054780518397668
0.57,0.00519181794916523
0.57,0.00491632933859232
0.57,0.00465149587365898
0.57,0.00439720169566704
0.57,0.0041533071100146
0.57,0.00391965133429806
0.57,0.00369605382881555
0.57,0.00348231666168797
0.57,0.00327822646430143
0.57,0.00308355696444607
0.57,0.00289807003526454
0.57,0.00272151831080136
0.57,0.00255364377306089
0.57,0.00239418418267467
0.57,0.00224287127260037
0.57,0.00209943299383863
0.57,0.00196359390741629
0.57,0.00183507899779412
0.57,0.0017136121503305
0.57,0.00159891672043289
0.57,0.00149071969831249
0.57,0.00138875085443457
0.57,0.00129274096672716
0.57,0.00120242431694528
0.58,0.0225146511775904
0.58,0.0225842098708074
0.58,0.0226176591315087
0.58,0.022615670516182
0.58,0.0225790431410249
0.58,0.0225086938488125
0.58,0.022405647200888
0.58,0.022271025310675
0.58,0.0221060376779649
0.58,0.0219119710493116
0.58,0.0216901793817936
0.58,0.021442073972821
0.58,0.021169113807085
0.58,0.0208727961686166
0.58,0.0205546475702381
0.58,0.0202162150180733
0.58,0.0198590576572016
0.58,0.01948473884352
0.58,0.0190948186228153
0.58,0.0186908466701636
0.58,0.0182743556904643
0.58,0.0178468552945721
0.58,0.0174098263507364
0.58,0.0169647158220658
0.58,0.0165129320851481
0.58,0.0160558407261341
0.58,0.0155947608144885
0.58,0.0151309616332453
0.58,0.0146656598591305
0.58,0.0142000172000623
0.58,0.013735138436792
0.58,0.013272069882124
0.58,0.0128117982231545
0.58,0.0123552497552927
0.58,0.0119032899335382
0.58,0.0114567232756581
0.58,0.0110162935791669
0.58,0.0105826843882615
0.58,0.0101565197854764
0.58,0.00973836536986472
0.58,0.00932872945208674
0.58,0.0089280645940093
0.58,0.00853676904510559
0.58,0.00815518863295805
0.58,0.00778361849046427
0.58,0.0074223052169331
0.58,0.00707144900222167
0.58,0.00673120551008621
0.58,0.00640168857575318
0.58,0.0060829721366068
0.58,0.00577509271946586
0.58,0.00547805182067207
0.58,0.00519181792284851
0.58,0.0049163292744494
0.58,0.00465149582320667
0.58,0.0043972016728
0.58,0.00415330723965446
0.58,0.00391965141945683
0.58,0.00369605370230164
0.58,0.0034823165334632
0.58,0.003278226772778
0.58,0.00308355734371246
0.58,0.00289807012704602
0.58,0.00272151769438511
0.58,0.00255364374698486
0.58,0.00239418419475035
0.58,0.00224287122222533
0.58,0.00209943276822555
0.58,0.00196359432846149
0.58,0.00183507947543604
0.58,0.00171361103020673
0.58,0.001598916545551
0.58,0.00149072003190343
0.58,0.00138875042249809
0.58,0.00129274111812538
0.58,0.0012024272545772
0.58,0.00111755060559959
0.59,0.0224084486787174
0.59,0.0225146511924718
0.59,0.0225842098706664
0.59,0.0226176591306612
0.59,0.0226156705160026
0.59,0.0225790428902712
0.59,0.0225086938493468
0.59,0.0224056472007193
0.59,0.0222710253103777
0.59,0.0221060376778413
0.59,0.0219119710476892
0.59,0.02169017938011
0.59,0.0214420739731754
0.59,0.0211691138074745
0.59,0.0208727961706549
0.59,0.0205546475726163
0.59,0.0202162150181214
0.59,0.01985905765727
0.59,0.0194847388436094
0.59,0.019094818622877
0.59,0.0186908466689279
0.59,0.0182743556904458
0.59,0.0178468552945425
0.59,0.0174098263506804
0.59,0.0169647158220455
0.59,0.0165129320851657
0.59,0.0160558407265913
0.59,0.0155947608135771
0.59,0.0151309616318482
0.59,0.0146656598536803
0.59,0.0142000172001925
0.59,0.0137351384367067
0.59,0.0132720698816671
0.59,0.0128117982272345
0.59,0.0123552497627873
0.59,0.0119032899436242
0.59,0.011456723287768
0.59,0.0110162935859928
0.59,0.0105826843946407
0.59,0.0101565197921155
0.59,0.00973836538777406
0.59,0.00932872951259989
0.59,0.00892806464842399
0.59,0.00853676908172285
0.59,0.00815518862557496
0.59,0.00778361850944154
0.59,0.00742230522110998
0.59,0.00707144888015598
0.59,0.00673120546950989
0.59,0.00640168854339673
0.59,0.00608297211347175
0.59,0.00577509276422306
0.59,0.00547805181529681
0.59,0.00519181792765222
0.59,0.00491632924670737
0.59,0.00465149575842427
0.59,0.00439720164835578
0.59,0.00415330716373163
0.59,0.00391965141375716
0.59,0.00369605383853111
0.59,0.00348231665157717
0.59,0.00327822661509325
0.59,0.00308355743304478
0.59,0.00289807059426317
0.59,0.00272151768929829
0.59,0.00255364319394169
0.59,0.00239418414009673
0.59,0.00224287131999179
0.59,0.00209943268428447
0.59,0.00196359401566415
0.59,0.00183507946457606
0.59,0.00171361219952315
0.59,0.00159891580491234
0.59,0.00149071981771276
0.59,0.00138875075094957
0.59,0.00129274049420158
0.59,0.00120242740530729
0.59,0.00111755057021967
0.59,0.00103785732176398
0.6,0.0222652142066731
0.6,0.0224084486786914
0.6,0.0225146511923206
0.6,0.0225842098704979
0.6,0.0226176591311698
0.6,0.0226156705159488
0.6,0.0225790431577415
0.6,0.0225086938478952
0.6,0.0224056471994419
0.6,0.022271025310309
0.6,0.0221060376781489
0.6,0.0219119710495682
0.6,0.021690179382117
0.6,0.0214420739731984
0.6,0.021169113807503
0.6,0.0208727961706924
0.6,0.0205546475726737
0.6,0.0202162150181939
0.6,0.0198590576573441
0.6,0.019484738843654
0.6,0.0190948186228393
0.6,0.0186908466698159
0.6,0.0182743556906429
0.6,0.017846855294566
0.6,0.0174098263505683
0.6,0.0169647158215142
0.6,0.0165129320841024
0.6,0.0160558407258607
0.6,0.0155947608142633
0.6,0.0151309616336966
0.6,0.0146656598595
0.6,0.0142000172010216
0.6,0.0137351384367927
0.6,0.0132720698818822
0.6,0.0128117982274426
0.6,0.0123552497629913
0.6,0.0119032899454017
0.6,0.0114567232887931
0.6,0.0110162935890541
0.6,0.0105826843996923
0.6,0.0101565197981738
0.6,0.00973836537985273
0.6,0.00932872950019059
0.6,0.00892806467270069
0.6,0.00853676911398882
0.6,0.0081551886399156
0.6,0.00778361845893727
0.6,0.00742230522331877
0.6,0.00707144892994882
0.6,0.00673120545189387
0.6,0.00640168859075385
0.6,0.00608297215145637
0.6,0.00577509269919163
0.6,0.00547805176193705
0.6,0.00519181787602574
0.6,0.00491632924864494
0.6,0.00465149583033031
0.6,0.00439720163027379
0.6,0.00415330716729878
0.6,0.00391965137318251
0.6,0.00369605377350757
0.6,0.00348231663856335
0.6,0.00327822677422862
0.6,0.00308355757944989
0.6,0.002898070645446
0.6,0.00272151818320499
0.6,0.00255364334086772
0.6,0.00239418347807563
0.6,0.00224287118170108
0.6,0.00209943263962775
0.6,0.00196359399590729
0.6,0.00183507916732184
0.6,0.00171361204712328
0.6,0.00159891698944392
0.6,0.00149071918811328
0.6,0.00138875045130105
0.6,0.00129274106499722
0.6,0.00120242696261319
0.6,0.00111755075387854
0.6,0.00103785690737879
0.6,0.00096309941018613
0.61,0.0220847146420613
0.61,0.0222652142066485
0.61,0.0224084486786871
0.61,0.0225146511921641
0.61,0.0225842098704395
0.61,0.0226176591310338
0.61,0.022615670515725
0.61,0.0225790431382535
0.61,0.0225086938484553
0.61,0.0224056472009211
0.61,0.0222710253106417
0.61,0.0221060376781593
0.61,0.02191197104958
0.61,0.021690179382139
0.61,0.0214420739732276
0.61,0.0211691138075464
0.61,0.020872796170753
0.61,0.0205546475727523
0.61,0.0202162150182937
0.61,0.0198590576574248
0.61,0.0194847388436833
0.61,0.019094818622733
0.61,0.0186908466696237
0.61,0.0182743556899559
0.61,0.0178468552942744
0.61,0.0174098263501066
0.61,0.0169647158211371
0.61,0.0165129320839672
0.61,0.0160558407248164
0.61,0.0155947608147055
0.61,0.0151309616338717
0.61,0.0146656598600707
0.61,0.0142000172002135
0.61,0.0137351384367878
0.61,0.0132720698819221
0.61,0.0128117982275061
0.61,0.0123552497631086
0.61,0.0119032899438222
0.61,0.0114567232888431
0.61,0.0110162935891722
0.61,0.0105826843998613
0.61,0.0101565197983856
0.61,0.00973836538516126
0.61,0.00932872950911046
0.61,0.00892806467005769
0.61,0.00853676913063728
0.61,0.00815518865266918
0.61,0.0077836185062754
0.61,0.00742230517689546
0.61,0.00707144893831324
0.61,0.00673120544424755
0.61,0.00640168849831146
0.61,0.00608297206453656
0.61,0.00577509278155919
0.61,0.00547805182586569
0.61,0.00519181793665413
0.61,0.00491632916984241
0.61,0.00465149567935419
0.61,0.00439720157877987
0.61,0.00415330724075047
0.61,0.00391965140807304
0.61,0.00369603375099081
0.61,0.00348231658265452
0.61,0.00327822669141176
0.61,0.00308355409700822
0.61,0.00289806724517083
0.61,0.00272151453831526
0.61,0.00255364353490051
0.61,0.00239418377085387
0.61,0.00224287036448745
0.61,0.00209943240781252
0.61,0.00196359390250644
0.61,0.00183507914855485
0.61,0.0017136118263954
0.61,0.00159891699539405
0.61,0.00149072038272036
0.61,0.00138874989261795
0.61,0.00129274075369201
0.61,0.00120242733651432
0.61,0.00111755025640869
0.61,0.00103785734692741
0.61,0.000963098942931451
0.61,0.000893035052849545
0.62,0.0218668799156959
0.62,0.0220847146369381
0.62,0.0222652142066268
0.62,0.0224084486786237
0.62,0.0225146511920418
0.62,0.0225842098702461
0.62,0.022617659130963
0.62,0.0226156705156876
0.62,0.0225790433471748
0.62,0.0225086938487733
0.62,0.0224056472009321
0.62,0.0222710253106597
0.62,0.0221060376781796
0.62,0.0219119710496095
0.62,0.0216901793821734
0.62,0.021442073973283
0.62,0.0211691138076171
0.62,0.02087279617083
0.62,0.0205546475728234
0.62,0.0202162150183189
0.62,0.0198590576573827
0.62,0.0194847388436218
0.62,0.0190948186226886
0.62,0.0186908466695135
0.62,0.0182743556899123
0.62,0.0178468552947305
0.62,0.0174098263508758
0.62,0.0169647158215313
0.62,0.0165129320843052
0.62,0.0160558407260597
0.62,0.0155947608144014
0.62,0.0151309616334236
0.62,0.0146656598593312
0.62,0.0142000171988135
0.62,0.013735138434013
0.62,0.0132720698797186
0.62,0.0128117982275496
0.62,0.0123552497631246
0.62,0.0119032899439004
0.62,0.0114567232889294
0.62,0.0110162935893215
0.62,0.0105826844000875
0.62,0.0101565197987156
0.62,0.00973836538555761
0.62,0.00932872950922514
0.62,0.00892806467007523
0.62,0.00853676914094648
0.62,0.0081551887053839
0.62,0.00778361850841391
0.62,0.00742230520623322
0.62,0.00707144895549894
0.62,0.00673120545556527
0.62,0.00640168850382805
0.62,0.0060829720758504
0.62,0.00577509267534526
0.62,0.00547805185984673
0.62,0.00519181796025525
0.62,0.00491632924911944
0.62,0.00465149576523416
0.62,0.00439720147701816
0.62,0.00415330704318451
0.62,0.0039196513397628
0.62,0.00369605381515936
0.62,0.00348231666583665
0.62,0.00327822667783151
0.62,0.00308355746205558
0.62,0.00289807076089987
0.62,0.00272151842323587
0.62,0.00255364399698266
0.62,0.00239418390789514
0.62,0.00224287088493802
0.62,0.00209943194539708
0.62,0.0019635935514335
0.62,0.0018350747375222
0.62,0.00171361193823572
0.62,0.00159891671499923
0.62,0.00149072016394558
0.62,0.00138875105098535
0.62,0.00129274017784464
0.62,0.00120242693138173
0.62,0.00111755084735887
0.62,0.00103785692551184
0.62,0.000963099080708574
0.62,0.000893034621662681
0.62,0.000827429138867908
0.63,0.0216118104762949
0.63,0.0218668799156792
0.63,0.0220847146369204
0.63,0.0222652142064988
0.63,0.0224084486784559
0.63,0.0225146511918995
0.63,0.0225842098702121
0.63,0.0226176591312308
0.63,0.0226156705159866
0.63,0.0225790431385575
0.63,0.02250869384879
0.63,0.0224056472009546
0.63,0.0222710253106856
0.63,0.0221060376782228
0.63,0.0219119710496575
0.63,0.0216901793822203
0.63,0.0214420739733196
0.63,0.02116911380764
0.63,0.020872796170833
0.63,0.0205546475727828
0.63,0.0202162052533491
0.63,0.0198590576572676
0.63,0.0194847388434555
0.63,0.0190948186225378
0.63,0.0186908466699661
0.63,0.0182743556904924
0.63,0.0178468552944692
0.63,0.0174098263511937
0.63,0.0169647158217775
0.63,0.016512932084646
0.63,0.0160558407263452
0.63,0.0155947608147714
0.63,0.0151309616339024
0.63,0.0146656598596302
0.63,0.0142000172006267
0.63,0.0137351384357014
0.63,0.0132720698802382
0.63,0.0128117982222635
0.63,0.0123552497543844
0.63,0.0119032899342062
0.63,0.0114567232768422
0.63,0.0110162935796587
0.63,0.0105826843882419
0.63,0.0101565197850344
0.63,0.00973836536950545
0.63,0.00932872949109376
0.63,0.00892806465004548
0.63,0.0085367691408994
0.63,0.00815518870798482
0.63,0.00778361851672371
0.63,0.00742230523132037
0.63,0.00707144893896106
0.63,0.00673120135382466
0.63,0.00640168852059009
0.63,0.00608297208624475
0.63,0.00577509267451837
0.63,0.00547805172340854
0.63,0.00519181797894186
0.63,0.00491632930515573
0.63,0.00465149331374737
0.63,0.00439720158355139
0.63,0.00415330715173123
0.63,0.00391965135391126
0.63,0.00369605369475234
0.63,0.00348231654926479
0.63,0.00327822673818101
0.63,0.00308355757744216
0.63,0.00289807072099446
0.63,0.00272151832127987
0.63,0.00255364393052648
0.63,0.0023941844366635
0.63,0.00224287115716426
0.63,0.00209943222244013
0.63,0.00196359322073292
0.63,0.0018350786199921
0.63,0.00171361174401752
0.63,0.00159891682734603
0.63,0.00149071554297575
0.63,0.00138870182627282
0.63,0.00129274134057811
0.63,0.00120242644705737
0.63,0.00111755013392467
0.63,0.00103785731575945
0.63,0.000963099000394596
0.63,0.00089303481194869
0.63,0.000827422584722459
0.63,0.000766053066981076
0.64,0.0216118104762769
0.64,0.0218668799157164
0.64,0.0220847146367631
0.64,0.0222652142064176
0.64,0.0224084486784221
0.64,0.0225146511919736
0.64,0.022584209870489
0.64,0.0226176591312507
0.64,0.0226156705160035
0.64,0.0225790431385769
0.64,0.0225086938488125
0.64,0.0224056472009931
0.64,0.022271025310726
0.64,0.0221060376782488
0.64,0.0219119710496764
0.64,0.0216901793822342
0.64,0.0214420739733021
0.64,0.0211691138075917
0.64,0.0208727961707612
0.64,0.0205546475728712
0.64,0.0202162150181112
0.64,0.0198590576571395
0.64,0.019484738843315
0.64,0.0190948186228725
0.64,0.0186908466698476
0.64,0.0182743556903205
0.64,0.0178468552943774
0.64,0.0174098263510605
0.64,0.0169647158219502
0.64,0.0165129320846458
0.64,0.0160558407261532
0.64,0.0155947608140102
0.64,0.0151309616326097
0.64,0.0146656598577758
0.64,0.0142000171979135
0.64,0.013735138433722
0.64,0.0132720698769334
0.64,0.0128117982210012
0.64,0.0123552497538733
0.64,0.0119032899317127
0.64,0.011456723271201
0.64,0.0110162935654811
0.64,0.0105826843701585
0.64,0.0101565197621283
0.64,0.00973836535964168
0.64,0.0093287294791794
0.64,0.00892806463559137
0.64,0.00853676910236656
0.64,0.00815518866548814
0.64,0.00778361851086729
0.64,0.0074223051900052
0.64,0.0070714488947653
0.64,0.00673120540170602
0.64,0.00640168847129607
0.64,0.0060829720689457
0.64,0.00577509268798715
0.64,0.00547805172783766
0.64,0.00519181783042932
0.64,0.00491632930273855
0.64,0.00465149582764046
0.64,0.00439720163455415
0.64,0.00415330717890261
0.64,0.0039196513388573
0.64,0.00369605375063942
0.64,0.00348231655805886
0.64,0.00327822660650368
0.64,0.00308355741480781
0.64,0.00289807084285765
0.64,0.00272151831721912
0.64,0.00255364382889711
0.64,0.00239418430899252
0.64,0.00224287143398083
0.64,0.00209943265742707
0.64,0.0019635934796649
0.64,0.00183507829840091
0.64,0.00171361130722625
0.64,0.00159891647022081
0.64,0.00149071994152838
0.64,0.00138875067387589
0.64,0.00129269241426799
0.64,0.00120242757469069
0.64,0.00111754975178147
0.64,0.00103785670153633
0.64,0.000963099377098153
0.64,0.000893034479288568
0.64,0.000827428942332231
0.64,0.000766052612775736
0.64,0.000708685354868788
0.65,0.0213197838262462
0.65,0.021611810476266
0.65,0.021866879915504
0.65,0.0220847146367234
0.65,0.0222652141552334
0.65,0.0224084486784458
0.65,0.0225146511922373
0.65,0.0225842098705061
0.65,0.0226176591312683
0.65,0.0226156705160212
0.65,0.02257904313861
0.65,0.0225086938488484
0.65,0.0224056472010139
0.65,0.0222710253107425
0.65,0.0221060376782592
0.65,0.0219119710496726
0.65,0.02169017938222
0.65,0.021442073973453
0.65,0.021169113807559
0.65,0.0208727961706985
0.65,0.0205546475726033
0.65,0.0202162150180268
0.65,0.0198590576570769
0.65,0.0194847388433007
0.65,0.0190948186228591
0.65,0.0186908466697401
0.65,0.01827435569011
0.65,0.0178468553044661
0.65,0.0174098263498417
0.65,0.0169647158215055
0.65,0.0165129320840278
0.65,0.0160558407253449
0.65,0.0155947608127841
0.65,0.0151309616310447
0.65,0.0146656598560843
0.65,0.0142000171959028
0.65,0.0137351384315308
0.65,0.0132720698757102
0.65,0.0128117982193215
0.65,0.0123552497533725
0.65,0.011903289932642
0.65,0.0114567232757824
0.65,0.0110162935744635
0.65,0.0105826843747144
0.65,0.0101565197653233
0.65,0.00973836534342842
0.65,0.00932872950058106
0.65,0.00892806467102236
0.65,0.00853676914145973
0.65,0.00815518866484255
0.65,0.00778361850322007
0.65,0.00742230522445209
0.65,0.00707144888342837
0.65,0.00673120538561467
0.65,0.00640168843436706
0.65,0.0060829721016441
0.65,0.00577509259773779
0.65,0.00547805161855908
0.65,0.00519181776478828
0.65,0.00491632913871487
0.65,0.00465149582897029
0.65,0.00439720164360313
0.65,0.00415330718728213
0.65,0.00391965138113659
0.65,0.00369605374537096
0.65,0.00348231656374409
0.65,0.00327822665850031
0.65,0.00308355757396006
0.65,0.00289807065722614
0.65,0.00272151827117062
0.65,0.00255364399469693
0.65,0.00239418425741689
0.65,0.00224287131227374
0.65,0.00209943290277304
0.65,0.00196359398240986
0.65,0.00183507858852194
0.65,0.00171361071107068
0.65,0.00159891627314224
0.65,0.00149071974470871
0.65,0.00138875057292243
0.65,0.00129273981099409
0.65,0.00120242747528621
0.65,0.00111755088427379
0.65,0.00103785639660847
0.65,0.000963098729643397
0.65,0.000892934948242496
0.65,0.000827428879582648
0.65,0.000766053068645522
0.65,0.000708685042616564
0.65,0.000655112088220333
0.66,0.020991260199431
0.66,0.02131978382624
0.66,0.021611810476109
0.66,0.0218668799154876
0.66,0.0220847146367389
0.66,0.0222652142064552
0.66,0.0224084486619123
0.66,0.0225146511922534
0.66,0.0225842098705181
0.66,0.0226176591312922
0.66,0.0226156705160508
0.66,0.0225790431386276
0.66,0.022508693848856
0.66,0.022405647201011
0.66,0.0222710253107403
0.66,0.0221060376784062
0.66,0.0219119710496763
0.66,0.0216901793822158
0.66,0.0214420739732721
0.66,0.0211691138075458
0.66,0.020872796170689
0.66,0.0205546475726193
0.66,0.0202162150180834
0.66,0.0198590576551114
0.66,0.0194847388434091
0.66,0.0190948186225187
0.66,0.0186908466695603
0.66,0.0182743556898106
0.66,0.017846855293586
0.66,0.0174098263492282
0.66,0.0169647158199476
0.66,0.0165129320831281
0.66,0.0160558407239411
0.66,0.0155947608118119
0.66,0.0151309616301113
0.66,0.01466565985515
0.66,0.014200017195335
0.66,0.0137351384309291
0.66,0.0132720698817542
0.66,0.0128117982279142
0.66,0.0123552497634025
0.66,0.0119032899445105
0.66,0.0114567232898385
0.66,0.0110162935905009
0.66,0.0105826844015842
0.66,0.0101565198005553
0.66,0.00973836538780581
0.66,0.00932872950513308
0.66,0.00892806466429119
0.66,0.00853676913169421
0.66,0.00815518869340615
0.66,0.00778361855510534
0.66,0.00742230528399401
0.66,0.00707144895722045
0.66,0.00673120546294081
0.66,0.00640279414343448
0.66,0.00608297208685427
0.66,0.0057750926765161
0.66,0.00547805163056125
0.66,0.00519181766618204
0.66,0.00491632898069594
0.66,0.00465149553646715
0.66,0.00439720145446509
0.66,0.00415330718794893
0.66,0.00391965143389905
0.66,0.00369605383904137
0.66,0.00348231657767384
0.66,0.00327822666931787
0.66,0.00308355744351663
0.66,0.00289807070533032
0.66,0.0027215182381406
0.66,0.00255364374872769
0.66,0.00239418443464778
0.66,0.00224287131010703
0.66,0.00209943279843605
0.66,0.00196359423461634
0.66,0.00183507898110302
0.66,0.00171361149606741
0.66,0.00159891546092861
0.66,0.00149071955036728
0.66,0.00138875038289377
0.66,0.00129274085561248
0.66,0.00120242731922615
0.66,0.00111755086257692
0.66,0.00103785755967567
0.66,0.00096309842728326
0.66,0.00089303437637156
0.66,0.000827429029466531
0.66,0.000766052267395345
0.66,0.000708685371881623
0.66,0.000655112184043904
0.66,0.000605126140286183
0.67,0.0206268871509999
0.67,0.0209912601993894
0.67,0.0213197838260826
0.67,0.0216118104760988
0.67,0.0218668799155035
0.67,0.02208471463194
0.67,0.0222652142007188
0.67,0.0224084486785733
0.67,0.0225146511922183
0.67,0.0225842098704715
0.67,0.0226176591313056
0.67,0.0226156705160598
0.67,0.0225790431386241
0.67,0.0225086938487442
0.67,0.0224056472010199
0.67,0.0222710253107489
0.67,0.0221060376782596
0.67,0.0219119710496723
0.67,0.021690179382207
0.67,0.0214420739732686
0.67,0.021169113807558
0.67,0.0208727961707394
0.67,0.0205546475709818
0.67,0.0202162150182297
0.67,0.0198590576573554
0.67,0.0194847388436056
0.67,0.019094818622664
0.67,0.0186908466694118
0.67,0.0182743556894944
0.67,0.0178468552929661
0.67,0.017409826348238
0.67,0.0169647158184937
0.67,0.0165129320803207
0.67,0.0160558407214296
0.67,0.0155947608091137
0.67,0.0151309616299252
0.67,0.0146656598551522
0.67,0.0142000171991751
0.67,0.0137351384357531
0.67,0.0132720698810038
0.67,0.012811798227119
0.67,0.0123552497629269
0.67,0.0119032899439118
0.67,0.0114567232894558
0.67,0.0110162935901961
0.67,0.0105826844017183
0.67,0.0101565198008812
0.67,0.00973836538838668
0.67,0.0093287295125809
0.67,0.00892806467420004
0.67,0.00853676634500133
0.67,0.00815518869837129
0.67,0.00778361854043308
0.67,0.00742230526531262
0.67,0.00707144900579715
0.67,0.00673120546996386
0.67,0.00640168852059952
0.67,0.00608297209389752
0.67,0.00577509269563559
0.67,0.00547805185930827
0.67,0.00519181788022793
0.67,0.00491632899432926
0.67,0.00465149540727183
0.67,0.00439720129154053
0.67,0.00415330682786808
0.67,0.00391965130587879
0.67,0.00369605384057592
0.67,0.00348231666166354
0.67,0.00327822674595657
0.67,0.00308355742928801
0.67,0.00289807069065828
0.67,0.00272151828930056
0.67,0.00255364398333935
0.67,0.00239418415286785
0.67,0.00224287128719491
0.67,0.00209943298675719
0.67,0.00196359409563374
0.67,0.00183507924719795
0.67,0.00171361162038886
0.67,0.0015989163049217
0.67,0.00149071868234851
0.67,0.00138875017618267
0.67,0.00129274067111318
0.67,0.00120242714299534
0.67,0.00111755069961417
0.67,0.00103785756640828
0.67,0.000963099647694365
0.67,0.0008930340436617
0.67,0.000827428359245985
0.67,0.000766052865835531
0.67,0.00070868453712758
0.67,0.000655111846051382
0.67,0.000605125941086193
0.67,0.000558528366964239
0.68,0.0202275029719431
0.68,0.0206268871510208
0.68,0.0209912601992573
0.68,0.0213197838261044
0.68,0.0216118104746907
0.68,0.0218668799155796
0.68,0.0220847146368804
0.68,0.0222652142066262
0.68,0.0224084486787041
0.68,0.0225146511923144
0.68,0.0225842098705484
0.68,0.0226176591313024
0.68,0.0226156705161615
0.68,0.0225790431386284
0.68,0.0225086938488581
0.68,0.0224056472010199
0.68,0.0222710253107407
0.68,0.0221060376782486
0.68,0.02191197104966
0.68,0.0216901793821977
0.68,0.021442073973276
0.68,0.0211691138075905
0.68,0.0208727961708076
0.68,0.0205546475728219
0.68,0.0202162150183652
0.68,0.0198590576575091
0.68,0.0194847388437491
0.68,0.0190948186227756
0.68,0.0186908466694562
0.68,0.0182743556894917
0.68,0.0178468552929303
0.68,0.0174098263474251
0.68,0.0169647158184427
0.68,0.0165129320004375
0.68,0.0160558407211608
0.68,0.0155947608096734
0.68,0.0151309616297304
0.68,0.0146656598579078
0.68,0.0142000171987889
0.68,0.0137351384350215
0.68,0.0132720698799534
0.68,0.0128117982255719
0.68,0.0123552497614366
0.68,0.0119032899430853
0.68,0.0114567232895874
0.68,0.0110162935901604
0.68,0.0105826844011688
0.68,0.0101565197988402
0.68,0.00973836538697648
0.68,0.00932872951060693
0.68,0.00892806467232854
0.68,0.00853676914443946
0.68,0.00815518871107135
0.68,0.00778361855457499
0.68,0.00742230527301257
0.68,0.00707144898717993
0.68,0.00673120550416095
0.68,0.00640168852783851
0.68,0.0060829720986173
0.68,0.00577509269920962
0.68,0.00547805174951255
0.68,0.00519181798319068
0.68,0.00491632919715079
0.68,0.0046514956757322
0.68,0.00439720135682742
0.68,0.00415330667037672
0.68,0.0039196510186752
0.68,0.0036960536506585
0.68,0.00348231649866837
0.68,0.00327822677188072
0.68,0.00308355754874778
0.68,0.00289807065827485
0.68,0.00272151827753819
0.68,0.00255364381333889
0.68,0.0023941844272779
0.68,0.00224287143988078
0.68,0.00209943273962887
0.68,0.00196359433093529
0.68,0.00183507924818982
0.68,0.00171361190493169
0.68,0.00159891641349463
0.68,0.00149071956287417
0.68,0.00138874929566302
0.68,0.00129274044033001
0.68,0.00120242697715978
0.68,0.00111755048858053
0.68,0.00103785743116491
0.68,0.000963099618968677
0.68,0.000893035214137639
0.68,0.000827427973798534
0.68,0.000766052208058143
0.68,0.000708680149349883
0.68,0.000655111214284965
0.68,0.000605125769191472
0.68,0.000558527947213117
0.68,0.000515126898035678
0.69,0.0202275029718216
0.69,0.0206268871508952
0.69,0.0209912601982558
0.69,0.0213197838261504
0.69,0.0216118104762153
0.69,0.0218668799156644
0.69,0.0220847146369632
0.69,0.0222652142067072
0.69,0.022408448678783
0.69,0.022514651192384
0.69,0.0225842098706316
0.69,0.0226176591313043
0.69,0.0226156705160347
0.69,0.022579043138624
0.69,0.0225086938469377
0.69,0.0224056472010076
0.69,0.0222710253107258
0.69,0.0221060376782324
0.69,0.0219119710496418
0.69,0.0216901793821867
0.69,0.0214420739732796
0.69,0.0211691138076173
0.69,0.0208727961708556
0.69,0.0205546475728852
0.69,0.0202162150184297
0.69,0.019859057657559
0.69,0.0194847388438903
0.69,0.0190948186228897
0.69,0.0186908466695272
0.69,0.018274355689642
0.69,0.0178468552932199
0.69,0.0174098263487236
0.69,0.0169647158193682
0.69,0.0165129320739663
0.69,0.0160558407244341
0.69,0.0155947608125862
0.69,0.0151309616329155
0.69,0.0146656598455568
0.69,0.0142000171962238
0.69,0.0137351384354711
0.69,0.0132720698802656
0.69,0.0128117982256787
0.69,0.0123552497610717
0.69,0.0119032899422277
0.69,0.0114567232873637
0.69,0.011016293589609
0.69,0.010582684401038
0.69,0.01015651980121
0.69,0.0097383653888018
0.69,0.00932872951188335
0.69,0.00892806467380092
0.69,0.00853676914542556
0.69,0.00815518871134102
0.69,0.00778361855311993
0.69,0.00742230527835752
0.69,0.00707144899961765
0.69,0.00673120551290851
0.69,0.00640168851165446
0.69,0.00608297207609443
0.69,0.00577509270552834
0.69,0.00547805175164773
0.69,0.00519181785606637
0.69,0.00491632930970676
0.69,0.00465149571918011
0.69,0.00439720148636158
0.69,0.00415330697529082
0.69,0.0039196511274846
0.69,0.0036960533310002
0.69,0.00348231638307306
0.69,0.00327822654799381
0.69,0.00308355738076971
0.69,0.00289807083673099
0.69,0.00272151824317013
0.69,0.00255364382109713
0.69,0.00239418423174698
0.69,0.00224287148081492
0.69,0.00209943298728743
0.69,0.00196359398234813
0.69,0.00183507926997151
0.69,0.00171361198860209
0.69,0.00159891672583301
0.69,0.0014907196652818
0.69,0.0013887501320391
0.69,0.00129273959451104
0.69,0.00120242652583569
0.69,0.00111755068317199
0.69,0.00103785736368578
0.69,0.000963099562028891
0.69,0.000893035318130675
0.69,0.000827429202788998
0.69,0.000766051803078982
0.69,0.000708684509988622
0.69,0.000655111831353583
0.69,0.000605125310709553
0.69,0.000558527922972285
0.69,0.000515126586071668
0.7,0.0197941387970385
0.7,0.0202275029715205
0.7,0.0206268871509235
0.7,0.0209912601993299
0.7,0.021319783825637
0.7,0.0216118104762946
0.7,0.0218668799157395
0.7,0.0220847146370321
0.7,0.0222652142067714
0.7,0.022408448678835
0.7,0.022514651192423
0.7,0.0225842098705401
0.7,0.0226176591312996
0.7,0.0226156705160436
0.7,0.0225790431386142
0.7,0.0225086938488385
0.7,0.0224056472009877
0.7,0.0222710253107034
0.7,0.0221060376782084
0.7,0.0219119710496248
0.7,0.0216901793821749
0.7,0.0214420739733645
0.7,0.0211691138077135
0.7,0.0208727961709329
0.7,0.020554647572931
0.7,0.0202162150184269
0.7,0.0198590576575008
0.7,0.0194847388436758
0.7,0.0190948186226754
0.7,0.0186908466694101
0.7,0.0182743556896592
0.7,0.0178468552930481
0.7,0.0174098263494598
0.7,0.0169647158202991
0.7,0.0165129320822711
0.7,0.0160558407244318
0.7,0.0155947608125452
0.7,0.0151309616330617
0.7,0.0146656598584304
0.7,0.0142000171989642
0.7,0.0137351362972665
0.7,0.0132720698769795
0.7,0.012811798221018
0.7,0.0123552497607337
0.7,0.0119032899414176
0.7,0.011456723286407
0.7,0.0110162935881737
0.7,0.0105826844020377
0.7,0.0101565223644443
0.7,0.00973836538577166
0.7,0.00932872951193631
0.7,0.00892806467367135
0.7,0.00853676914568302
0.7,0.00815518871110588
0.7,0.00778361856065102
0.7,0.00742230529061316
0.7,0.00707144761294365
0.7,0.00673120552453377
0.7,0.0064016885929753
0.7,0.00608297208731567
0.7,0.00577509267582998
0.7,0.00547805175678007
0.7,0.00519181725895068
0.7,0.00491632917060003
0.7,0.00465149583180047
0.7,0.00439720152924328
0.7,0.00415330701404937
0.7,0.00391965121561944
0.7,0.00369605350509317
0.7,0.00348231638415619
0.7,0.00327822654872945
0.7,0.00308355725313758
0.7,0.00289807057896652
0.7,0.00272151823307243
0.7,0.00255365095464266
0.7,0.00239418426273197
0.7,0.00224287125990785
0.7,0.00209943280838054
0.7,0.00196359431775961
0.7,0.00183507912251124
0.7,0.0017136119244674
0.7,0.00159891704089588
0.7,0.0014907197196834
0.7,0.00138875024742791
0.7,0.00129274035783644
0.7,0.00120242584350572
0.7,0.00111754967837707
0.7,0.00103785705980242
0.7,0.000963099197669459
0.7,0.000893035624230931
0.7,0.000827429331849538
0.7,0.000766052861509436
0.7,0.000708683966103463
0.7,0.000655111286186338
0.7,0.000605125811935725
0.7,0.000558522172625198
0.7,0.000515126467456772
0.7,0.000474737981079665
0.71,0.0193280192840042
0.71,0.019794138796706
0.71,0.02022750297187
0.71,0.0206268871509744
0.71,0.0209912601989262
0.71,0.0213197838262885
0.71,0.0216118104762703
0.71,0.0218668799157967
0.71,0.0220847146370815
0.71,0.0222652142068557
0.71,0.0224084486788567
0.71,0.0225146511924296
0.71,0.022584209870697
0.71,0.0226176591314521
0.71,0.022615670516035
0.71,0.0225790431385958
0.71,0.0225086938488188
0.71,0.0224056472010858
0.71,0.0222710253107858
0.71,0.0221060376782771
0.71,0.0219119710496798
0.71,0.0216901793822208
0.71,0.0214420739733017
0.71,0.0211691138076134
0.71,0.0208727961708025
0.71,0.0205546475727525
0.71,0.0202162150181948
0.71,0.0198590576572591
0.71,0.0194847388434167
0.71,0.0190948186224536
0.71,0.018690846669118
0.71,0.0182743556899457
0.71,0.0178468552937915
0.71,0.017409826349537
0.71,0.0169647158204564
0.71,0.0165129320822157
0.71,0.0160558407242821
0.71,0.0155947608122678
0.71,0.0151309616329808
0.71,0.0146656598133434
0.71,0.0142000171990593
0.71,0.01373513843527
0.71,0.0132720698798621
0.71,0.0128117982249758
0.71,0.0123552487197334
0.71,0.0119032899347051
0.71,0.0114567232765798
0.71,0.0110162935753498
0.71,0.0105826843978689
0.71,0.010156519800682
0.71,0.00973836538443762
0.71,0.00932872950757246
0.71,0.00892806466844065
0.71,0.00853676914023027
0.71,0.00815518870840592
0.71,0.00778361855704124
0.71,0.00742230528589838
0.71,0.00707144900980505
0.71,0.0067312055333334
0.71,0.0064016885967596
0.71,0.00608297210659525
0.71,0.00577509272619503
0.71,0.00547805172597937
0.71,0.00519181781107014
0.71,0.00491632916963058
0.71,0.00465149568214018
0.71,0.00439720164942581
0.71,0.00415330705742734
0.71,0.00391965125086369
0.71,0.0036960536031525
0.71,0.00348231637926011
0.71,0.00327822637851649
0.71,0.00308355757891277
0.71,0.00289807050140545
0.71,0.00272151807009102
0.71,0.00255364370598099
0.71,0.00239418439464156
0.71,0.00224287117439803
0.71,0.00209943275606728
0.71,0.00196359411289748
0.71,0.00183507946478145
0.71,0.00171361210751919
0.71,0.00159891665298617
0.71,0.00149072020502938
0.71,0.00138875031723806
0.71,0.0012927402650762
0.71,0.00120242658030056
0.71,0.00111754918057105
0.71,0.00103785632492248
0.71,0.000963099308819215
0.71,0.000893034909820845
0.71,0.000827429361549337
0.71,0.000766053661645394
0.71,0.000708685144550802
0.71,0.000655110609524501
0.71,0.000605125402630025
0.71,0.000558527778389939
0.71,0.000515126596896565
0.71,0.000474737268253866
0.71,0.000437184518975009
0.72,0.0188305617456725
0.72,0.0193280192841911
0.72,0.0197941387969017
0.72,0.0202275029719163
0.72,0.0206268871502112
0.72,0.0209912601987971
0.72,0.0213197838259197
0.72,0.0216118104762657
0.72,0.0218668799158829
0.72,0.0220847146371031
0.72,0.0222652142068144
0.72,0.0224084486788501
0.72,0.0225146511924083
0.72,0.0225842098706607
0.72,0.0226176591314032
0.72,0.0226156705161311
0.72,0.0225790431386778
0.72,0.0225086938488838
0.72,0.0224056472010155
0.72,0.0222710253107147
0.72,0.022106037678207
0.72,0.0219119710496103
0.72,0.0216901793821432
0.72,0.0214420739732124
0.72,0.0211691138075579
0.72,0.0208727961707208
0.72,0.0205546475726387
0.72,0.0202162150180603
0.72,0.0198590576570808
0.72,0.0194847388432699
0.72,0.0190948186223688
0.72,0.0186908466697025
0.72,0.0182743556899968
0.72,0.0178468552947895
0.72,0.0174098263506099
0.72,0.0169647158215385
0.72,0.016512932083503
0.72,0.0160558407253514
0.72,0.0155947608121038
0.72,0.0151309616323779
0.72,0.0146656598602048
0.72,0.0142000172008091
0.72,0.013735138437206
0.72,0.0132720698796311
0.72,0.0128117982243412
0.72,0.0123552497591596
0.72,0.011903289939278
0.72,0.0114567232804019
0.72,0.0110162935765629
0.72,0.0105826843837223
0.72,0.0101565197787912
0.72,0.00973836536808725
0.72,0.00932872950580665
0.72,0.00892806466548124
0.72,0.00853676913566992
0.72,0.008155188699842
0.72,0.00778361854765841
0.72,0.00742230528120769
0.72,0.0070714490013053
0.72,0.00673120552521
0.72,0.00640168859630474
0.72,0.00608297218681364
0.72,0.00577509272689658
0.72,0.00547805174498617
0.72,0.00519181786209844
0.72,0.00491632912674511
0.72,0.00465149561667233
0.72,0.00439720164747071
0.72,0.00415330718676277
0.72,0.00391965124315385
0.72,0.0036960536397721
0.72,0.0034823164092872
0.72,0.00327822648004106
0.72,0.00308355715605724
0.72,0.00289807082694593
0.72,0.00272151844337021
0.72,0.00255364359548871
0.72,0.00239418401901448
0.72,0.00224287117734878
0.72,0.00209942992131551
0.72,0.00196359407316815
0.72,0.00183507923471793
0.72,0.00171361211006138
0.72,0.00159891697303238
0.72,0.00149072002644624
0.72,0.00138875072950628
0.72,0.00129274055073547
0.72,0.00120242651535074
0.72,0.00111754986026802
0.72,0.00103785606728568
0.72,0.000963098397551487
0.72,0.000893035015597121
0.72,0.000827428976893918
0.72,0.000766053248544951
0.72,0.000708685562655242
0.72,0.000655111224979743
0.72,0.000605124629660336
0.72,0.000558527763389938
0.72,0.000515126333296978
0.72,0.000474737559261751
0.72,0.000437183946572661
0.72,0.000402298018062908
0.73,0.0183033736143696
0.73,0.0188305617457926
0.73,0.019328019284221
0.73,0.0197941387961902
0.73,0.0202275029713059
0.73,0.0206268871510879
0.73,0.0209912601995051
0.73,0.0213197838263277
0.73,0.0216118104767508
0.73,0.021866879916442
0.73,0.0220847146370987
0.73,0.022265214206797
0.73,0.0224084486788162
0.73,0.0225146511923651
0.73,0.0225842098706083
0.73,0.0226176591313436
0.73,0.0226156705160669
0.73,0.0225790431386117
0.73,0.0225086938488163
0.73,0.0224056472008666
0.73,0.0222710253106555
0.73,0.0221060376781517
0.73,0.0219119710496208
0.73,0.0216901793821652
0.73,0.0214420016873473
0.73,0.0211691138075125
0.73,0.0208727961706546
0.73,0.0205546475725685
0.73,0.0202162150183513
0.73,0.019859057657039
0.73,0.0194847388432802
0.73,0.0190948186224564
0.73,0.0186908466695183
0.73,0.0182743556900635
0.73,0.0178468552938747
0.73,0.0174098263495759
0.73,0.0169647158203318
0.73,0.0165129320822128
0.73,0.0160558407238878
0.73,0.0155947608114589
0.73,0.015130961613819
0.73,0.0146656598579775
0.73,0.0142000171982977
0.73,0.0137351384342209
0.73,0.0132720698784959
0.73,0.0128117982231182
0.73,0.0123552497575811
0.73,0.0119032995025528
0.73,0.0114567232775854
0.73,0.0110162935776997
0.73,0.0105826843821244
0.73,0.0101565197798429
0.73,0.00973836536048189
0.73,0.00932872948056662
0.73,0.00892806465995477
0.73,0.00853676913004875
0.73,0.00815518869621201
0.73,0.00778361756171031
0.73,0.00742230526842069
0.73,0.00707144898952583
0.73,0.00673120551759221
0.73,0.00640168858617962
0.73,0.0060829721752087
0.73,0.00577509274473853
0.73,0.00547805176714267
0.73,0.00519181784137723
0.73,0.00491632913734619
0.73,0.00465149564796508
0.73,0.00439720142072075
0.73,0.0041533071709281
0.73,0.00391965138199057
0.73,0.00369605369207204
0.73,0.00348231644749752
0.73,0.0032782264984943
0.73,0.00308355725965437
0.73,0.00289807042750123
0.73,0.00272151840769319
0.73,0.0025536439969791
0.73,0.0023941844374602
0.73,0.00224287101357268
0.73,0.00209943262887013
0.73,0.00196359371445443
0.73,0.00183507920246528
0.73,0.00171361186938879
0.73,0.00159891706002524
0.73,0.00149072028828678
0.73,0.0013887506964223
0.73,0.00129274094061671
0.73,0.00120242677459803
0.73,0.00111754976410339
0.73,0.00103785650995158
0.73,0.000963098139045604
0.73,0.000893034098180978
0.73,0.000827429066955876
0.73,0.000766052880586843
0.73,0.000708685560167233
0.73,0.000655112061429097
0.73,0.000605125197866263
0.73,0.000558526940201753
0.73,0.000515126629749174
0.73,0.000474737135786274
0.73,0.000437184257993772
0.73,0.000402292318161468
0.73,0.000369916325128949
0.74,0.0183033736144529
0.74,0.0188305617458284
0.74,0.0193280192835696
0.74,0.0197941387969927
0.74,0.0202275029719766
0.74,0.0206268871511198
0.74,0.0209912601995657
0.74,0.0213197838263968
0.74,0.0216118104764309
0.74,0.0218668799167303
0.74,0.022084714638147
0.74,0.0222652142067591
0.74,0.022408448678772
0.74,0.0225146511923112
0.74,0.0225842098705498
0.74,0.0226176591312775
0.74,0.022615670516004
0.74,0.022579043138552
0.74,0.0225086938487615
0.74,0.0224056472009707
0.74,0.0222710253106922
0.74,0.0221060376782041
0.74,0.0219119710496181
0.74,0.0216901793824018
0.74,0.0214420739733552
0.74,0.0211691138074837
0.74,0.0208727961706323
0.74,0.0205546475725802
0.74,0.0202162150182099
0.74,0.0198590576573488
0.74,0.0194847388436569
0.74,0.0190948186227119
0.74,0.0186908466694768
0.74,0.0182743556897257
0.74,0.0178468552934709
0.74,0.0174098263491136
0.74,0.0169647158198286
0.74,0.0165129320821872
0.74,0.0160558407237489
0.74,0.0155947608113565
0.74,0.0151309616297719
0.74,0.014665659857821
0.74,0.0142000171983214
0.74,0.0137351384349234
0.74,0.0132720698792163
0.74,0.012811798223978
0.74,0.0123552497531026
0.74,0.0119032899302722
0.74,0.011456723271384
0.74,0.0110162935675984
0.74,0.0105826843738691
0.74,0.0101565197677935
0.74,0.00973836534992489
0.74,0.00932872946833241
0.74,0.00892806460420259
0.74,0.00853676908706469
0.74,0.00815518864375742
0.74,0.00778361848234588
0.74,0.00742230520249487
0.74,0.00707144891526612
0.74,0.00673120543555961
0.74,0.00640168850668565
0.74,0.00608297209198205
0.74,0.0057750927209691
0.74,0.00547805172367033
0.74,0.00519181787051415
0.74,0.00491632913987461
0.74,0.00465149562208178
0.74,0.00439720143492783
0.74,0.0041533069594244
0.74,0.00391965130741512
0.74,0.00369605382082994
0.74,0.00348231666643817
0.74,0.00327822653970755
0.74,0.00308355727856102
0.74,0.00289807061060166
0.74,0.00272151801737297
0.74,0.00255364384771362
0.74,0.00239418442412176
0.74,0.00224287147923419
0.74,0.00209943252426359
0.74,0.00196359381451838
0.74,0.00183507876791333
0.74,0.00171361185453778
0.74,0.00159891674865564
0.74,0.0014907203795993
0.74,0.00138875095905844
0.74,0.00129274101540555
0.74,0.00120242716854246
0.74,0.00111755004332337
0.74,0.00103785638073117
0.74,0.000963098572017262
0.74,0.000893033831095069
0.74,0.000827428142352815
0.74,0.000766052843114373
0.74,0.000708685235633943
0.74,0.000655112125534263
0.74,0.000605126088512709
0.74,0.000558527133734499
0.74,0.000515125936555672
0.74,0.000474737586890983
0.74,0.000437183690254583
0.74,0.000402297678632424
0.74,0.000369916353652799
0.74,0.000339885411285934
0.75,0.0177482481413499
0.75,0.018303373613927
0.75,0.0188305617491392
0.75,0.0193280192842922
0.75,0.0197941387969963
0.75,0.0202275029719823
0.75,0.0206268871510599
0.75,0.0209912601995395
0.75,0.0213197838263715
0.75,0.0216118104764089
0.75,0.0218668799157969
0.75,0.0220847146381594
0.75,0.0222652142067124
0.75,0.0224084486787197
0.75,0.0225146511922541
0.75,0.0225842098704894
0.75,0.0226176591312228
0.75,0.0226156705159529
0.75,0.0225790429511123
0.75,0.0225086938488085
0.75,0.0224056472009679
0.75,0.0222710253108352
0.75,0.0221060376781752
0.75,0.0219119710493869
0.75,0.0216901793821501
0.75,0.0214420739729621
0.75,0.0211691138076429
0.75,0.020872796170714
0.75,0.0205546475727093
0.75,0.0202162150182676
0.75,0.0198590576574506
0.75,0.0194847388437938
0.75,0.0190948186230033
0.75,0.0186908466694859
0.75,0.0182743556896989
0.75,0.0178468552933622
0.75,0.0174098263489341
0.75,0.0169647158195499
0.75,0.0165129320813887
0.75,0.0160558407228285
0.75,0.0155947608105446
0.75,0.015130961627281
0.75,0.0146656598348018
0.75,0.0142000171988176
0.75,0.0137351384347794
0.75,0.0132720698740504
0.75,0.012811798216627
0.75,0.0123552497488026
0.75,0.0119032899262689
0.75,0.0114567232675493
0.75,0.0110162935636835
0.75,0.0105826843697716
0.75,0.0101565197632999
0.75,0.00973836534474504
0.75,0.0093287294904969
0.75,0.00892806464964102
0.75,0.00853676912920553
0.75,0.00815518866701104
0.75,0.00778361853821907
0.75,0.00742230526314691
0.75,0.00707144898039336
0.75,0.00673120548750461
0.75,0.00640168854957057
0.75,0.00608297204071462
0.75,0.00577509268013832
0.75,0.00547805167991133
0.75,0.00519181775213662
0.75,0.00491632905012862
0.75,0.00465149555713062
0.75,0.00439720140392197
0.75,0.00415330691952764
0.75,0.00391965133961958
0.75,0.00369605376992221
0.75,0.00348231665388021
0.75,0.00327822675512968
0.75,0.00308355732200405
0.75,0.00289807052014535
0.75,0.00272151807512055
0.75,0.00255364362384647
0.75,0.00239418429696792
0.75,0.00224287143514679
0.75,0.00209943299607218
0.75,0.00196359421698422
0.75,0.00183507891443813
0.75,0.00171361152620886
0.75,0.00159891676469459
0.75,0.00149054618690836
0.75,0.00138875104585856
0.75,0.0012927412530781
0.75,0.00120242726729103
0.75,0.0011175504330978
0.75,0.00103785666398015
0.75,0.000963098415038388
0.75,0.000893034255077252
0.75,0.000827427865466079
0.75,0.000766052078913004
0.75,0.000708642664928094
0.75,0.000655111861007862
0.75,0.000605126170374781
0.75,0.000558528295871774
0.75,0.000515126060438353
0.75,0.000474737236831446
0.75,0.000437184307702898
0.75,0.000402297630367032
0.75,0.000369916364491241
0.75,0.000339885369160298
0.76,0.0171671582303799
0.76,0.0177482481409361
0.76,0.0183033736144857
0.76,0.0188305617458759
0.76,0.0193280192842941
0.76,0.0197941387968661
0.76,0.0202275029719791
0.76,0.0206268871510551
0.76,0.0209912601994876
0.76,0.0213197838263634
0.76,0.0216118104743169
0.76,0.0218668799226683
0.76,0.0220847146380116
0.76,0.0222652142076356
0.76,0.0224084486482359
0.76,0.0225146511922033
0.76,0.022584209870442
0.76,0.0226176591312506
0.76,0.0226156705163185
0.76,0.0225790431387283
0.76,0.0225086938488062
0.76,0.0224056472009496
0.76,0.0222710253106713
0.76,0.0221060376783065
0.76,0.0219119710496087
0.76,0.0216901793821577
0.76,0.0214420739732349
0.76,0.0211691138075718
0.76,0.0208727961708082
0.76,0.0205546475728555
0.76,0.0202162150184526
0.76,0.0198590576576994
0.76,0.0194847388440826
0.76,0.0190948186233055
0.76,0.0186908466702459
0.76,0.018274355690567
0.76,0.0178468552935785
0.76,0.0174098263492515
0.76,0.0169647158198359
0.76,0.0165129320816229
0.76,0.0160558407228165
0.76,0.0155947608100747
0.76,0.0151309615971686
0.76,0.0146656598492715
0.76,0.014200017194091
0.76,0.0137351384347477
0.76,0.0132720699003394
0.76,0.0128117982238897
0.76,0.0123552497584151
0.76,0.0119032899377299
0.76,0.011456723281516
0.76,0.0110162935803731
0.76,0.010582684389271
0.76,0.0101565197870783
0.76,0.00973836537182415
0.76,0.00932872948905916
0.76,0.00892806464726414
0.76,0.00853676911581513
0.76,0.00815518869140119
0.76,0.00778361853608478
0.76,0.00742230522704679
0.76,0.00707144898704137
0.76,0.00673120549970185
0.76,0.00640168856210166
0.76,0.00608297214503895
0.76,0.00577509275156096
0.76,0.00547805181630268
0.76,0.00519181774687905
0.76,0.00491632902044636
0.76,0.00465149549247679
0.76,0.00439720128233656
0.76,0.00415330676345094
0.76,0.00391965107305037
0.76,0.00369605378865212
0.76,0.00348231659651832
0.76,0.00327822676329204
0.76,0.00308355756477274
0.76,0.00289807055252655
0.76,0.00272149461118865
0.76,0.00255364360325161
0.76,0.00239418404397407
0.76,0.00224287135465584
0.76,0.00209943286726499
0.76,0.00196359433212479
0.76,0.00183507947871542
0.76,0.00171361158649885
0.76,0.00159891635839338
0.76,0.00149071964791903
0.76,0.00138875075188305
0.76,0.00129274134577573
0.76,0.0012024275442426
0.76,0.00111755082894471
0.76,0.0010378567498539
0.76,0.000963098532442697
0.76,0.000893034065980958
0.76,0.000827427754918064
0.76,0.000766051791982747
0.76,0.000708684430313689
0.76,0.000655111717063228
0.76,0.00060512598731588
0.76,0.000558528410977699
0.76,0.000515127138956517
0.76,0.000474736788258934
0.76,0.000437184387343859
0.76,0.000402297640798022
0.76,0.000369916117668012
0.76,0.000339885410231
0.76,0.000312058213769895
0.77,0.0165622483309904
0.77,0.0171671582304196
0.77,0.0177482481413819
0.77,0.0183033736145195
0.77,0.0188305617458676
0.77,0.0193280192843069
0.77,0.0197941387969919
0.77,0.0202275029863274
0.77,0.0206268871510484
0.77,0.0209912601994977
0.77,0.0213197838263283
0.77,0.0216118104763381
0.77,0.0218668799157153
0.77,0.0220847146369423
0.77,0.0222652142073122
0.77,0.0224084486791822
0.77,0.0225146511925153
0.77,0.0225842098698789
0.77,0.0226176591312563
0.77,0.0226156705160022
0.77,0.0225790431385706
0.77,0.0225086938488972
0.77,0.0224056472009597
0.77,0.0222710253106808
0.77,0.0221060376781914
0.77,0.0219119710496115
0.77,0.0216901793821602
0.77,0.02144207397327
0.77,0.0211691138076295
0.77,0.0208727961709079
0.77,0.020554647573001
0.77,0.0202162150186463
0.77,0.0198590576579227
0.77,0.0194847388443375
0.77,0.0190948186235718
0.77,0.018690846670494
0.77,0.0182743556907939
0.77,0.017846855294389
0.77,0.017409826349707
0.77,0.0169647158198086
0.77,0.0165129320809523
0.77,0.0160558407212105
0.77,0.0155947608073919
0.77,0.0151309616212805
0.77,0.0146656598524287
0.77,0.0142000171958332
0.77,0.0137351384313477
0.77,0.0132720698753652
0.77,0.0128117982239634
0.77,0.0123552497588536
0.77,0.0119032899387757
0.77,0.0114567232831254
0.77,0.011016293582472
0.77,0.0105826843918445
0.77,0.0101565197881381
0.77,0.00973836537253758
0.77,0.00932872949085284
0.77,0.00892806464757423
0.77,0.00853676911621215
0.77,0.00815518869217757
0.77,0.00778361855508058
0.77,0.00742230528391974
0.77,0.00707144897348033
0.77,0.00673120548126271
0.77,0.00640168860114698
0.77,0.00608297218340303
0.77,0.00577509281243471
0.77,0.00547805188045847
0.77,0.00519181794975609
0.77,0.00491632915416629
0.77,0.00465149563810718
0.77,0.00439720126501064
0.77,0.00415330674512471
0.77,0.00391965091310564
0.77,0.00369605345336566
0.77,0.00348231642140795
0.77,0.00327822663895039
0.77,0.00308355749085587
0.77,0.00289807061441794
0.77,0.00272151810915622
0.77,0.00255364361905785
0.77,0.00239418401876001
0.77,0.002242871066789
0.77,0.00209943286933179
0.77,0.0019635942978391
0.77,0.0018350794606059
0.77,0.00171361216057897
0.77,0.0015989165314847
0.77,0.00149071961923153
0.77,0.00138875018956619
0.77,0.00129274100896071
0.77,0.00120242749055466
0.77,0.00111755087727006
0.77,0.00103785748133123
0.77,0.000963098721243894
0.77,0.000893034119307634
0.77,0.000827428056522805
0.77,0.000766051605264328
0.77,0.00070868414340497
0.77,0.000655111066056202
0.77,0.000605125762576986
0.77,0.000558528335395936
0.77,0.000515127114776304
0.77,0.000474737663273661
0.77,0.000437182942908843
0.77,0.000402298134004164
0.77,0.000369916146433669
0.77,0.000339885379160521
0.77,0.000312058166490381
0.77,0.00028629467090191
0.78,0.0165622483310186
0.78,0.0171671582304098
0.78,0.0177482481414035
0.78,0.018303373614527
0.78,0.0188305617458746
0.78,0.0193280192842898
0.78,0.0197941387969878
0.78,0.0202275029719682
0.78,0.0206268871510423
0.78,0.0209912601994623
0.78,0.0213197838262901
0.78,0.0216118104762979
0.78,0.0218668799156743
0.78,0.0220847146369068
0.78,0.0222652142066477
0.78,0.0224084486786769
0.78,0.0225146511922368
0.78,0.0225842098704957
0.78,0.0226176591312016
0.78,0.0226156705160376
0.78,0.0225790431385138
0.78,0.0225086938483108
0.78,0.0224056472008956
0.78,0.0222710253106133
0.78,0.0221060376781209
0.78,0.0219119710512696
0.78,0.0216901793821754
0.78,0.0214420739733016
0.78,0.0211691138076882
0.78,0.0208727961709972
0.78,0.0205546475729038
0.78,0.0202162113888978
0.78,0.0198590576581166
0.78,0.0194847388445477
0.78,0.0190948152681517
0.78,0.0186908466706513
0.78,0.018274355690843
0.78,0.0178468552943427
0.78,0.017409826349569
0.78,0.0169647158196291
0.78,0.0165129320808023
0.78,0.0160558407208321
0.78,0.0155947608073177
0.78,0.0151309616259062
0.78,0.0146656598536465
0.78,0.0142000171924728
0.78,0.0137351384320061
0.78,0.0132720698756711
0.78,0.0128117982197953
0.78,0.0123552497532151
0.78,0.0119032899391498
0.78,0.0114567232833342
0.78,0.0110162935834368
0.78,0.0105826843933987
0.78,0.0101565197946354
0.78,0.00973836538236139
0.78,0.00932872950054631
0.78,0.00892806378971966
0.78,0.00853676912784895
0.78,0.00815518869074205
0.78,0.00778361853748288
0.78,0.00742230528387688
0.78,0.00707144900564738
0.78,0.00673120552770734
0.78,0.00640168854985323
0.78,0.00608297212509445
0.78,0.00577509281930066
0.78,0.005478051886733
0.78,0.0051918180070416
0.78,0.00491632933398201
0.78,0.00465149571694479
0.78,0.00439720149065259
0.78,0.00415330691811389
0.78,0.00391965109674897
0.78,0.00369605325131772
0.78,0.00348231627300288
0.78,0.00327822644084774
0.78,0.00308355721569131
0.78,0.002898070750458
0.78,0.00272151820920064
0.78,0.00255364364715471
0.78,0.00239418401428515
0.78,0.00224287103625986
0.78,0.00209943256664324
0.78,0.00196359420529135
0.78,0.00183507944264893
0.78,0.00171361217875177
0.78,0.00159891707049331
0.78,0.00149072024483243
0.78,0.00138875025189855
0.78,0.00129274001682655
0.78,0.0012024273316924
0.78,0.00111755083725562
0.78,0.00103785748462659
0.78,0.000963099535467027
0.78,0.000893034276924443
0.78,0.000827428035916178
0.78,0.000766051979366855
0.78,0.000708683856181391
0.78,0.000655110731209607
0.78,0.000605125212445712
0.78,0.000558528015543569
0.78,0.000515127156913486
0.78,0.000474738123574792
0.78,0.000437183782872941
0.78,0.000402296524552703
0.78,0.000369916871065801
0.78,0.000339885457419475
0.78,0.000312058250676372
0.78,0.000286294669640252
0.78,0.000262461899202648
0.79,0.0159358243317506
0.79,0.0165622483331644
0.79,0.0171671582304095
0.79,0.0177482481414079
0.79,0.0183033736145168
0.79,0.0188305617458715
0.79,0.019328019284286
0.79,0.0197941387969823
0.79,0.020227502971963
0.79,0.0206268871510119
0.79,0.0209912601994153
0.79,0.0213197838262545
0.79,0.0216118104762595
0.79,0.021866879915696
0.79,0.0220847146369487
0.79,0.0222652141971353
0.79,0.0224084486786704
0.79,0.0225146511917797
0.79,0.0225842098705793
0.79,0.0226176591312669
0.79,0.0226156705160127
0.79,0.0225790431385809
0.79,0.0225086938488121
0.79,0.0224056472009669
0.79,0.0222710253106863
0.79,0.0221060376781874
0.79,0.021911971049593
0.79,0.0216901793821896
0.79,0.0214420739733315
0.79,0.0211691138077368
0.79,0.0208727961710674
0.79,0.0205546475732171
0.79,0.0202162150113742
0.79,0.0198590576581867
0.79,0.0194847388446016
0.79,0.0190948186238039
0.79,0.0186908466706668
0.79,0.0182743556875962
0.79,0.017846855294455
0.79,0.0174098263497368
0.79,0.0169647158198974
0.79,0.0165129320811274
0.79,0.0160558407211944
0.79,0.0155947608080026
0.79,0.0151309616266132
0.79,0.0146656598539943
0.79,0.0142000171930526
0.79,0.0137351384337862
0.79,0.0132720698776109
0.79,0.0128117982220159
0.79,0.0123552497558201
0.79,0.0119032899347956
0.79,0.0114567232796631
0.79,0.0110162935791994
0.79,0.0105826843987723
0.79,0.0101565197942979
0.79,0.00973836537983674
0.79,0.00932872949759944
0.79,0.00892806465583351
0.79,0.00853676912390988
0.79,0.00815518868406506
0.79,0.00778361852875342
0.79,0.00742230526328136
0.79,0.00707144900545931
0.79,0.00673120552789364
0.79,0.00640168859608414
0.79,0.00608297214354425
0.79,0.0057750927519179
0.79,0.00547805188667683
0.79,0.00519181801630531
0.79,0.00491632934160458
0.79,0.00465149576925739
0.79,0.00439720151230816
0.79,0.00415330703173789
0.79,0.0039196511624584
0.79,0.00369605344542956
0.79,0.00348231632524976
0.79,0.00327822634636443
0.79,0.00308355717928999
0.79,0.00289807044026702
0.79,0.00272151798440556
0.79,0.00255364373933453
0.79,0.00239418405642966
0.79,0.00224287102612597
0.79,0.00209943250460287
0.79,0.00196359387826828
0.79,0.00183507935307325
0.79,0.00171361203957376
0.79,0.0015989170400621
0.79,0.0014907203859853
0.79,0.00138875092883439
0.79,0.00129274054132589
0.79,0.00120242652906377
0.79,0.00111755066874242
0.79,0.00103785754624997
0.79,0.000963099528907607
0.79,0.000893035194702962
0.79,0.000827428172780253
0.79,0.000766051816113222
0.79,0.000708684278057481
0.79,0.000655110410010096
0.79,0.00060512489193032
0.79,0.000558527482915183
0.79,0.000515126748469541
0.79,0.000474738576123235
0.79,0.000437185277808227
0.79,0.000402296556909265
0.79,0.000369915257531828
0.79,0.000339886228480246
0.79,0.000312057849929825
0.79,0.000286294737029014
0.79,0.000262461861180174
0.79,0.000240433586709887
0.8,0.01529034142216
0.8,0.0159358243317517
0.8,0.0165622483310165
0.8,0.0171671582304251
0.8,0.0177482481413989
0.8,0.0183033736145131
0.8,0.0188305617458686
0.8,0.0193280192842807
0.8,0.0197941387969765
0.8,0.0202275029719581
0.8,0.0206268871510127
0.8,0.0209912601994131
0.8,0.0213197838262612
0.8,0.0216118104762946
0.8,0.0218668799156907
0.8,0.0220847146369412
0.8,0.0222652142066401
0.8,0.0224084486851436
0.8,0.0225146511922485
0.8,0.0225842098743958
0.8,0.0226176591312689
0.8,0.0226156705160193
0.8,0.0225790431385883
0.8,0.0225086938486919
0.8,0.0224056472009675
0.8,0.022271025310675
0.8,0.0221060376781847
0.8,0.0219119710496161
0.8,0.0216901793822007
0.8,0.0214420739733502
0.8,0.0211691138077451
0.8,0.0208727961710751
0.8,0.0205546475732238
0.8,0.0202162150189182
0.8,0.0198590576581848
0.8,0.019484738844554
0.8,0.0190948186237079
0.8,0.0186908466705347
0.8,0.0182743556907251
0.8,0.017846855294332
0.8,0.0174098263497511
0.8,0.0169647158196961
0.8,0.0165129230816947
0.8,0.0160558407219588
0.8,0.0155947608114032
0.8,0.0151309616267774
0.8,0.0146656598438165
0.8,0.0142000171950283
0.8,0.0137351384360952
0.8,0.013272069881073
0.8,0.0128117982254347
0.8,0.0123552497593742
0.8,0.0119032899376244
0.8,0.011456723281561
0.8,0.0110162935796468
0.8,0.010582684388155
0.8,0.0101565197850245
0.8,0.00973836538344286
0.8,0.00932872872144563
0.8,0.00892806466199458
0.8,0.00853676913076018
0.8,0.00815518869289034
0.8,0.00778361853795317
0.8,0.00742230525979592
0.8,0.00707144898167889
0.8,0.00673120551682382
0.8,0.00640168858376589
0.8,0.00608297218611542
0.8,0.0057750928165673
0.8,0.00547805182375138
0.8,0.00519181793044021
0.8,0.00491632934290975
0.8,0.00465149586906377
0.8,0.00439720153858425
0.8,0.00415330702923145
0.8,0.0039196511786348
0.8,0.00369605356858282
0.8,0.00348231640038099
0.8,0.00327822674507905
0.8,0.00308355738762822
0.8,0.00289807040839341
0.8,0.00272151797280795
0.8,0.00255364343403497
0.8,0.00239418365326305
0.8,0.0022428710697211
0.8,0.00209943250382927
0.8,0.00196359378383315
0.8,0.00183507899534785
0.8,0.00171361207505849
0.8,0.00159891687595826
0.8,0.00149072032869513
0.8,0.00138875105404912
0.8,0.00129274125022216
0.8,0.00120242683851202
0.8,0.00111737970147385
0.8,0.0010378569686631
0.8,0.000963099613306762
0.8,0.000893035175099088
0.8,0.00082742889683507
0.8,0.000766051918803967
0.8,0.00070868408068403
0.8,0.000655110514548918
0.8,0.000605124452586203
0.8,0.00055852728803707
0.8,0.000515126324792003
0.8,0.000474737806676062
0.8,0.00043718541120974
0.8,0.000402298945191726
0.8,0.000369914438782981
0.8,0.000339884897000431
0.8,0.000312059056837288
0.8,0.000286291041415865
0.8,0.000262461906887612
0.8,0.000240433612217483
0.81,0.0146283899217325
0.81,0.0152903414221615
0.81,0.015935824331753
0.81,0.0165622483310208
0.81,0.017167158230416
0.81,0.017748248141395
0.81,0.0183033736145097
0.81,0.0188305617458633
0.81,0.0193280192842757
0.81,0.0197941387969738
0.81,0.020227502971956
0.81,0.0206268871510329
0.81,0.0209912601994117
0.81,0.0213197838262621
0.81,0.0216118104762918
0.81,0.0218668799156904
0.81,0.0220847146369883
0.81,0.0222652142066448
0.81,0.022408448678687
0.81,0.0225146511922492
0.81,0.0225842097973534
0.81,0.0226176591312736
0.81,0.0226156705160235
0.81,0.0225790431385922
0.81,0.0225086938488098
0.81,0.0224056472009577
0.81,0.0222710253106692
0.81,0.0221060376781826
0.81,0.0219119710496058
0.81,0.0216901793821999
0.81,0.0214420739676883
0.81,0.0211691138077681
0.81,0.0208727961710785
0.81,0.0205546475731792
0.81,0.0202162150187901
0.81,0.0198590576579869
0.81,0.0194847388442875
0.81,0.0190948186233866
0.81,0.0186908466702022
0.81,0.0182743556904478
0.81,0.0178468552942069
0.81,0.0174098263504542
0.81,0.0169647158213829
0.81,0.016512932071695
0.81,0.0160558407247477
0.81,0.0155947608121567
0.81,0.0151309616277107
0.81,0.0146656598553712
0.81,0.0142000171954946
0.81,0.0137351384315126
0.81,0.0132720698822657
0.81,0.0128117982113961
0.81,0.0123552497623927
0.81,0.0119032899428707
0.81,0.0114567232852518
0.81,0.0110162935829626
0.81,0.0105826843903413
0.81,0.0101565197851564
0.81,0.00973836536920769
0.81,0.00932872948569163
0.81,0.00892806466253693
0.81,0.00853676913099288
0.81,0.0081551886933372
0.81,0.00778361853805376
0.81,0.00742230526394938
0.81,0.00707144898092804
0.81,0.00673120549733308
0.81,0.00640168859408108
0.81,0.00608297218579412
0.81,0.00577509280091171
0.81,0.00547805187384753
0.81,0.00519169898933525
0.81,0.00491632925718233
0.81,0.00465149587392322
0.81,0.00439720169262769
0.81,0.00415330706081796
0.81,0.00391965120048443
0.81,0.00369605355214842
0.81,0.00348231637056551
0.81,0.00327822652924592
0.81,0.00308355754120537
0.81,0.00289807067328551
0.81,0.0027215182777971
0.81,0.00255364349221865
0.81,0.00239418380183909
0.81,0.00224287053921612
0.81,0.00209943233144316
0.81,0.00196359380984057
0.81,0.00183507889586121
0.81,0.00171361169454065
0.81,0.00159891692788716
0.81,0.00149072023410812
0.81,0.00138875099465707
0.81,0.00129274133552881
0.81,0.00120242764334177
0.81,0.00111755019191762
0.81,0.00103785640637466
0.81,0.000963099023656433
0.81,0.000893035299363687
0.81,0.000827429125450418
0.81,0.000766052633151215
0.81,0.000708684140845683
0.81,0.000655110633182465
0.81,0.000605124493497478
0.81,0.0005585267277326
0.81,0.000514864583865293
0.81,0.000474737514737811
0.81,0.00043718458200015
0.81,0.00040229946351622
0.81,0.00036991662500796
0.81,0.000339879810444144
0.81,0.000312058291148887
0.81,0.000286295333267184
0.81,0.000262461713401496
0.81,0.000240433600701806
0.81,0.00022008742325097
0.82,0.0139526791118292
0.82,0.0146283899217338
0.82,0.0152903414221616
0.82,0.0159358243317639
0.82,0.0165622483310175
0.82,0.0171671582304135
0.82,0.0177482518518473
0.82,0.0183033736145184
0.82,0.0188305617458595
0.82,0.0193280192842732
0.82,0.0197941387969709
0.82,0.0202275029719398
0.82,0.0206268871510314
0.82,0.0209912601994129
0.82,0.0213197838262634
0.82,0.0216118104763256
0.82,0.0218668799156934
0.82,0.0220847146381921
0.82,0.022265214192343
0.82,0.0224084487167841
0.82,0.0225146511922534
0.82,0.0225842098705173
0.82,0.0226176591312776
0.82,0.0226156705160278
0.82,0.0225790431385882
0.82,0.0225086938487936
0.82,0.0224056472009478
0.82,0.0222710253106686
0.82,0.0221060376781863
0.82,0.0219119711073306
0.82,0.0216901793822161
0.82,0.0214420739733541
0.82,0.0211691138077313
0.82,0.0208727961709954
0.82,0.0205546475730316
0.82,0.0202162149997379
0.82,0.019859057657687
0.82,0.0194847388439199
0.82,0.0190948186229933
0.82,0.0186908466698452
0.82,0.0182743556906373
0.82,0.0178468552946192
0.82,0.0174098263505282
0.82,0.0169647158215162
0.82,0.0165129320840347
0.82,0.0160558407255564
0.82,0.0155947608126983
0.82,0.0151309616282421
0.82,0.0146656598558337
0.82,0.0142000171960731
0.82,0.0137351384309025
0.82,0.0132720698812478
0.82,0.0128117982269006
0.82,0.0123552497623801
0.82,0.0119032899430709
0.82,0.0114567232884975
0.82,0.0110162935891995
0.82,0.0105826843997715
0.82,0.0101565197913797
0.82,0.00973836537264172
0.82,0.00932872948581998
0.82,0.00892806464158657
0.82,0.00853676910749901
0.82,0.00815518869296239
0.82,0.00778361853466336
0.82,0.00742230526250043
0.82,0.00707144898026812
0.82,0.00673120549974082
0.82,0.00640168856739221
0.82,0.00608297218219656
0.82,0.0057750928164757
0.82,0.00547805188723105
0.82,0.00519181799347157
0.82,0.00491632932596131
0.82,0.00465149577065738
0.82,0.00439720158861068
0.82,0.0041533070793236
0.82,0.0039196512303894
0.82,0.00369605357416947
0.82,0.00348231635062923
0.82,0.00327822649305598
0.82,0.00308355731842469
0.82,0.00289807080594495
0.82,0.00272151839740831
0.82,0.00255364373608025
0.82,0.00239418422746707
0.82,0.00224287080438756
0.82,0.00209943192441342
0.82,0.00196359354777798
0.82,0.00183507892550439
0.82,0.00171361159433836
0.82,0.00159891654338695
0.82,0.00149072025992769
0.82,0.00138875089481205
0.82,0.00129274131499524
0.82,0.00120242762018052
0.82,0.00111755097801147
0.82,0.00103785666755818
0.82,0.00096309849941778
0.82,0.000893034691729744
0.82,0.000827429311747618
0.82,0.000766052957159369
0.82,0.000708684845861285
0.82,0.000655110575802587
0.82,0.00060512464732021
0.82,0.000558526669196979
0.82,0.000515125421430396
0.82,0.000474737349134058
0.82,0.000437184602096075
0.82,0.000402298234509768
0.82,0.000369914872248245
0.82,0.000339884938508339
0.82,0.000312056261686511
0.82,0.000286295332994069
0.82,0.000262462098325145
0.82,0.00024043365360793
0.82,0.000220090147458052
0.82,0.000201315673015845
0.83,0.0139526791118339
0.83,0.0146283899217332
0.83,0.0152903414221472
0.83,0.0159358243317436
0.83,0.01656224833098
0.83,0.0171671582304112
0.83,0.0177482481412459
0.83,0.0183033736142806
0.83,0.0188305617454897
0.83,0.0193280192842712
0.83,0.0197941387969697
0.83,0.0202275029719409
0.83,0.0206268871510326
0.83,0.0209912601988976
0.83,0.0213197838262948
0.83,0.0216118104736906
0.83,0.0218668799156964
0.83,0.0220847146369603
0.83,0.0222652142066612
0.83,0.0224084486786939
0.83,0.0225146511922545
0.83,0.0225842098705209
0.83,0.0226176591312813
0.83,0.0226156705160246
0.83,0.0225790431385874
0.83,0.0225086938488085
0.83,0.0224056472009624
0.83,0.0222710253106822
0.83,0.0221060376782012
0.83,0.0219119710496372
0.83,0.0216901793822133
0.83,0.0214420739733285
0.83,0.0211691138076675
0.83,0.0208727961708748
0.83,0.0205546475728471
0.83,0.0202162150183146
0.83,0.0198590576573759
0.83,0.01948473884358
0.83,0.0190948186226656
0.83,0.0186908466701771
0.83,0.0182743556906247
0.83,0.0178468552946158
0.83,0.0174098263505409
0.83,0.0169647158215488
0.83,0.0165129320841866
0.83,0.0160558407256429
0.83,0.015594760813372
0.83,0.0151309616292917
0.83,0.0146656598572624
0.83,0.014200017195329
0.83,0.0137351384309145
0.83,0.0132720698749683
0.83,0.0128117982255694
0.83,0.0123552497627404
0.83,0.0119032899432061
0.83,0.0114567232891222
0.83,0.0110162935899912
0.83,0.0105826844011091
0.83,0.0101565197998177
0.83,0.00973836538570716
0.83,0.00932872950425601
0.83,0.00892806464763352
0.83,0.0085367691084004
0.83,0.00815518866617793
0.83,0.00778361850723397
0.83,0.00742230526068577
0.83,0.00707144897790057
0.83,0.00673120549389594
0.83,0.00640168855979639
0.83,0.00608297214847864
0.83,0.00577509281657029
0.83,0.00547805188144435
0.83,0.00519181806216018
0.83,0.00491632934470743
0.83,0.00465149587386304
0.83,0.00439720158591772
0.83,0.00415330706632733
0.83,0.0039196512514863
0.83,0.00369605359792891
0.83,0.00348231638260899
0.83,0.00327822650267007
0.83,0.0030835572717185
0.83,0.00289807084546134
0.83,0.00272151844354163
0.83,0.00255364394446378
0.83,0.00239418413496639
0.83,0.0022428712583864
0.83,0.00209943239153576
0.83,0.00196359307696081
0.83,0.00183507837407082
0.83,0.00171361132547077
0.83,0.00159891641761378
0.83,0.00149071982033999
0.83,0.0013887509065269
0.83,0.00129274119020439
0.83,0.00120242760283396
0.83,0.00111755095104638
0.83,0.00103785766703512
0.83,0.00096309877765588
0.83,0.000893034189590081
0.83,0.000827428633737082
0.83,0.000766053177576165
0.83,0.000708685091725059
0.83,0.000655111259626917
0.83,0.00060512480027719
0.83,0.000558526896372369
0.83,0.000515125327421151
0.83,0.000474736556293376
0.83,0.000437184281970593
0.83,0.000402294678887749
0.83,0.000369917457371471
0.83,0.000339887104802372
0.83,0.000312056921220716
0.83,0.000286293125166814
0.83,0.000262462854248469
0.83,0.000240433357491021
0.83,0.00022009023203351
0.83,0.000201318240375059
0.83,0.000184005922145403
0.84,0.0132660191501405
0.84,0.0139526791118345
0.84,0.0146283899217318
0.84,0.0152903414221603
0.84,0.0159358243317651
0.84,0.0165622483310129
0.84,0.0171671582304097
0.84,0.0177482481413834
0.84,0.0183033736145253
0.84,0.0188305617458563
0.84,0.0193280192842716
0.84,0.0197941387969685
0.84,0.020227502971367
0.84,0.0206268871499463
0.84,0.0209912601986177
0.84,0.0213197838262686
0.84,0.0216118104763005
0.84,0.0218668799157007
0.84,0.022084714636963
0.84,0.0222652142066603
0.84,0.0224084486786938
0.84,0.0225146511921951
0.84,0.0225842098705256
0.84,0.0226176591312863
0.84,0.0226156705160294
0.84,0.022579043138594
0.84,0.0225086938485674
0.84,0.0224056472009694
0.84,0.0222710253106927
0.84,0.0221060376782121
0.84,0.0219119710496428
0.84,0.0216901793947464
0.84,0.0214420739732945
0.84,0.0211691138075941
0.84,0.0208727961707593
0.84,0.0205546475726858
0.84,0.0202162150181138
0.84,0.019859057657153
0.84,0.0194847388433652
0.84,0.0190948186227571
0.84,0.0186908466701973
0.84,0.0182743556906672
0.84,0.0178468552946898
0.84,0.0174098263506566
0.84,0.0169647158216847
0.84,0.0165129320843673
0.84,0.0160558407258558
0.84,0.0155947608137784
0.84,0.0151309616296375
0.84,0.0146656598559496
0.84,0.0142000171960274
0.84,0.0137351384319894
0.84,0.0132720698753376
0.84,0.0128117982199458
0.84,0.0123552497633613
0.84,0.0119032899443462
0.84,0.0114567232899334
0.84,0.011016293590555
0.84,0.0105826844016375
0.84,0.0101565198005865
0.84,0.00973836538501449
0.84,0.00932872950279762
0.84,0.00892806466174378
0.84,0.00853676912998047
0.84,0.00815518867009413
0.84,0.00778361849963427
0.84,0.00742230521788512
0.84,0.00707144897872691
0.84,0.00673120549250328
0.84,0.00640168855712142
0.84,0.00608297214253417
0.84,0.00577509281078037
0.84,0.00547805188428896
0.84,0.00519181800772417
0.84,0.00491632933759245
0.84,0.00465149587370495
0.84,0.00439720169563662
0.84,0.00415330716122919
0.84,0.00391933147782475
0.84,0.00369605359927516
0.84,0.00348231639480301
0.84,0.0032782265306095
0.84,0.00308355728105059
0.84,0.00289807051725655
0.84,0.0027215184443008
0.84,0.00255364399780023
0.84,0.00239418438700079
0.84,0.00224287132509371
0.84,0.0020994327826982
0.84,0.00196359406771074
0.84,0.00183507822237261
0.84,0.00171361098130163
0.84,0.00159891608753715
0.84,0.00149071973727466
0.84,0.00138875049296749
0.84,0.00129274118934619
0.84,0.00120242747653321
0.84,0.00111755093707044
0.84,0.00103785763678998
0.84,0.000963099756913
0.84,0.000893034488624433
0.84,0.000827428221590543
0.84,0.000766052442483289
0.84,0.000708685531965569
0.84,0.000655111491357552
0.84,0.000605125095276771
0.84,0.000558526920305891
0.84,0.000515125431625352
0.84,0.000474736308625268
0.84,0.000437179911436658
0.84,0.000402297888353109
0.84,0.000369916834755513
0.84,0.000339887561490837
0.84,0.00031205933001166
0.84,0.00028629274166736
0.84,0.000262461204399322
0.84,0.000240434518556043
0.84,0.000220089767227982
0.84,0.000201318252645688
0.84,0.000184009474554436
0.85,0.0125713011966243
0.85,0.0132660191501413
0.85,0.0139526791118407
0.85,0.014628389921738
0.85,0.0152903414221451
0.85,0.0159358243317462
0.85,0.0165622483310127
0.85,0.0171671582304095
0.85,0.0177482481413886
0.85,0.0183033736145047
0.85,0.0188305617456765
0.85,0.0193280192840138
0.85,0.019794138796658
0.85,0.02022750297132
0.85,0.0206268871510381
0.85,0.0209912601994207
0.85,0.0213197838262724
0.85,0.0216118104763035
0.85,0.0218668799157112
0.85,0.0220847146369643
0.85,0.0222652142066662
0.85,0.0224084486786921
0.85,0.0225146510378748
0.85,0.0225842098705314
0.85,0.0226176591312846
0.85,0.0226156705160317
0.85,0.0225790431385989
0.85,0.0225086938488222
0.85,0.0224056472009788
0.85,0.0222710253107049
0.85,0.0221060376782238
0.85,0.0219119710496471
0.85,0.0216901793821923
0.85,0.0214420739732586
0.85,0.0211691138076354
0.85,0.0208727961707834
0.85,0.0205546475726984
0.85,0.0202162150181285
0.85,0.0198590576571593
0.85,0.0194847388434063
0.85,0.0190948186232802
0.85,0.0186908466702255
0.85,0.0182743556908209
0.85,0.0178468552949396
0.85,0.0174098263509848
0.85,0.0169647158221475
0.85,0.0165129320849111
0.85,0.0160558407264557
0.85,0.0155947608145296
0.85,0.0151309616289503
0.85,0.0146656598562558
0.85,0.014200017195712
0.85,0.0137351384312543
0.85,0.0132720698754167
0.85,0.0128117982196539
0.85,0.0123552497633302
0.85,0.0119032899444138
0.85,0.0114567232875468
0.85,0.0110162935859183
0.85,0.0105826843947859
0.85,0.0101565197867768
0.85,0.00973836538825801
0.85,0.00932872951041208
0.85,0.00892806467057683
0.85,0.00853676913986934
0.85,0.0081551887030622
0.85,0.00778361854744769
0.85,0.00742230523338838
0.85,0.00707144893856049
0.85,0.00673099756258111
0.85,0.00640168856840362
0.85,0.00608297211487263
0.85,0.00577509273337051
0.85,0.00547805184172745
0.85,0.00519181796919788
0.85,0.00491632933859809
0.85,0.00465149586322267
0.85,0.00439720169551516
0.85,0.00415330723958718
0.85,0.00391965139610906
0.85,0.00369605351629909
0.85,0.00348231623731876
0.85,0.00327822645565701
0.85,0.00308355731834853
0.85,0.00289807055147029
0.85,0.00272151809919197
0.85,0.00255364395351854
0.85,0.00239418443832218
0.85,0.00224287147525648
0.85,0.00209943282125247
0.85,0.00196359412556979
0.85,0.0018350792048456
0.85,0.00171361089292477
0.85,0.00159891575224513
0.85,0.00149071933839018
0.85,0.00138875009704553
0.85,0.00129274124353662
0.85,0.00120242746083488
0.85,0.00111755081060094
0.85,0.00103785759672004
0.85,0.000963099724486716
0.85,0.000893035449719193
0.85,0.000827428514807327
0.85,0.000766052066133005
0.85,0.000708684765941436
0.85,0.000655112055619078
0.85,0.000605125381370142
0.85,0.000558527178775359
0.85,0.000515125527900118
0.85,0.000474732897238761
0.85,0.000437183046373857
0.85,0.000402297320006628
0.85,0.000369916545277738
0.85,0.000339886754566088
0.85,0.000312060282539495
0.85,0.000286295106875833
0.85,0.000262459531981118
0.85,0.000240433893314407
0.85,0.000220090682454543
0.85,0.000201318081454627
0.85,0.000184009472476099
0.85,0.000168065260784722
0.86,0.0118714759422402
0.86,0.0125713011973126
0.86,0.0132660191501424
0.86,0.0139526791118344
0.86,0.0146283899217299
0.86,0.0152903414221553
0.86,0.0159358243317456
0.86,0.0165622483310121
0.86,0.0171671582304092
0.86,0.017748248141322
0.86,0.0183033736143976
0.86,0.0188305617457182
0.86,0.0193280192840924
0.86,0.0197941387967507
0.86,0.0202275029719538
0.86,0.0206268871586643
0.86,0.0209912601994242
0.86,0.0213197838262749
0.86,0.021611810476311
0.86,0.02186687991655
0.86,0.0220847146369635
0.86,0.0222652142066639
0.86,0.0224084486786995
0.86,0.0225146511922667
0.86,0.0225842098705256
0.86,0.0226176591312834
0.86,0.0226156705160303
0.86,0.0225790431386
0.86,0.0225086938488266
0.86,0.0224056472009853
0.86,0.0222710253107123
0.86,0.0221060376783103
0.86,0.0219119710497315
0.86,0.0216901793723399
0.86,0.021442073973335
0.86,0.021169113807589
0.86,0.020872796065883
0.86,0.0205546475727064
0.86,0.020216215018155
0.86,0.0198590576572827
0.86,0.019484738843578
0.86,0.0190948186234721
0.86,0.0186908466705244
0.86,0.0182743556910854
0.86,0.017846855295216
0.86,0.0174098263512995
0.86,0.0169647159071382
0.86,0.016512932085175
0.86,0.0160558407257778
0.86,0.0155947608131088
0.86,0.0151309616283202
0.86,0.0146656598559139
0.86,0.0142000171955872
0.86,0.0137351384309066
0.86,0.0132720698746672
0.86,0.0128117982191911
0.86,0.0123552496465488
0.86,0.0119032899447314
0.86,0.0114567232876199
0.86,0.011016293584191
0.86,0.0105826843933138
0.86,0.0101565197892914
0.86,0.00973836537404404
0.86,0.00932872951152186
0.86,0.0089280646722294
0.86,0.0085367691424838
0.86,0.00815518870615306
0.86,0.00778361855114862
0.86,0.00742230527678223
0.86,0.00707144896114553
0.86,0.00673120545975636
0.86,0.00640168414322306
0.86,0.00608297215084008
0.86,0.00577509277418209
0.86,0.00547805179510097
0.86,0.00519181794536139
0.86,0.00491632927205599
0.86,0.00465149580240998
0.86,0.00439720168061863
0.86,0.00415330722447038
0.86,0.00391965143674988
0.86,0.00369605379013715
0.86,0.00348231630872187
0.86,0.00327822633532326
0.86,0.00308355728365872
0.86,0.00289807055632951
0.86,0.00272151813276333
0.86,0.00255364395047453
0.86,0.0023941843826718
0.86,0.00224284633166416
0.86,0.00209943294446036
0.86,0.00196359414797898
0.86,0.0018350792363373
0.86,0.00171361192856812
0.86,0.00159891610437124
0.86,0.00149071899884223
0.86,0.00138874968506997
0.86,0.00129274032001847
0.86,0.00120242752811017
0.86,0.00111755077756803
0.86,0.00103785750263885
0.86,0.000963099718853222
0.86,0.000893035414188503
0.86,0.000827429476219166
0.86,0.000766052412445983
0.86,0.000708684427521922
0.86,0.000655111354820326
0.86,0.000605125981119281
0.86,0.000558527462088731
0.86,0.000515125716539222
0.86,0.000474736481011151
0.86,0.000437183150915565
0.86,0.000402296469284025
0.86,0.000369915886496042
0.86,0.000339885949552921
0.86,0.000312059965335454
0.86,0.000286296592335145
0.86,0.000262461473279352
0.86,0.000240431338525582
0.86,0.000220091169731429
0.86,0.000201318242155857
0.86,0.00018400955842246
0.86,0.000168065162523323
0.86,0.000153389084494915
0.87,0.0118714759422398
0.87,0.012571301197311
0.87,0.0132660191501326
0.87,0.0139526791118345
0.87,0.0146283899217239
0.87,0.0152903414221483
0.87,0.015935824331735
0.87,0.0165622483309913
0.87,0.0171671582303724
0.87,0.0177482481413277
0.87,0.0183033736144179
0.87,0.0188305617456316
0.87,0.0193280192840846
0.87,0.0197941387969721
0.87,0.0202275029719541
0.87,0.0206268871510314
0.87,0.020991260199671
0.87,0.021319783826284
0.87,0.0216118104763104
0.87,0.0218668799157108
0.87,0.0220847146369605
0.87,0.0222652142066659
0.87,0.0224084486786988
0.87,0.0225146511922582
0.87,0.0225842098705228
0.87,0.0226176591312678
0.87,0.0226156705160311
0.87,0.0225790431386669
0.87,0.0225086938489015
0.87,0.0224056472010641
0.87,0.0222710253107923
0.87,0.0221060376783071
0.87,0.0219119710497617
0.87,0.0216901793822898
0.87,0.0214420739733434
0.87,0.0211691138076035
0.87,0.0208727961707709
0.87,0.0205546475726465
0.87,0.0202162150181504
0.87,0.0198590576572458
0.87,0.0194847388436764
0.87,0.0190948186235106
0.87,0.0186908466706254
0.87,0.0182743556912539
0.87,0.0178468552954433
0.87,0.0174098263516225
0.87,0.0169647158229148
0.87,0.0165129320843627
0.87,0.0160558407257833
0.87,0.0155947608133186
0.87,0.0151309616285003
0.87,0.0146656598524246
0.87,0.0142000171822704
0.87,0.0137351384307695
0.87,0.0132720698744424
0.87,0.0128117982185355
0.87,0.0123552497528358
0.87,0.0119032899435416
0.87,0.0114567232894286
0.87,0.0110162935920585
0.87,0.0105826838379185
0.87,0.0101565197910652
0.87,0.00973836537477402
0.87,0.00932872951202435
0.87,0.00892806467316043
0.87,0.00853676914408918
0.87,0.0081551887081468
0.87,0.00778361855412113
0.87,0.00742230528035326
0.87,0.0070714489982564
0.87,0.00673120550738771
0.87,0.00640168854217171
0.87,0.00608297210243036
0.87,0.00577509271307475
0.87,0.00547805183721795
0.87,0.00519181795613677
0.87,0.00491632927661168
0.87,0.00465149580156221
0.87,0.0043972015995104
0.87,0.00415330714475637
0.87,0.00391965134243022
0.87,0.00369605379146964
0.87,0.00348231645861818
0.87,0.0032782263874136
0.87,0.00308355716226028
0.87,0.00289807051957203
0.87,0.00272151808933829
0.87,0.00255364367235833
0.87,0.00239418439174344
0.87,0.00224287142099278
0.87,0.00209943299797755
0.87,0.00196359428042325
0.87,0.00183507934282212
0.87,0.00171361214225318
0.87,0.00159891641210574
0.87,0.00149071935943379
0.87,0.00138874962107094
0.87,0.00129273991222001
0.87,0.00120242654646918
0.87,0.00111755086135079
0.87,0.00103785744904727
0.87,0.000963099600241435
0.87,0.000893035415493015
0.87,0.000827429425098059
0.87,0.000766053317821536
0.87,0.000708684655972736
0.87,0.000655110952808347
0.87,0.000605125380852334
0.87,0.000558528064519059
0.87,0.000515122592663841
0.87,0.000474736641441043
0.87,0.000437183146630993
0.87,0.000402296584255168
0.87,0.000369914952375261
0.87,0.000339885217401914
0.87,0.000312059062679282
0.87,0.000286296641484274
0.87,0.000262463670857915
0.87,0.000240432295332216
0.87,0.000220088538882113
0.87,0.000201319448621895
0.87,0.000184009149930109
0.87,0.00016806534113023
0.87,0.000153389098095147
0.88,0.0111695307730605
0.88,0.0118714759422379
0.88,0.0125713011973103
0.88,0.0132660191501335
0.88,0.0139526791118323
0.88,0.0146283899217015
0.88,0.0152903414221455
0.88,0.0159358243317347
0.88,0.0165622483309925
0.88,0.0171671582303757
0.88,0.0177482481415407
0.88,0.0183033736144518
0.88,0.0188305617457221
0.88,0.0193280192842435
0.88,0.0197941387969498
0.88,0.020227502973904
0.88,0.0206268871510281
0.88,0.0209912601994293
0.88,0.0213197838262807
0.88,0.0216118104763096
0.88,0.0218668799157125
0.88,0.022084714636963
0.88,0.0222652142066555
0.88,0.0224084486786924
0.88,0.022514651192307
0.88,0.0225842098705663
0.88,0.0226176591313404
0.88,0.0226156705160935
0.88,0.0225790431386663
0.88,0.0225086938488666
0.88,0.0224056472010976
0.88,0.022271025310815
0.88,0.0221060376782739
0.88,0.0219119710496955
0.88,0.0216901793821681
0.88,0.0214420739732413
0.88,0.0211691138075458
0.88,0.020872796170746
0.88,0.0205546475727503
0.88,0.0202162150175157
0.88,0.0198590576575353
0.88,0.0194847388439514
0.88,0.0190948186232807
0.88,0.018690846670788
0.88,0.018274355691454
0.88,0.0178468552957369
0.88,0.0174098263519009
0.88,0.0169647158232914
0.88,0.0165129320847531
0.88,0.0160558166696999
0.88,0.015594760814084
0.88,0.0151309617205068
0.88,0.0146656598534648
0.88,0.0142000171958259
0.88,0.013735138430324
0.88,0.0132720698744307
0.88,0.0128117982182423
0.88,0.0123552497521249
0.88,0.0119032899315147
0.88,0.0114567232885396
0.88,0.0110162935899925
0.88,0.0105826844022716
0.88,0.0101565198038649
0.88,0.00973836539212602
0.88,0.00932872951083563
0.88,0.00892806467385099
0.88,0.00853676914494361
0.88,0.00815518870958687
0.88,0.00778361855682219
0.88,0.0074223052836685
0.88,0.0070714490006063
0.88,0.00673120552000017
0.88,0.00640168857616308
0.88,0.00608297216493647
0.88,0.00577509273460131
0.88,0.00547805177417748
0.88,0.00519181795800083
0.88,0.00491632927944519
0.88,0.0046514958640711
0.88,0.00439720161272228
0.88,0.00415330715481255
0.88,0.00391965132310235
0.88,0.0036960536710513
0.88,0.00348231649285768
0.88,0.00327822653416998
0.88,0.00308355722604725
0.88,0.00289807038867851
0.88,0.00272151813619148
0.88,0.00255364361550514
0.88,0.00239418406921943
0.88,0.00224287146880231
0.88,0.00209943293347914
0.88,0.0019635943321461
0.88,0.00183507942535543
0.88,0.00171361205725185
0.88,0.00159891688526415
0.88,0.00149071970690784
0.88,0.00138874997815464
0.88,0.00129273989722911
0.88,0.00120242614910993
0.88,0.00111754983849321
0.88,0.00103785728754335
0.88,0.00096309952271123
0.88,0.000893035324560199
0.88,0.000827429431885296
0.88,0.000766053280265577
0.88,0.000708528382806994
0.88,0.000655111222521487
0.88,0.000605124979736971
0.88,0.000558527621417726
0.88,0.000515126484726292
0.88,0.000474736943129273
0.88,0.000437183650249251
0.88,0.000402296405373592
0.88,0.000369915040554059
0.88,0.000339884734692042
0.88,0.000312058265540482
0.88,0.000286295916114288
0.88,0.000262463915368549
0.88,0.000240434560156544
0.88,0.000220087971319227
0.88,0.000201317796071798
0.88,0.000184010329792095
0.88,0.000168064882632102
0.88,0.000153389100496337
0.88,0.00013989278974913
0.89,0.0104684659084262
0.89,0.0111695307730353
0.89,0.0118714759422375
0.89,0.0125713011973099
0.89,0.0132660191501047
0.89,0.0139526791118147
0.89,0.0146283899217228
0.89,0.0152903414221486
0.89,0.0159358243317358
0.89,0.0165622483309969
0.89,0.0171671582303553
0.89,0.0177482481413249
0.89,0.0183033736144109
0.89,0.0188305617458422
0.89,0.0193280192842578
0.89,0.0197941387969672
0.89,0.0202275029719646
0.89,0.0206268871510543
0.89,0.0209912601994242
0.89,0.0213197838263045
0.89,0.0216118104763427
0.89,0.0218668799157435
0.89,0.0220847146370023
0.89,0.0222652142067044
0.89,0.0224084486787401
0.89,0.0225146511922986
0.89,0.0225842098705739
0.89,0.0226176591313347
0.89,0.0226156705161255
0.89,0.0225790431386911
0.89,0.0225086938488757
0.89,0.0224056472010284
0.89,0.0222710253106977
0.89,0.0221060376782038
0.89,0.021911970085874
0.89,0.0216901793821656
0.89,0.0214420739732544
0.89,0.0211691138075842
0.89,0.0208727961708262
0.89,0.0205546475728784
0.89,0.0202162150184953
0.89,0.0198590576577609
0.89,0.0194847388442243
0.89,0.0190948186235771
0.89,0.018690846670701
0.89,0.0182743556912972
0.89,0.0178468552957838
0.89,0.0174098263515468
0.89,0.0169647158225182
0.89,0.0165129320849752
0.89,0.016055840726602
0.89,0.0155947608142505
0.89,0.0151309616295128
0.89,0.0146656598534767
0.89,0.0142000171955519
0.89,0.0137351384303507
0.89,0.0132720644865559
0.89,0.0128117982167478
0.89,0.0123552497489798
0.89,0.0119032898043268
0.89,0.011456723271998
0.89,0.0110162935848889
0.89,0.0105826843958017
0.89,0.0101565197949568
0.89,0.00973836538297501
0.89,0.00932872950431096
0.89,0.00892806466759177
0.89,0.00853676913886969
0.89,0.00815518871054233
0.89,0.00778361855817689
0.89,0.00742230528579202
0.89,0.00707144900418033
0.89,0.00673120552456041
0.89,0.00640168852874312
0.89,0.00608297217098874
0.89,0.00577509279307664
0.89,0.00547805180611238
0.89,0.00519181789339496
0.89,0.00491632920105145
0.89,0.00465149581007074
0.89,0.00439720168429658
0.89,0.00415330722812435
0.89,0.00391965142871475
0.89,0.00369605379657134
0.89,0.00348231658293452
0.89,0.00327822656945354
0.89,0.00308355719533893
0.89,0.00289807036305723
0.89,0.00272151795056241
0.89,0.00255364366834954
0.89,0.00239418403930114
0.89,0.00224287143094015
0.89,0.00209943298603799
0.89,0.00196359426530335
0.89,0.00183507947931516
0.89,0.00171361213790999
0.89,0.00159891691206937
0.89,0.00149072019282692
0.89,0.00138875030116203
0.89,0.00129274023436921
0.89,0.00120242618239885
0.89,0.00111754945505949
0.89,0.00103785650535859
0.89,0.000963099317697891
0.89,0.000893035191528835
0.89,0.000827429327278972
0.89,0.000766053295562674
0.89,0.000708685562609279
0.89,0.000655111995425894
0.89,0.000605125221038616
0.89,0.000558523828857238
0.89,0.000515126345898231
0.89,0.000474737398215241
0.89,0.000437184126074186
0.89,0.000402297053258005
0.89,0.00036991469095482
0.89,0.000339884272361202
0.89,0.000312057731258086
0.89,0.000286295079196641
0.89,0.000262463462895379
0.89,0.000240435519487825
0.89,0.000220090290591557
0.89,0.000201315804433833
0.89,0.000184011586767951
0.89,0.000168065445274035
0.89,0.000153389109966096
0.89,0.000139889946060734
0.89,0.000127488665841557
0.9,0.00977126986953031
0.9,0.0104684659084247
0.9,0.0111695307730584
0.9,0.0118714759422372
0.9,0.012571301197309
0.9,0.0132660191501037
0.9,0.0139526791118136
0.9,0.0146283899217241
0.9,0.0152903414221502
0.9,0.0159358243317175
0.9,0.0165622483309762
0.9,0.017167158230364
0.9,0.0177482481413267
0.9,0.0183033736144107
0.9,0.0188305617458552
0.9,0.0193280192842728
0.9,0.019794138796987
0.9,0.0202275029719802
0.9,0.0206268871510683
0.9,0.0209912601994578
0.9,0.0213197838262828
0.9,0.0216118104763477
0.9,0.0218668799157475
0.9,0.0220847146369994
0.9,0.0222652142067025
0.9,0.0224084486787352
0.9,0.0225146511922977
0.9,0.0225842098704669
0.9,0.0226176591313157
0.9,0.0226156705160635
0.9,0.0225790431385837
0.9,0.0225086938488129
0.9,0.0224056472009652
0.9,0.0222710253106818
0.9,0.022106037678189
0.9,0.0219119710495628
0.9,0.0216901793821644
0.9,0.0214420739732741
0.9,0.0211691138071485
0.9,0.0208727961717108
0.9,0.0205546475738232
0.9,0.0202162150186647
0.9,0.0198590576579784
0.9,0.0194847388444642
0.9,0.019094818623793
0.9,0.0186908466709166
0.9,0.0182743556914936
0.9,0.0178468552955364
0.9,0.0174098263514159
0.9,0.0169647157980416
0.9,0.0165129320832161
0.9,0.016055840724274
0.9,0.0155947608114011
0.9,0.0151309616294183
0.9,0.0146656598533697
0.9,0.0142000171965599
0.9,0.0137351384300815
0.9,0.0132720698732357
0.9,0.012811798214211
0.9,0.0123552497494216
0.9,0.0119032899274596
0.9,0.0114567232697642
0.9,0.0110162935823203
0.9,0.0105826843824111
0.9,0.0101565197801234
0.9,0.00973836536304717
0.9,0.00932872947654007
0.9,0.00892806463515583
0.9,0.00853668374643934
0.9,0.00815510542570297
0.9,0.00778361850389864
0.9,0.0074223052254504
0.9,0.00707144894029266
0.9,0.00673120546939332
0.9,0.00640168852799461
0.9,0.00608297210152586
0.9,0.00577509272435117
0.9,0.00547805186127648
0.9,0.00519181793455448
0.9,0.0049163292234955
0.9,0.00465149571517909
0.9,0.00439720161948243
0.9,0.00415330717284323
0.9,0.00391965143654849
0.9,0.00369605382691796
0.9,0.00348231660381115
0.9,0.00327822668522004
0.9,0.00308355727847975
0.9,0.00289807057445257
0.9,0.00272151802702925
0.9,0.00255364334504016
0.9,0.00239418398339342
0.9,0.00224287111906807
0.9,0.00209943294612924
0.9,0.00196359428786863
0.9,0.00183507940862571
0.9,0.00171361214631083
0.9,0.00159891700468462
0.9,0.00149072022162255
0.9,0.00138875086075974
0.9,0.00129274056626505
0.9,0.00120242648757363
0.9,0.00111754952732213
0.9,0.00103785613784591
0.9,0.000963098593153022
0.9,0.000893034961583883
0.9,0.000827429189774076
0.9,0.000766053202937877
0.9,0.00070868566740212
0.9,0.000655112376434452
0.9,0.000605125869450385
0.9,0.000558527397108266
0.9,0.000515125883189693
0.9,0.000474737269978709
0.9,0.000437184418556225
0.9,0.000402297950947261
0.9,0.000369915198616289
0.9,0.000339883820976716
0.9,0.00031205723439065
0.9,0.000286294495102091
0.9,0.000262462642415251
0.9,0.000240435408616957
0.9,0.000220091769957964
0.9,0.000201317302295223
0.9,0.000184008583173245
0.9,0.000168068155619316
0.9,0.000153388787388131
0.9,0.000139892862940361
0.9,0.000127488666096465
0.9,0.000116099013364401
0.91,0.00977126986952886
0.91,0.0104684659084244
0.91,0.0111695307730585
0.91,0.0118714759422372
0.91,0.0125713011973018
0.91,0.0132660191501026
0.91,0.0139526791117977
0.91,0.0146283899217257
0.91,0.0152903414221339
0.91,0.0159358243317218
0.91,0.0165622483309821
0.91,0.0171671582303696
0.91,0.0177482481413332
0.91,0.0183033736145714
0.91,0.0188305617458626
0.91,0.0193280192842895
0.91,0.0197941387969987
0.91,0.0202275029719919
0.91,0.0206268871510778
0.91,0.020991260199465
0.91,0.0213197838263176
0.91,0.021611810476345
0.91,0.0218668799156091
0.91,0.0220847146369584
0.91,0.0222652142066944
0.91,0.0224084486787525
0.91,0.0225146511922856
0.91,0.0225842098705043
0.91,0.0226176591312622
0.91,0.0226156705160127
0.91,0.02257904313858
0.91,0.0225086938488026
0.91,0.0224056472009533
0.91,0.0222710253106684
0.91,0.0221060376788504
0.91,0.0219119710496053
0.91,0.0216901793821737
0.91,0.021442073796422
0.91,0.0211691138076827
0.91,0.0208727961709871
0.91,0.0205546475731194
0.91,0.0202162150188155
0.91,0.0198590576581565
0.91,0.0194847388446328
0.91,0.0190948186235784
0.91,0.0186908466710621
0.91,0.0182743556915661
0.91,0.0178468552954886
0.91,0.0174098263513172
0.91,0.0169647158211458
0.91,0.0165129320828818
0.91,0.0160558407237794
0.91,0.0155947608107079
0.91,0.0151309616295391
0.91,0.0146656598535586
0.91,0.0142000171958047
0.91,0.013735138432527
0.91,0.013272069876025
0.91,0.0128117982207387
0.91,0.0123552492481585
0.91,0.0119032899257548
0.91,0.0114567232670411
0.91,0.0110162935634763
0.91,0.0105826843853022
0.91,0.010156519779322
0.91,0.0097383653611085
0.91,0.00932872947776897
0.91,0.00892806463508145
0.91,0.00853676910085566
0.91,0.00815518866725584
0.91,0.00778361849211018
0.91,0.00742230521044296
0.91,0.00707144892100209
0.91,0.00673120542934591
0.91,0.00640168848536682
0.91,0.00608297206017283
0.91,0.00577509268418552
0.91,0.00547805175756877
0.91,0.00519181786574685
0.91,0.00491632911617113
0.91,0.00465149562203981
0.91,0.00439720139887867
0.91,0.00415330704969419
0.91,0.00391965143807282
0.91,0.00369605383822424
0.91,0.00348231661436005
0.91,0.00327822670217315
0.91,0.00308355751209488
0.91,0.00289807057678804
0.91,0.00272151813071653
0.91,0.00255364367779043
0.91,0.00239418372547506
0.91,0.00224287074945861
0.91,0.00209943229234955
0.91,0.00196359427117732
0.91,0.0018350794227171
0.91,0.00171361213188459
0.91,0.00159891700810744
0.91,0.00149072031037956
0.91,0.0013887508813446
0.91,0.00129274116611278
0.91,0.00120242682709892
0.91,0.0011175497912943
0.91,0.00103785624107711
0.91,0.000963098242636518
0.91,0.000893034100706069
0.91,0.000827428933914742
0.91,0.000766053039177983
0.91,0.000708685569982936
0.91,0.000655112448517681
0.91,0.000605123106511618
0.91,0.000558527956720845
0.91,0.000515126059754456
0.91,0.000474736892779992
0.91,0.000437183866557556
0.91,0.000402297767616355
0.91,0.00036991612284365
0.91,0.000339884086043574
0.91,0.000312056741939237
0.91,0.000286293975537699
0.91,0.00026246200636626
0.91,0.000240434699175562
0.91,0.000220092040578379
0.91,0.00020131936272616
0.91,0.000184009102632832
0.91,0.000168065634534642
0.91,0.000153390281613763
0.91,0.00013989245580559
0.91,0.000127488655402352
0.91,0.000116074235054775
0.92,0.00908089474009789
0.92,0.00977126986952855
0.92,0.0104684659084245
0.92,0.0111695307730591
0.92,0.0118714759422374
0.92,0.0125713011973017
0.92,0.0132660191501054
0.92,0.0139526791118173
0.92,0.0146283899217104
0.92,0.0152903414221339
0.92,0.015935824331726
0.92,0.0165622483309642
0.92,0.0171671582303776
0.92,0.0177482481413917
0.92,0.0183033736145145
0.92,0.0188305617458751
0.92,0.0193280192842996
0.92,0.019794138797008
0.92,0.0202275029719991
0.92,0.0206268871510819
0.92,0.020991260199467
0.92,0.0213197838263153
0.92,0.0216118104761292
0.92,0.0218668799157347
0.92,0.0220847146370174
0.92,0.0222652142066745
0.92,0.0224084486786789
0.92,0.022514651192241
0.92,0.022584209870502
0.92,0.0226176591312623
0.92,0.0226156705160069
0.92,0.0225790431385727
0.92,0.0225086938493758
0.92,0.022405647200944
0.92,0.0222710253106636
0.92,0.0221060376781737
0.92,0.0219119710496026
0.92,0.021690179382682
0.92,0.0214420739651626
0.92,0.0211691138077214
0.92,0.0208727961710487
0.92,0.0205546475731797
0.92,0.020216215018891
0.92,0.0198590576582214
0.92,0.0194847388447221
0.92,0.0190948186240603
0.92,0.0186908466711361
0.92,0.0182743556916204
0.92,0.0178468552955673
0.92,0.0174098263512982
0.92,0.0169647158212306
0.92,0.016512932083275
0.92,0.0160558407240045
0.92,0.0155947608110165
0.92,0.0151309616254451
0.92,0.0146656598553031
0.92,0.0142000171976171
0.92,0.0137351384306283
0.92,0.0132720698728077
0.92,0.0128117982149691
0.92,0.0123552497460859
0.92,0.0119032899229126
0.92,0.0114567232636361
0.92,0.011016293559568
0.92,0.0105826843830065
0.92,0.0101565197783304
0.92,0.00973836536087391
0.92,0.00932872947038355
0.92,0.00892806462519424
0.92,0.00853676909413315
0.92,0.00815518865231357
0.92,0.00778361849341314
0.92,0.00742230522327214
0.92,0.00707144893630773
0.92,0.00673120544757444
0.92,0.00640168850373024
0.92,0.00608297204737274
0.92,0.00577509265643872
0.92,0.00547805170399385
0.92,0.0051918178171706
0.92,0.00491632915778406
0.92,0.00465149566333634
0.92,0.00439720139832378
0.92,0.00415330688518156
0.92,0.00391965104820624
0.92,0.00369605366769354
0.92,0.00348231661651366
0.92,0.00327822671568812
0.92,0.0030835575125463
0.92,0.00289807063802261
0.92,0.00272151818460875
0.92,0.00255364362890664
0.92,0.00239418404885017
0.92,0.00224287071978968
0.92,0.0020994322100929
0.92,0.00196359380434208
0.92,0.00183507931407378
0.92,0.00171361213486332
0.92,0.00159891699790049
0.92,0.00149072031732067
0.92,0.00138875096644631
0.92,0.0012927411729251
0.92,0.00120242746491028
0.92,0.00111755013442782
0.92,0.00103785645953303
0.92,0.000963098696717291
0.92,0.000893033977099389
0.92,0.000827428146041642
0.92,0.000766052685776231
0.92,0.000708685260475406
0.92,0.000655112188464368
0.92,0.000605126409338519
0.92,0.000558528390735225
0.92,0.000515126523907394
0.92,0.000474737048960616
0.92,0.000437183673797747
0.92,0.000402297126122164
0.92,0.000369916140559479
0.92,0.000339884982176075
0.92,0.000312056731556876
0.92,0.00028629342286024
0.92,0.000262461478721221
0.92,0.000240434015134738
0.92,0.000220091559765212
0.92,0.000201320053900389
0.92,0.000184011054014555
0.92,0.000167958882005159
0.92,0.000153362830916492
0.92,0.000139893043005657
0.92,0.00012748862926415
0.92,0.000116098901771888
0.92,0.000105649031393096
0.93,0.00840023172134079
0.93,0.00908089474009681
0.93,0.00977126986952944
0.93,0.0104684659084253
0.93,0.0111695307730485
0.93,0.0118714759422369
0.93,0.0125713011972996
0.93,0.0132660191501071
0.93,0.0139526791118042
0.93,0.0146283899217125
0.93,0.0152903414221389
0.93,0.0159358243317304
0.93,0.0165622483310217
0.93,0.0171671582304132
0.93,0.0177482481414008
0.93,0.0183033736145198
0.93,0.0188305617458835
0.93,0.0193280192843065
0.93,0.0197941387970127
0.93,0.0202275029720006
0.93,0.0206268871510809
0.93,0.0209912601994573
0.93,0.0213197838262345
0.93,0.0216118104762655
0.93,0.0218668799156409
0.93,0.0220847146368542
0.93,0.0222652142066436
0.93,0.0224084486786774
0.93,0.0225146511922381
0.93,0.022584209870992
0.93,0.0226176591317609
0.93,0.022615670516006
0.93,0.0225790431385695
0.93,0.0225086938487905
0.93,0.0224056472009407
0.93,0.0222710253106575
0.93,0.0221060376781693
0.93,0.0219119710496027
0.93,0.0216901793821753
0.93,0.0214420739733192
0.93,0.021169113807726
0.93,0.0208727961710625
0.93,0.0205546475732264
0.93,0.020216215018945
0.93,0.0198590576583079
0.93,0.0194847388448152
0.93,0.0190948186241603
0.93,0.0186908466712734
0.93,0.0182743556918133
0.93,0.0178468552958008
0.93,0.0174098263516554
0.93,0.016964715822426
0.93,0.0165129320851238
0.93,0.0160558407258059
0.93,0.0155947608124291
0.93,0.0151309616262455
0.93,0.0146656598528284
0.93,0.0142000171953716
0.93,0.0137351384293972
0.93,0.0132720698720594
0.93,0.0128117982131399
0.93,0.0123552497439745
0.93,0.0119032899205299
0.93,0.0114567232610706
0.93,0.0110162935568371
0.93,0.0105826843630815
0.93,0.0101565197766146
0.93,0.00973836536120887
0.93,0.00932872947296604
0.93,0.00892806463012807
0.93,0.00853676909083589
0.93,0.00815518864608078
0.93,0.0077836184845218
0.93,0.00742230520300569
0.93,0.00707144892860123
0.93,0.00673120544100014
0.93,0.00640168849937917
0.93,0.00608297208211594
0.93,0.00577509269226606
0.93,0.00547805174509586
0.93,0.00519181780110034
0.93,0.00491632909927397
0.93,0.00465149561048328
0.93,0.00439720141362021
0.93,0.00415330696140148
0.93,0.00391965102809833
0.93,0.00369605337982448
0.93,0.00348231642598162
0.93,0.00327822649532061
0.93,0.00308355730035892
0.93,0.00289807076835347
0.93,0.00272151822012079
0.93,0.00255364369727396
0.93,0.00239418403403002
0.93,0.00224287105427123
0.93,0.00209943220747077
0.93,0.00196359350462894
0.93,0.00183507928455762
0.93,0.00171361204390119
0.93,0.00159891692376601
0.93,0.0014907202783816
0.93,0.00138875098078972
0.93,0.00129274125302059
0.93,0.00120242745490229
0.93,0.00111755030748673
0.93,0.00103785680300916
0.93,0.000963098537665186
0.93,0.000893034404824355
0.93,0.000827428030430788
0.93,0.000766052448253784
0.93,0.000708685303138168
0.93,0.000655109061684644
0.93,0.000605126794172905
0.93,0.000558528561391158
0.93,0.0005151269198298
0.93,0.000474737614234666
0.93,0.000437184131396373
0.93,0.000402296907794142
0.93,0.000369915450945113
0.93,0.000339885238200388
0.93,0.000312057503097929
0.93,0.000286293198491272
0.93,0.000262460884796312
0.93,0.000240433487040725
0.93,0.000220090858584321
0.93,0.000201319011487566
0.93,0.000184012350985086
0.93,0.000168066201558847
0.93,0.000153388334851456
0.93,0.000139894305417165
0.93,0.000127488268687692
0.93,0.000116098984732194
0.93,0.000105648008186243
0.93,9.60677454999725e-05
0.94,0.00840023172133925
0.94,0.00908089474009761
0.94,0.00977126986952941
0.94,0.010468465908425
0.94,0.011169530773059
0.94,0.011871475942237
0.94,0.0125713011973006
0.94,0.0132660191500963
0.94,0.0139526791118066
0.94,0.0146283899217209
0.94,0.0152903414221457
0.94,0.0159358243317372
0.94,0.016562248331017
0.94,0.017167158230422
0.94,0.0177482481414074
0.94,0.0183033736144909
0.94,0.0188305617458879
0.94,0.0193280192843086
0.94,0.0197941387970121
0.94,0.0202275029719954
0.94,0.0206268871510773
0.94,0.0209912601994664
0.94,0.0213197838268184
0.94,0.0216118104761931
0.94,0.0218668799156885
0.94,0.0220847146369417
0.94,0.0222652142070629
0.94,0.0224084486791073
0.94,0.0225146511922376
0.94,0.0225842098705027
0.94,0.0226176591312605
0.94,0.0226156705160064
0.94,0.0225790431384052
0.94,0.0225086938487886
0.94,0.0224056471978137
0.94,0.0222710253105375
0.94,0.0221060376781537
0.94,0.0219119710495862
0.94,0.0216901793821736
0.94,0.021442073973342
0.94,0.0211691138077578
0.94,0.0208727961710963
0.94,0.0205546475732357
0.94,0.0202162150189448
0.94,0.0198590576582946
0.94,0.0194847388448019
0.94,0.0190948186241658
0.94,0.018690846671342
0.94,0.0182743556919794
0.94,0.0178468552963252
0.94,0.017409826352304
0.94,0.016964715823132
0.94,0.0165129320856936
0.94,0.0160558407274988
0.94,0.0155947608137087
0.94,0.0151309616272428
0.94,0.014665659849083
0.94,0.0142000171938407
0.94,0.0137351384276113
0.94,0.0132720698693596
0.94,0.012811798211084
0.94,0.012355249742768
0.94,0.011903289919317
0.94,0.0114567232599179
0.94,0.0110162935558146
0.94,0.0105826843622837
0.94,0.0101565197566166
0.94,0.0097383653610249
0.94,0.00932872947744068
0.94,0.00892806467261809
0.94,0.00853676914346491
0.94,0.00815518870873755
0.94,0.00778361854322163
0.94,0.00742230527325149
0.94,0.00707144899324119
0.94,0.00673120551405681
0.94,0.00640168859679902
0.94,0.00608297218630449
0.94,0.00577509281504174
0.94,0.00547805188803796
0.94,0.00519181800536539
0.94,0.00491632932643293
0.94,0.00465149561097711
0.94,0.00439720138722244
0.94,0.00415330269692027
0.94,0.00391965108033632
0.94,0.00369605338649803
0.94,0.00348231614958783
0.94,0.00327822643054332
0.94,0.00308355723239551
0.94,0.00289807049397428
0.94,0.00272151798746689
0.94,0.0025536437374396
0.94,0.0023941841000803
0.94,0.00224287103220422
0.94,0.00209943254081657
0.94,0.00196359368623744
0.94,0.00183507862490329
0.94,0.00171361198486797
0.94,0.00159891662720102
0.94,0.00149072018435548
0.94,0.00138875093068003
0.94,0.0012927412786965
0.94,0.00120240643884806
0.94,0.00111755078466147
0.94,0.00103785695863912
0.94,0.000963098877494684
0.94,0.000893034232761325
0.94,0.000827427960520488
0.94,0.000766051944776303
0.94,0.000708684418876615
0.94,0.000655111481335791
0.94,0.000605125907846338
0.94,0.000558528883569442
0.94,0.0005151274721511
0.94,0.000474737764764477
0.94,0.000437184251828038
0.94,0.000402297365486026
0.94,0.000369915215002736
0.94,0.000339884564184878
0.94,0.000312057988042458
0.94,0.00028629376770839
0.94,0.000262460497951977
0.94,0.000240432876897234
0.94,0.000220090323556299
0.94,0.000201318365107284
0.94,0.000183909821012129
0.94,0.000168067690268003
0.94,0.000153389199937237
0.94,0.000139891383040158
0.94,0.000127419376146687
0.94,0.000116098555552391
0.94,0.000105649042595246
0.94,9.60694515810268e-05
0.95,0.00773208753772957
0.95,0.00840023172134018
0.95,0.0090808947400977
0.95,0.0097712698695295
0.95,0.0104684659084255
0.95,0.0111695307730593
0.95,0.0118714759422377
0.95,0.0125713011972929
0.95,0.0132660191501001
0.95,0.0139526791118114
0.95,0.014628389921722
0.95,0.0152903414221511
0.95,0.0159358243317276
0.95,0.016562248330874
0.95,0.0171671582303287
0.95,0.0177482481413514
0.95,0.0183033736145186
0.95,0.0188305617458819
0.95,0.0193280192843081
0.95,0.0197941387970078
0.95,0.0202275029719986
0.95,0.0206268871510794
0.95,0.0209912601994201
0.95,0.0213197838262656
0.95,0.0216118104765441
0.95,0.0218668799160549
0.95,0.0220847146369432
0.95,0.0222652142066437
0.95,0.0224084486785103
0.95,0.0225146511922393
0.95,0.0225842098705046
0.95,0.022617659131264
0.95,0.0226156705160092
0.95,0.0225790431385697
0.95,0.0225086938487831
0.95,0.0224056472009255
0.95,0.0222710253106375
0.95,0.0221060376779975
0.95,0.0219119710495985
0.95,0.0216901793821898
0.95,0.0214420739733393
0.95,0.0211691138077491
0.95,0.0208727961710583
0.95,0.0205546475731968
0.95,0.0202162150188852
0.95,0.0198590576582227
0.95,0.0194847388447275
0.95,0.0190948186241353
0.95,0.0186908466713532
0.95,0.0182743556921776
0.95,0.017846855295713
0.95,0.0174098263518431
0.95,0.0169647158228954
0.95,0.0165129320853598
0.95,0.0160558407271042
0.95,0.0155947608152112
0.95,0.0151309616294583
0.95,0.0146656598534143
0.95,0.0142000171934339
0.95,0.0137351384230258
0.95,0.0132720698686279
0.95,0.0128117982102711
0.95,0.0123552497404087
0.95,0.011903289919206
0.95,0.0114567232600625
0.95,0.0110162935563142
0.95,0.0105826843848118
0.95,0.0101565197822561
0.95,0.00973836539181705
0.95,0.00932872951278152
0.95,0.00892806210480135
0.95,0.00853676914647239
0.95,0.00815518870906407
0.95,0.00778361855316934
0.95,0.00742230527790155
0.95,0.00707144898798417
0.95,0.00673120551534523
0.95,0.00640168858097423
0.95,0.0060829721593697
0.95,0.0057750928149688
0.95,0.00547805188780748
0.95,0.0051918180136441
0.95,0.00491632933578168
0.95,0.00465149585163505
0.95,0.00439720165403545
0.95,0.00415330717563678
0.95,0.00391965107405334
0.95,0.00369605343562318
0.95,0.00348231613298311
0.95,0.00327822615636375
0.95,0.00308355703439389
0.95,0.00289807044101376
0.95,0.00272151810931409
0.95,0.00255364343942244
0.95,0.00239418384281875
0.95,0.00224287113107446
0.95,0.00209943256704359
0.95,0.00196359385192868
0.95,0.00183507875257782
0.95,0.00171361134057002
0.95,0.00159891683748459
0.95,0.00149072014619001
0.95,0.00138875080635015
0.95,0.00129274116559852
0.95,0.00120242756718913
0.95,0.00111755084152287
0.95,0.0010378574677854
0.95,0.000963099060518502
0.95,0.000893034701824114
0.95,0.000827428261922059
0.95,0.00076605240067007
0.95,0.000708681264083744
0.95,0.00065511127732365
0.95,0.000605125445731103
0.95,0.000558528354983157
0.95,0.000515127124151471
0.95,0.000474738421676113
0.95,0.000437184322392037
0.95,0.00040229804782177
0.95,0.000369915565918699
0.95,0.000339884191042916
0.95,0.000312057425474688
0.95,0.000286294416065314
0.95,0.000262460804979714
0.95,0.000240401753909936
0.95,0.000220089731820305
0.95,0.000201317798260714
0.95,0.000184012120366006
0.95,0.000168068407883748
0.95,0.000153391064098063
0.95,0.000139890645928897
0.95,0.000127488864423597
0.95,0.000116099218484766
0.95,0.000105649019603415
0.95,9.60682689008507e-05
0.95,8.72940414207157e-05
0.96,0.0070791622808142
0.96,0.00773208753773005
0.96,0.00840023172134036
0.96,0.00908089474009784
0.96,0.00977126986952975
0.96,0.0104684659084258
0.96,0.0111695307730598
0.96,0.0118714759422304
0.96,0.0125713011972971
0.96,0.0132660191501041
0.96,0.0139526791118219
0.96,0.0146283899217294
0.96,0.0152903414220144
0.96,0.0159358243316594
0.96,0.0165622483310285
0.96,0.01716715823043
0.96,0.0177482481414113
0.96,0.0183033736145911
0.96,0.0188305617459987
0.96,0.0193280192844646
0.96,0.0197941387972097
0.96,0.0202275029722118
0.96,0.0206268871513165
0.96,0.0209912601996891
0.96,0.0213197838262637
0.96,0.0216118104762897
0.96,0.0218668799156888
0.96,0.022084714636943
0.96,0.0222652142066435
0.96,0.0224084486786764
0.96,0.0225146511950915
0.96,0.0225842098705082
0.96,0.0226176591306846
0.96,0.0226156705160063
0.96,0.0225790431385647
0.96,0.0225086938487467
0.96,0.0224056472009307
0.96,0.0222710253106463
0.96,0.0221060376781611
0.96,0.0219119710495983
0.96,0.0216901793821833
0.96,0.0214420739731399
0.96,0.0211691138077106
0.96,0.0208727961710091
0.96,0.0205546475731362
0.96,0.0202162150188052
0.96,0.0198590576581133
0.96,0.019484738844613
0.96,0.0190948186240162
0.96,0.0186908466712739
0.96,0.0182743556913754
0.96,0.01784685529556
0.96,0.0174098263513651
0.96,0.0169647158226502
0.96,0.0165129320848867
0.96,0.0160558407265716
0.96,0.0155947595944352
0.96,0.0151309616304741
0.96,0.0146656598529955
0.96,0.014200017190579
0.96,0.0137351384275685
0.96,0.0132720698647172
0.96,0.0128117982044581
0.96,0.0123552497423131
0.96,0.0119032899323812
0.96,0.0114567232744106
0.96,0.0110162935023597
0.96,0.0105826843840056
0.96,0.0101565197812769
0.96,0.00973836536762374
0.96,0.00932872951209673
0.96,0.00892806467421758
0.96,0.00853676914668444
0.96,0.00815518870989806
0.96,0.00778361855705001
0.96,0.00742230528418786
0.96,0.00707144900234513
0.96,0.00673120548866102
0.96,0.00640168857164602
0.96,0.0060829721677359
0.96,0.00577509276269372
0.96,0.00547805184238204
0.96,0.00519181801343804
0.96,0.00491632934523656
0.96,0.00465149586224434
0.96,0.00439720166910984
0.96,0.00415330719564411
0.96,0.00391965136492778
0.96,0.00369605375488691
0.96,0.00348231648109243
0.96,0.0032782261533213
0.96,0.00308355691477846
0.96,0.0028980702505057
0.96,0.00272151798232545
0.96,0.00255364341497843
0.96,0.00239418378291001
0.96,0.00224287077765206
0.96,0.00209943228846776
0.96,0.00196359387424683
0.96,0.00183507896668544
0.96,0.00171361144629301
0.96,0.00159891659906775
0.96,0.00149072014711504
0.96,0.00138875078962264
0.96,0.00129274107131527
0.96,0.00120242739633314
0.96,0.00111755090270704
0.96,0.00103785751278718
0.96,0.000963099301139803
0.96,0.000893034683653982
0.96,0.000827428416198428
0.96,0.000766052155143582
0.96,0.00070868452068984
0.96,0.000655111062390024
0.96,0.000605125270114915
0.96,0.000558527619336502
0.96,0.0005151270045054
0.96,0.000474737938816139
0.96,0.000437184902510435
0.96,0.000402297531931994
0.96,0.000369916209762788
0.96,0.000339884513924193
0.96,0.000312056879395506
0.96,0.000286294065580339
0.96,0.000262461504947353
0.96,0.000240432407558444
0.96,0.000220089124222334
0.96,0.000201317243389898
0.96,0.000184011541738194
0.96,0.000168058745954713
0.96,0.000153391969216266
0.96,0.000139891748059284
0.96,0.000127486411163336
0.96,0.000116100469132796
0.96,0.00010564852791406
0.96,9.6069269182486e-05
0.96,8.72940420877377e-05
0.96,7.92608937851824e-05
0.97,0.00644402928533983
0.97,0.00707916228081376
0.97,0.00773208753773024
0.97,0.00840023172134041
0.97,0.00908089474009782
0.97,0.00977126986953011
0.97,0.0104684659084259
0.97,0.0111695307730546
0.97,0.0118714759422335
0.97,0.0125713011973042
0.97,0.0132660191501154
0.97,0.0139526791118167
0.97,0.0146283899216369
0.97,0.0152903414221592
0.97,0.0159358243317502
0.97,0.0165622483310169
0.97,0.0171671582304314
0.97,0.0177482481414731
0.97,0.0183033736145269
0.97,0.0188305617458856
0.97,0.0193280192842866
0.97,0.0197941387969792
0.97,0.0202275029719617
0.97,0.0206268871510378
0.97,0.0209912601994166
0.97,0.0213197838262627
0.97,0.0216118104762933
0.97,0.0218668799156921
0.97,0.0220847146369445
0.97,0.0222652142066455
0.97,0.0224084486786758
0.97,0.0225146511922305
0.97,0.0225842098705052
0.97,0.0226176591312582
0.97,0.0226156705160039
0.97,0.022579043138525
0.97,0.0225086938487788
0.97,0.0224056472009263
0.97,0.0222710253106426
0.97,0.0221060376781572
0.97,0.0219119710495881
0.97,0.0216901793821721
0.97,0.0214420739732859
0.97,0.0211691138076787
0.97,0.0208727961709729
0.97,0.0205546475730599
0.97,0.0202162150186935
0.97,0.0198590576579859
0.97,0.0194847388444613
0.97,0.0190948186238488
0.97,0.0186908466707547
0.97,0.0182743556912043
0.97,0.0178468552953369
0.97,0.0174098263510775
0.97,0.0169647158217271
0.97,0.0165129320845535
0.97,0.0160558407261017
0.97,0.0155947608141597
0.97,0.0151309616300269
0.97,0.0146656598527772
0.97,0.0142000171924249
0.97,0.0137351384280555
0.97,0.0132720698706048
0.97,0.0128117982179671
0.97,0.0123552497463723
0.97,0.0119032899209117
0.97,0.0114567232730438
0.97,0.0110162935695759
0.97,0.0105826843762452
0.97,0.0101565197718018
0.97,0.00973836535647599
0.97,0.0093287295041502
0.97,0.0089280646724752
0.97,0.00853676914511681
0.97,0.0081551887099055
0.97,0.00778361855705634
0.97,0.00742230528703258
0.97,0.00707144900781365
0.97,0.00673120552709294
0.97,0.00640168859109225
0.97,0.00608297216447407
0.97,0.00577509278428079
0.97,0.00547805182343097
0.97,0.00519181795883195
0.97,0.00491632934596109
0.97,0.00465149587436375
0.97,0.00439720169598723
0.97,0.00415330720882334
0.97,0.00391965138574046
0.97,0.00369605375841764
0.97,0.00348231657190223
0.97,0.00327822657924903
0.97,0.00308355728913967
0.97,0.00289807038606882
0.97,0.00272151781841967
0.97,0.00255316922868776
0.97,0.00239418378070932
0.97,0.00224287073999219
0.97,0.00209942469689528
0.97,0.00196359352355358
0.97,0.00183507865222698
0.97,0.00171361167408057
0.97,0.00159891628956466
0.97,0.00149072009401441
0.97,0.00138875081655043
0.97,0.00129274107440169
0.97,0.00120242733220599
0.97,0.0011175506785015
0.97,0.0010378577874377
0.97,0.000963099580528093
0.97,0.000893034713241647
0.97,0.000827428675039155
0.97,0.000766049261264889
0.97,0.000708684497940038
0.97,0.000655111237005235
0.97,0.000605125153375852
0.97,0.000558527586758117
0.97,0.000515126378366482
0.97,0.000474737884838206
0.97,0.000437184520049261
0.97,0.000402298016878522
0.97,0.000369916990946129
0.97,0.000339885156167341
0.97,0.000312057118139197
0.97,0.000286293374916813
0.97,0.000262461432988914
0.97,0.000240433031381215
0.97,0.000220088935746876
0.97,0.000201316577788546
0.97,0.000184011046294952
0.97,0.000168067733792299
0.97,0.000153392307634004
0.97,0.00013989316658547
0.97,0.000127487315976893
0.97,0.000116097478131572
0.97,0.00010558635698743
0.97,9.60688577267277e-05
0.97,8.7293181034731e-05
0.97,7.92624036285439e-05
0.98,0.00644402928533938
0.98,0.00707916228081396
0.98,0.00773208753773052
0.98,0.00840023172134036
0.98,0.00908089474009819
0.98,0.00977126986953027
0.98,0.0104684659084215
0.98,0.0111695307730565
0.98,0.0118714759422366
0.98,0.0125713011973093
0.98,0.013266019150045
0.98,0.0139526791118599
0.98,0.0146283899217277
0.98,0.0152903414221472
0.98,0.0159358243317498
0.98,0.016562248331017
0.98,0.0171671582304126
0.98,0.0177482481413916
0.98,0.018303373614511
0.98,0.0188305617458654
0.98,0.0193280192842825
0.98,0.0197941387969807
0.98,0.0202275029719607
0.98,0.0206268871510364
0.98,0.0209912601994165
0.98,0.0213197838261973
0.98,0.0216118104762926
0.98,0.0218668799156935
0.98,0.0220847146369438
0.98,0.0222652142066463
0.98,0.0224084486786802
0.98,0.0225146511922432
0.98,0.0225842098705072
0.98,0.0226176591312612
0.98,0.0226156705159678
0.98,0.0225790431385619
0.98,0.0225086938487797
0.98,0.0224056472009281
0.98,0.0222710253106463
0.98,0.0221060376781566
0.98,0.0219119710495844
0.98,0.0216901793821574
0.98,0.0214420739732896
0.98,0.0211691138076558
0.98,0.0208727961709239
0.98,0.0205546475729868
0.98,0.0202162150185923
0.98,0.0198590576578487
0.98,0.0194847388442878
0.98,0.0190948186236291
0.98,0.0186908466706663
0.98,0.0182743556912515
0.98,0.0178468552953633
0.98,0.0174098263507427
0.98,0.0169647158213195
0.98,0.0165129320522596
0.98,0.016055840725788
0.98,0.0155947608139371
0.98,0.0151309616299686
0.98,0.014665659852788
0.98,0.0142000171912992
0.98,0.0137351384352727
0.98,0.0132720698772114
0.98,0.0128117982206369
0.98,0.0123552497491851
0.98,0.0119032899231353
0.98,0.0114567232609102
0.98,0.0110162935536716
0.98,0.0105826843563456
0.98,0.010156519769784
0.98,0.00973836535200356
0.98,0.00932872946793872
0.98,0.00892806465496754
0.98,0.00853676912835655
0.98,0.00815518869398968
0.98,0.00778361854029685
0.98,0.00742230526667564
0.98,0.00707144899268353
0.98,0.00673120553113038
0.98,0.00640168859957158
0.98,0.00608297218280096
0.98,0.00577509280657218
0.98,0.00547805183489203
0.98,0.00519181794503409
0.98,0.00491632928254204
0.98,0.00465149580359059
0.98,0.00439720169699176
0.98,0.00415330724011609
0.98,0.00391965140154893
0.98,0.00369605377979765
0.98,0.00348231657000686
0.98,0.00327822666929145
0.98,0.00308355738845156
0.98,0.0028980705270234
0.98,0.00272151793669795
0.98,0.00255364363858313
0.98,0.00239418374347089
0.98,0.00224287076118013
0.98,0.00209943218525699
0.98,0.00196359345381025
0.98,0.0018350785803829
0.98,0.00171361128831315
0.98,0.00159891653545108
0.98,0.00149071958879432
0.98,0.00138875075441192
0.98,0.00129274112453936
0.98,0.00120242735414577
0.98,0.00111755064503583
0.98,0.00103785732144535
0.98,0.000963099653211064
0.98,0.000893035254961427
0.98,0.000827428677222741
0.98,0.000766052518586857
0.98,0.000708684532533255
0.98,0.00065511131133511
0.98,0.000605125332887813
0.98,0.000558527462413583
0.98,0.000515126599418103
0.98,0.000474737270901526
0.98,0.000437184466257401
0.98,0.00040229795551916
0.98,0.000369916149648208
0.98,0.000339885858381406
0.98,0.000312057771422403
0.98,0.000286293453017894
0.98,0.000262460683281951
0.98,0.000240433235847437
0.98,0.000220088784815164
0.98,0.00020131618839514
0.98,0.000184010396059531
0.98,0.000168067263886851
0.98,0.000153391928240598
0.98,0.000139893708570593
0.98,0.000127488963444389
0.98,0.000116096884462014
0.98,0.000105649254671825
0.98,9.60694072538182e-05
0.98,8.72940931992972e-05
0.98,7.92623968970396e-05
0.98,7.1915815279322e-05
0.99,0.00582911760818346
0.99,0.00644402928508157
0.99,0.00707916228081432
0.99,0.00773208753773089
0.99,0.00840023172134068
0.99,0.00908089474009863
0.99,0.00977126986952765
0.99,0.010468465908424
0.99,0.0111695307730586
0.99,0.0118714759421823
0.99,0.0125713011972558
0.99,0.0132660191501218
0.99,0.0139526791118198
0.99,0.0146283899217276
0.99,0.0152903414221582
0.99,0.0159358243317492
0.99,0.0165622483310144
0.99,0.0171671582304111
0.99,0.017748248141765
0.99,0.0183033736145091
0.99,0.0188305617458653
0.99,0.0193280192842804
0.99,0.0197941387969775
0.99,0.0202275029719594
0.99,0.0206268871510336
0.99,0.0209912601989645
0.99,0.021319783826197
0.99,0.0216118104762961
0.99,0.0218668799156964
0.99,0.02208471463695
0.99,0.0222652142066481
0.99,0.0224084486786825
0.99,0.0225146511922449
0.99,0.0225842098705064
0.99,0.0226176592330942
0.99,0.022615670516002
0.99,0.022579043138563
0.99,0.0225086938478571
0.99,0.0224056472009327
0.99,0.022271025310641
0.99,0.0221060376781665
0.99,0.0219119710496053
0.99,0.0216901793821614
0.99,0.0214420739732779
0.99,0.0211691138076343
0.99,0.0208727961708813
0.99,0.0205546475729197
0.99,0.0202162150181464
0.99,0.0198590576576925
0.99,0.0194847388440738
0.99,0.0190948186233408
0.99,0.0186908466704998
0.99,0.0182743556909907
0.99,0.0178468552945784
0.99,0.017409826350526
0.99,0.0169647158208895
0.99,0.0165129320834722
0.99,0.0160558407248954
0.99,0.0155947608128072
0.99,0.0151309616285833
0.99,0.0146656598535445
0.99,0.01420001719783
0.99,0.0137351384368278
0.99,0.0132720698797456
0.99,0.0128117982235574
0.99,0.0123552497573242
0.99,0.0119032899319519
0.99,0.0114567232701461
0.99,0.01101629356273
0.99,0.0105826843653635
0.99,0.010156519756305
0.99,0.00973836533728289
0.99,0.00932872947815688
0.99,0.00892806466584739
0.99,0.00853676913320789
0.99,0.00815518870726062
0.99,0.00778361855516574
0.99,0.00742230528323173
0.99,0.00707144900476608
0.99,0.00673120550150119
0.99,0.00640168856828038
0.99,0.00608297216070797
0.99,0.00577509278924071
0.99,0.00547805185765515
0.99,0.00519181798322887
0.99,0.00491632925414254
0.99,0.00465149577644408
0.99,0.00439720161734103
0.99,0.0041533071653832
0.99,0.00391965143837836
0.99,0.00369578084055644
0.99,0.00348231659580756
0.99,0.00327822667766542
0.99,0.00308355739911104
0.99,0.00289807062743574
0.99,0.00272151819328403
0.99,0.00255364344695064
0.99,0.00239418395561164
0.99,0.00224287082795138
0.99,0.00209943222860676
0.99,0.00196359346122321
0.99,0.00183507852970655
0.99,0.00171361122734792
0.99,0.00159891610487417
0.99,0.00149071930170641
0.99,0.0013887506309529
0.99,0.00129274105392763
0.99,0.00120242742998844
0.99,0.00111755080984777
0.99,0.00103785731772166
0.99,0.000963099373193721
0.99,0.000893035283556776
0.99,0.00082742618612941
0.99,0.000766052496628866
0.99,0.000708684803993886
0.99,0.000655111305449596
0.99,0.000605125418135399
0.99,0.000558527629247685
0.99,0.000515126241467767
0.99,0.00047473756342864
0.99,0.00043718389891878
0.99,0.000402297875486513
0.99,0.000369916752770427
0.99,0.000339886573190729
0.99,0.000312058443900476
0.99,0.000286294110876995
0.99,0.000262460531589515
0.99,0.000240432568496818
0.99,0.000220089779308541
0.99,0.000201316391552631
0.99,0.000184009861910361
0.99,0.000168066680133361
0.99,0.00015339145824278
0.99,0.000139893680045855
0.99,0.000127489910256351
0.99,0.000116098374265849
0.99,0.000105646918056035
0.99,9.60708563360058e-05
0.99,8.72934133999692e-05
0.99,7.92616192399898e-05
0.99,7.19171628635884e-05
1,0.00523669762037321
1,0.00582911760818292
1,0.00644402928533998
1,0.00707916228081472
1,0.0077320875377308
1,0.00840023172134109
1,0.00908089474009707
1,0.00977126986952948
1,0.010468465908426
1,0.0111695307730608
1,0.0118714759422408
1,0.012571301197314
1,0.0132660191500889
1,0.0139526791118199
1,0.0146283899217228
1,0.0152903414221567
1,0.015935824331748
1,0.0165622483310137
1,0.0171671582304109
1,0.0177482481413915
1,0.0183033736145077
1,0.0188305617458639
1,0.0193280192852343
1,0.019794138796974
1,0.0202275029720204
1,0.0206268871510339
1,0.0209912601994161
1,0.021319783826201
1,0.0216118104763016
1,0.0218668799192668
1,0.0220847146368455
1,0.0222652142066541
1,0.0224084486786832
1,0.0225146511922436
1,0.0225842098704739
1,0.0226176591312588
1,0.0226156705160023
1,0.0225790428507125
1,0.022508693848786
1,0.022405647200927
1,0.0222710253106636
1,0.0221060376781921
1,0.0219119710496012
1,0.0216901793821561
1,0.021442073973061
1,0.0211691138075892
1,0.0208727961708088
1,0.0205546475728202
1,0.0202162150183596
1,0.0198590576575441
1,0.0194847388438614
1,0.0190948186230466
1,0.0186908466703023
1,0.0182743556907298
1,0.0178468552942668
1,0.017409826350184
1,0.0169647158205332
1,0.0165129320831882
1,0.0160558407247002
1,0.0155947608127801
1,0.0151309616288545
1,0.0146656598595393
1,0.0142000171976491
1,0.0137351384367684
1,0.0132720698819904
1,0.0128117982244268
1,0.0123552497580548
1,0.0119032899364292
1,0.0114567232766236
1,0.0110162935690421
1,0.0105826843706058
1,0.0101565197594259
1,0.00973836533703532
1,0.00932872947970265
1,0.00892806463757156
1,0.00853676913729062
1,0.00815518870153908
1,0.00778361854820142
1,0.00742230528369758
1,0.00707144900567991
1,0.00673120552779971
1,0.00640168859654011
1,0.00608297218428477
1,0.0057750927793655
1,0.00547805184891392
1,0.00519181796759227
1,0.00491632928392605
1,0.00465149578059587
1,0.00439720159089418
1,0.00415330715779327
1,0.00391965143569584
1,0.00369605383809635
1,0.00348231666557486
1,0.00327822669602296
1,0.00308355740963528
1,0.00289807062222591
1,0.00272151820026201
1,0.0025536437277518
1,0.00239418394929514
1,0.00224287095256237
1,0.00209943260364143
1,0.00196359353658382
1,0.00183507856074638
1,0.0017135844531031
1,0.00159891602860074
1,0.0014907193537459
1,0.0013887499425731
1,0.00129274090295572
1,0.00120242734724552
1,0.00111755077164921
1,0.0010378573745573
1,0.00096309944391626
1,0.000893035029705835
1,0.000827429217320486
1,0.000766052565764452
1,0.000708684755040823
1,0.000655111706558964
1,0.000605125349827373
1,0.000558527742891224
1,0.000515126396061216
1,0.000474737643010092
1,0.00043718423571093
1,0.000402297082387371
1,0.00036962825935527
1,0.000339886616539609
1,0.000312056553326112
1,0.000286294794884512
1,0.000262461149803439
1,0.000240432152152525
1,0.000220089322314987
1,0.000201317790952782
1,0.000184009837227883
1,0.000168066042824488
1,0.000153390971483258
1,0.000139893302341321
1,0.000127490222791238
1,0.000116099658126867
1,0.000105647648331875
1,9.60679787684882e-05
1,8.7295473605753e-05
1,7.92617307059373e-05
1,7.19171594623091e-05
1,6.52050111669134e-05


==> fig/S1.csv <==
Pvals,S1
0,NaN
0.005,NaN
0.01,NaN
0.015,NaN
0.02,NaN
0.025,NaN
0.03,NaN
0.035,NaN
0.04,NaN
0.045,NaN
0.05,NaN
0.055,NaN
0.06,NaN
0.065,NaN
0.07,NaN
0.075,NaN
0.08,NaN
0.085,NaN
0.09,NaN
0.095,NaN
0.1,NaN
0.105,NaN
0.11,NaN
0.115,NaN
0.12,NaN
0.125,NaN
0.13,NaN
0.135,NaN
0.14,NaN
0.145,NaN
0.15,NaN
0.155,NaN
0.16,NaN
0.165,NaN
0.17,NaN
0.175,NaN
0.18,NaN
0.185,NaN
0.19,NaN
0.195,NaN
0.2,NaN
0.205,NaN
0.21,NaN
0.215,NaN
0.22,NaN
0.225,NaN
0.23,NaN
0.235,NaN
0.24,NaN
0.245,NaN
0.25,NaN
0.255,NaN
0.26,NaN
0.265,NaN
0.27,NaN
0.275,NaN
0.28,NaN
0.285,NaN
0.29,NaN
0.295,NaN
0.3,NaN
0.305,NaN
0.31,NaN
0.315,NaN
0.32,NaN
0.325,NaN
0.33,NaN
0.335,NaN
0.34,NaN
0.345,NaN
0.35,NaN
0.355,NaN
0.36,NaN
0.365,NaN
0.37,NaN
0.375,0.0211588591874764
0.375,0.0204366608703833
0.375,0.0197199079783401
0.375,0.0190099401166175
0.375,0.0183080247122523
0.375,0.0176153234662948
0.375,0.0169329099232294
0.375,0.0162617671095738
0.375,0.0156027889437715
0.38,0.0240718688405008
0.38,0.0233432304771937
0.38,0.0226137226176678
0.38,0.0218850575917565
0.38,0.0211588591793318
0.38,0.020436660822185
0.38,0.0197199045905628
0.38,0.019009940112846
0.38,0.0183080247259656
0.38,0.0176153234845725
0.38,0.0169329099352377
0.38,0.016261767104105
0.38,0.0156027889337962
0.38,0.014956782037215
0.38,0.014324467628651
0.38,0.0137064840797132
0.385,0.0255192595747026
0.385,0.024797839161094
0.385,0.0240718688444526
0.385,0.0233432304819646
0.385,0.0226137226240857
0.385,0.021885036636662
0.385,0.0211588591875504
0.385,0.0204366608713861
0.385,0.0197199046057306
0.385,0.0190099401267178
0.385,0.0183080247167721
0.385,0.017615323471902
0.385,0.0169329099124316
0.385,0.0162617671028857
0.385,0.0156027889439735
0.385,0.0149567820394636
0.385,0.0143244676265823
0.385,0.0137064840799294
0.385,0.0131033891192859
0.385,0.0125156629772838
0.385,0.0119437109527492
0.39,0.0262341684500964
0.39,0.0255192595703261
0.39,0.0247978391557089
0.39,0.0240718688377316
0.39,0.0233432304794676
0.39,0.0226137226209778
0.39,0.0218850575952515
0.39,0.0211588591623525
0.39,0.0204366608639904
0.39,0.0197199045962172
0.39,0.0190099401154274
0.39,0.0183080247268089
0.39,0.0176153234882207
0.39,0.0169329099413025
0.39,0.0162617671173264
0.39,0.0156027889264331
0.39,0.0149567819830028
0.39,0.014324467639422
0.39,0.0137064840801112
0.39,0.013103389107895
0.39,0.012515662977607
0.39,0.0119437109318983
0.39,0.0113878667777471
0.39,0.0108483957093529
0.395,0.0276362318442332
0.395,0.0269405285529245
0.395,0.0262341684511601
0.395,0.0255192595720487
0.395,0.0247978391588133
0.395,0.0240718688412986
0.395,0.0233432304776618
0.395,0.0226137226194231
0.395,0.0218850575914523
0.395,0.0211588591788061
0.395,0.020436660858111
0.395,0.0197199046033218
0.395,0.019009940123428
0.395,0.0183080247137071
0.395,0.0176153234711003
0.395,0.0169329099281966
0.395,0.0162617671034049
0.395,0.0156027889535391
0.395,0.0149567820363558
0.395,0.0143244676197622
0.395,0.013706484016799
0.395,0.0131033891270811
0.395,0.0125156629777975
0.395,0.0119437109046721
0.395,0.0113878667600155
0.395,0.010848395692946
0.395,0.0103254978575735
0.4,0.0283191049907303
0.4,0.0276362318458437
0.4,0.0269405285550028
0.4,0.0262341684536275
0.4,0.0255192595754304
0.4,0.0247978391610821
0.4,0.0240718688442521
0.4,0.0233432304817376
0.4,0.0226137226238143
0.4,0.0218850575950773
0.4,0.0211588591826473
0.4,0.0204366608620267
0.4,0.019719904591823
0.4,0.0190099401076881
0.4,0.0183080247008621
0.4,0.0176153234810732
0.4,0.0169329099337286
0.4,0.0162617671173247
0.4,0.0156027889352286
0.4,0.0149567820177408
0.4,0.014324467654973
0.4,0.0137064840797203
0.4,0.0131033890774402
0.4,0.0125156629774927
0.4,0.0119437109574713
0.4,0.0113878667882388
0.4,0.0108483957263545
0.4,0.0103254978890127
0.4,0.00981931162701055
0.4,0.00932991712022346
0.405,0.0289869155211113
0.405,0.0283191049911781
0.405,0.027636231845503
0.405,0.0269405285540975
0.405,0.026234168452194
0.405,0.0255192595730016
0.405,0.0247978391588773
0.405,0.0240718688416065
0.405,0.0233432110508663
0.405,0.0226137226197283
0.405,0.021885057598891
0.405,0.0211588588687716
0.405,0.0204366608713044
0.405,0.0197199046044293
0.405,0.0190099401140981
0.405,0.0183080247069817
0.405,0.0176153234604863
0.405,0.0169329099065688
0.405,0.0162617670850844
0.405,0.0156027889526442
0.405,0.0149567820372046
0.405,0.0143244676548451
0.405,0.0137064840497718
0.405,0.0131033891438125
0.405,0.012515662977121
0.405,0.0119437108593752
0.405,0.0113878667617959
0.405,0.010848395726022
0.405,0.0103254978186574
0.405,0.00981931162248117
0.405,0.00932991715037379
0.405,0.00885733961021429
0.41,0.0296373786882163
0.41,0.0289869155193438
0.41,0.0283191049892547
0.41,0.027636231843705
0.41,0.0269405285521805
0.41,0.0262341684519054
0.41,0.0255192595726741
0.41,0.0247978391584139
0.41,0.0240718688411888
0.41,0.023343230478033
0.41,0.022613722619234
0.41,0.0218850575930946
0.41,0.0211588591813933
0.41,0.0204366608631286
0.41,0.0197199045956222
0.41,0.01900994011432
0.41,0.0183080247238415
0.41,0.0176153234833027
0.41,0.0169329099155298
0.41,0.0162617670805961
0.41,0.0156027889168077
0.41,0.0149567820339699
0.41,0.014324467652438
0.41,0.0137064840752582
0.41,0.0131033891430326
0.41,0.0125156629399225
0.41,0.0119437109573226
0.41,0.0113878666885755
0.41,0.0108483957244924
0.41,0.0103254978638777
0.41,0.00981931167435079
0.41,0.0093299171028286
0.41,0.00885733957644563
0.41,0.00840155303278012
0.415,0.0302681650272939
0.415,0.0296373786880523
0.415,0.0289869155192066
0.415,0.0283191049893785
0.415,0.0276362318438933
0.415,0.0269405285522762
0.415,0.0262341684502683
0.415,0.025519259573531
0.415,0.0247978391589423
0.415,0.0240718688421053
0.415,0.0233432304787108
0.415,0.0226137226199304
0.415,0.0218850575938754
0.415,0.0211588591819153
0.415,0.0204366608625989
0.415,0.019719904595301
0.415,0.0190099401124506
0.415,0.0183080247093159
0.415,0.0176153234666863
0.415,0.0169329099172298
0.415,0.0162617671102924
0.415,0.0156027889264135
0.415,0.0149567819997679
0.415,0.0143244676039369
0.415,0.0137064840800144
0.415,0.0131033891361461
0.415,0.0125156629730271
0.415,0.0119437109162955
0.415,0.0113878667434717
0.415,0.0108483956898
0.415,0.0103254977915855
0.415,0.0098193116353279
0.415,0.00932991715611375
0.415,0.00885733955000911
0.415,0.00840155298958878
0.415,0.00796248342567618
0.415,0.00754001280610161
0.42,0.0308769085934984
0.42,0.0302681650273284
0.42,0.0296373786881245
0.42,0.0289869155193598
0.42,0.0283191049896251
0.42,0.0276362318443145
0.42,0.0269405285528826
0.42,0.0262341684511342
0.42,0.0255192595718248
0.42,0.0247978391614643
0.42,0.0240718688434101
0.42,0.023343230480585
0.42,0.0226137218686987
0.42,0.0218850575971284
0.42,0.0211588591861861
0.42,0.020436660868334
0.42,0.0197199046019627
0.42,0.0190099401227809
0.42,0.018308024720104
0.42,0.0176153234631926
0.42,0.0169329099099264
0.42,0.0162617670787699
0.42,0.0156027889147481
0.42,0.0149567820407224
0.42,0.0143244676140404
0.42,0.0137064840230741
0.42,0.0131033891436776
0.42,0.0125156629767006
0.42,0.0119437109533331
0.42,0.0113878667839975
0.42,0.0108483956707488
0.42,0.0103254978501182
0.42,0.0098193115648455
0.42,0.00932991715686238
0.42,0.00885733962555901
0.42,0.00840155285550626
0.42,0.00796248352071527
0.42,0.00754001272960925
0.42,0.00713398173843105
0.425,0.0314612159093003
0.425,0.030876908593617
0.425,0.0302681650275007
0.425,0.0296373786883901
0.425,0.0289869155198249
0.425,0.0283191049899682
0.425,0.0276362318444495
0.425,0.0269405285530769
0.425,0.0262341684510015
0.425,0.0255192595715711
0.425,0.0247978391564834
0.425,0.0240718688437439
0.425,0.0233432304815328
0.425,0.0226137226239636
0.425,0.0218850575989857
0.425,0.0211588591886371
0.425,0.0204366608713292
0.425,0.0197199046056348
0.425,0.0190099401267388
0.425,0.0183080247265717
0.425,0.0176153234863489
0.425,0.0169329099381642
0.425,0.0162617671114136
0.425,0.0156027889126188
0.425,0.0149567819998326
0.425,0.0143244676085849
0.425,0.0137064840705794
0.425,0.0131033890835786
0.425,0.0125156629026293
0.425,0.0119437109558193
0.425,0.0113878667846086
0.425,0.0108483957215814
0.425,0.0103254978032693
0.425,0.009819311624366
0.425,0.00932991704411523
0.425,0.00885733962744162
0.425,0.00840155304092205
0.425,0.0079624833548495
0.425,0.00754001284469186
0.425,0.00713398165865309
0.425,0.0067441934989263
0.43,0.0320186755866924
0.43,0.031461215909294
0.43,0.0308769085938057
0.43,0.0302681650278054
0.43,0.0296373786887264
0.43,0.0289869155200976
0.43,0.0283191049900123
0.43,0.0276362318445983
0.43,0.0269405285532068
0.43,0.0262341684513814
0.43,0.0255192595720125
0.43,0.0247978391574524
0.43,0.024071868839784
0.43,0.0233432304755846
0.43,0.0226137226233261
0.43,0.0218850575983612
0.43,0.0211588591881524
0.43,0.0204366608713465
0.43,0.0197199046056712
0.43,0.0190099401267966
0.43,0.0183080247266411
0.43,0.0176153234880019
0.43,0.0169329099419576
0.43,0.0162617671127888
0.43,0.0156027881266877
0.43,0.0149567820287289
0.43,0.0143244676131414
0.43,0.0137064840304469
0.43,0.0131033890925589
0.43,0.0125156629016093
0.43,0.0119437108725275
0.43,0.0113878667882662
0.43,0.0108483957266259
0.43,0.0103254978925199
0.43,0.00981931163064631
0.43,0.00932991703023878
0.43,0.00885733950690648
0.43,0.00840155304001045
0.43,0.00796248348110296
0.43,0.0075400126552958
0.43,0.00713398177068147
0.43,0.00674419341106058
0.43,0.00637041699173158
0.435,0.0325468686272863
0.435,0.0320186755866433
0.435,0.0314612159093031
0.435,0.0308769085940936
0.435,0.0302681650279053
0.435,0.0296373786889314
0.435,0.0289869155198693
0.435,0.0283191049902445
0.435,0.0276362318444946
0.435,0.0269405285531655
0.435,0.026234168451152
0.435,0.0255192595720024
0.435,0.0247978391571668
0.435,0.0240718688391842
0.435,0.0233432304757621
0.435,0.0226137226165604
0.435,0.0218850575983631
0.435,0.0211588591880715
0.435,0.020436660870811
0.435,0.0197199046051783
0.435,0.0190099401263255
0.435,0.0183080247262211
0.435,0.0176153234876822
0.435,0.0169329099416747
0.435,0.0162617671177939
0.435,0.0156027889472573
0.435,0.0149567820297993
0.435,0.0143244676545348
0.435,0.0137064840798078
0.435,0.0131033890945736
0.435,0.0125156629133484
0.435,0.0119437108901717
0.435,0.0113878666783627
0.435,0.0108483957268694
0.435,0.0103254978945511
0.435,0.0098193116707761
0.435,0.00932991710825182
0.435,0.00885733947308331
0.435,0.00840155304136958
0.435,0.00796248352794926
0.435,0.00754000917157049
0.435,0.00713398157164091
0.435,0.00674419353060163
0.435,0.00637041689321172
0.435,0.00601239006206122
0.44,0.0330433793710935
0.44,0.0325468686272357
0.44,0.0320186755866849
0.44,0.0314612159092061
0.44,0.0308769085938946
0.44,0.0302681650274955
0.44,0.0296373786882344
0.44,0.0289869155193517
0.44,0.0283191049893826
0.44,0.0276362318439444
0.44,0.0269405285525251
0.44,0.0262341684504944
0.44,0.0255192595725926
0.44,0.0247978391577602
0.44,0.0240718688400485
0.44,0.0233432304762827
0.44,0.0226137226169379
0.44,0.0218850575851439
0.44,0.0211588591722884
0.44,0.0204366608703795
0.44,0.0197199046043275
0.44,0.0190099401250799
0.44,0.0183080247240686
0.44,0.0176153234825582
0.44,0.0169329099358955
0.44,0.0162617671134211
0.44,0.015602788948941
0.44,0.0149567820309487
0.44,0.0143244676430058
0.44,0.0137064840800319
0.44,0.0131033891434013
0.44,0.0125156629775097
0.44,0.0119437108826193
0.44,0.011387866717206
0.44,0.0108483956181297
0.44,0.0103254978802885
0.44,0.0098193116725358
0.44,0.00932991715692111
0.44,0.00885733957553825
0.44,0.00840155288346045
0.44,0.00796248353021611
0.44,0.00754001284788441
0.44,0.00713398171490942
0.44,0.00674419330581455
0.44,0.00637041702898489
0.44,0.00601238995149234
0.44,0.0056698225820031
0.445,0.0330433793707854
0.445,0.0325468686273857
0.445,0.0320186755866126
0.445,0.031461215908863
0.445,0.0308769085933773
0.445,0.0302681650271617
0.445,0.0296373786878817
0.445,0.0289869155193343
0.445,0.0283191049895388
0.445,0.0276362318442195
0.445,0.0269405285525632
0.445,0.0262341684440197
0.445,0.0255192595718757
0.445,0.0247978391558424
0.445,0.0240718688369154
0.445,0.0233432304756347
0.445,0.0226137226154228
0.445,0.0218850575887475
0.445,0.0211588591755434
0.445,0.0204366608542865
0.445,0.0197199045859306
0.445,0.019009940120355
0.445,0.0183080247211651
0.445,0.0176153234816118
0.445,0.0169329099301537
0.445,0.0162617671088829
0.445,0.0156027889394065
0.445,0.0149567820333254
0.445,0.0143244676382115
0.445,0.0137064840800591
0.445,0.0131033891358221
0.445,0.012515662977477
0.445,0.0119437109566504
0.445,0.0113878667157153
0.445,0.0108483956373395
0.445,0.0103254977875763
0.445,0.00981931151208371
0.445,0.00932991715599274
0.445,0.00885733962469881
0.445,0.00840155297867873
0.445,0.00796248334451666
0.445,0.00754001284459216
0.445,0.00713398178115399
0.445,0.00674419347147337
0.445,0.0063704167671077
0.445,0.00601239007609577
0.445,0.00566982253719628
0.445,0.00534239941622761
0.45,0.0335058070767367
0.45,0.0330433793704075
0.45,0.032546868626902
0.45,0.0320186755860382
0.45,0.0314612159082773
0.45,0.0308769085931498
0.45,0.0302681650270858
0.45,0.0296373786879353
0.45,0.0289869155130593
0.45,0.0283191049824538
0.45,0.0276362318445769
0.45,0.0269405285530934
0.45,0.0262341684508589
0.45,0.0255192595711112
0.45,0.0247978391559398
0.45,0.0240718679445637
0.45,0.0233432304722025
0.45,0.0226137226118981
0.45,0.0218850575855414
0.45,0.0211588591792347
0.45,0.0204366608593004
0.45,0.0197199045904419
0.45,0.019009940108215
0.45,0.0183080247264125
0.45,0.0176153234854397
0.45,0.0169329099387876
0.45,0.0162617671137251
0.45,0.0156027889493403
0.45,0.0149567820394007
0.45,0.0143244676320573
0.45,0.0137064840508357
0.45,0.0131033891343461
0.45,0.0125156629694624
0.45,0.0119437109571567
0.45,0.0113878667881724
0.45,0.0108483957264267
0.45,0.0103254977996057
0.45,0.00981931155113991
0.45,0.00932991700073749
0.45,0.00885733960598922
0.45,0.00840155304092449
0.45,0.00796248345957773
0.45,0.00754001262992321
0.45,0.00713398177982327
0.45,0.00674419353982514
0.45,0.00637041696415586
0.45,0.00601238977880469
0.45,0.00566982256612003
0.45,0.00534239941574599
0.45,0.00502978350672723
0.455,0.0339317781102502
0.455,0.0335058070763787
0.455,0.0330433793700613
0.455,0.0325468686265825
0.455,0.0320186755857726
0.455,0.0314612159081061
0.455,0.030876908593176
0.455,0.0302681650210771
0.455,0.0296373786879265
0.455,0.0289869155194299
0.455,0.0283191049855009
0.455,0.0276362318439828
0.455,0.026940528552372
0.455,0.0262341684502695
0.455,0.02551925957124
0.455,0.0247978391563898
0.455,0.0240718688395284
0.455,0.0233432304755544
0.455,0.0226137226137362
0.455,0.0218850575859695
0.455,0.0211588591720058
0.455,0.02043666085053
0.455,0.0197199045915428
0.455,0.0190099401091746
0.455,0.0183080247057175
0.455,0.0176153234645723
0.455,0.016932909941349
0.455,0.0162617671174871
0.455,0.0156027889511411
0.455,0.014956782035223
0.455,0.0143244676490976
0.455,0.013706484068135
0.455,0.0131033891261289
0.455,0.0125156629575437
0.455,0.0119437109346754
0.455,0.0113878667709491
0.455,0.0108483957241122
0.455,0.0103254978924514
0.455,0.00981931156651716
0.455,0.0093299170171145
0.455,0.00885733945392475
0.455,0.00840155301425105
0.455,0.00796248353040152
0.455,0.00754001276165206
0.455,0.0071339815439746
0.455,0.00674419335723164
0.455,0.00637041702397267
0.455,0.00601239002559129
0.455,0.0056698221980791
0.455,0.00534239929506386
0.455,0.00502978342037164
0.46,0.0339317781099283
0.46,0.033505807076059
0.46,0.0330433793697826
0.46,0.0325468686263705
0.46,0.0320186755808674
0.46,0.0314612159024658
0.46,0.030876908593172
0.46,0.0302681650278431
0.46,0.0296373786881561
0.46,0.0289869155193143
0.46,0.0283191049894657
0.46,0.0276362318439224
0.46,0.026940528552713
0.46,0.0262341684511719
0.46,0.0255192595724129
0.46,0.0247978391577143
0.46,0.0240718688402283
0.46,0.0233432304762369
0.46,0.0226137226171876
0.46,0.021885057590457
0.46,0.0211588591731109
0.46,0.0204366608507746
0.46,0.0197199045793377
0.46,0.0190099400943691
0.46,0.01830802470473
0.46,0.0176153234616078
0.46,0.0169329099117782
0.46,0.0162617671161809
0.46,0.0156027889537467
0.46,0.0149567820397523
0.46,0.0143244676544705
0.46,0.0137064840769197
0.46,0.0131033891233909
0.46,0.0125156629701693
0.46,0.0119437109571805
0.46,0.0113878667627045
0.46,0.0108483956936288
0.46,0.0103254978776707
0.46,0.00981931167320726
0.46,0.00932991703876729
0.46,0.00885733935439237
0.46,0.00840155285065769
0.46,0.00796248350049433
0.46,0.00754001284486772
0.46,0.00713398168444179
0.46,0.00674419329560472
0.46,0.00637041682406525
0.46,0.00601239008486365
0.46,0.00566982257176907
0.46,0.00534239936485315
0.46,0.00502978328627046
0.46,0.00473161844391146
0.465,0.0343189586915242
0.465,0.0339317781102252
0.465,0.0335058070758161
0.465,0.0330433793655843
0.465,0.0325468686211972
0.465,0.0320186755856993
0.465,0.0314612159082115
0.465,0.0308769085373143
0.465,0.0302681650272954
0.465,0.0296373786880866
0.465,0.0289869155193569
0.465,0.0283191049897445
0.465,0.0276362318447034
0.465,0.0269405285538588
0.465,0.0262341684523444
0.465,0.0255192595734091
0.465,0.024797839158653
0.465,0.0240718688408323
0.465,0.0233432304775427
0.465,0.0226137226183666
0.465,0.0218850575916774
0.465,0.0211588591805463
0.465,0.0204366608610586
0.465,0.0197199045822973
0.465,0.0190099400961486
0.465,0.0183080246877732
0.465,0.0176153234407833
0.465,0.0169329099090978
0.465,0.016261767080655
0.465,0.0156027889495896
0.465,0.0149567820369497
0.465,0.0143244676538051
0.465,0.0137064840792528
0.465,0.0131033891297886
0.465,0.0125156629587201
0.465,0.0119437109518888
0.465,0.0113878667794679
0.465,0.0108483957267173
0.465,0.0103254978584049
0.465,0.0098193116542461
0.465,0.00932991715710807
0.465,0.00885733949564849
0.465,0.00840155273096532
0.465,0.00796248335517702
0.465,0.00754001284145756
0.465,0.00713398145575983
0.465,0.00674419343330035
0.465,0.00637041689412965
0.465,0.00601238983168662
0.465,0.00566982256535375
0.465,0.00534239927807656
0.465,0.00502978346407579
0.465,0.00473161838810698
0.465,0.00444753161559097
0.47,0.0346650681757571
0.47,0.034318958689944
0.47,0.0339317781064755
0.47,0.0335058070714055
0.47,0.0330433793695791
0.47,0.032546868626362
0.47,0.0320186755858102
0.47,0.0314612159089896
0.47,0.0308769085937153
0.47,0.0302681650273314
0.47,0.029637378652678
0.47,0.0289869155198278
0.47,0.0283191049905878
0.47,0.0276362318456409
0.47,0.0269405285547377
0.47,0.0262341684529114
0.47,0.025519259574053
0.47,0.0247978391607667
0.47,0.024071868844614
0.47,0.0233432304820167
0.47,0.0226137226241804
0.47,0.0218850575991211
0.47,0.0211588588622085
0.47,0.0204366608627063
0.47,0.0197199045941219
0.47,0.0190099401022011
0.47,0.0183080246936097
0.47,0.0176153234456033
0.47,0.0169329098899502
0.47,0.0162617670567813
0.47,0.0156027889075495
0.47,0.0149567820308395
0.47,0.0143244676491424
0.47,0.0137064840758603
0.47,0.0131033891434574
0.47,0.0125156629603539
0.47,0.0119437109341303
0.47,0.0113878667898746
0.47,0.0108483957218393
0.47,0.0103254978961344
0.47,0.00981931167333805
0.47,0.00932991711546483
0.47,0.00885733960416635
0.47,0.00840155289783229
0.47,0.00796248317953197
0.47,0.00754001265381121
0.47,0.00713398179607405
0.47,0.00674419345230826
0.47,0.00637041691668361
0.47,0.00601238995232034
0.47,0.00566982227008528
0.47,0.00534239942122228
0.47,0.00502978334035986
0.47,0.0047316185484767
0.47,0.00444753166840606
0.47,0.00417713595743452
0.475,0.0346650681735469
0.475,0.0343189586910668
0.475,0.0339317781093003
0.475,0.0335058070398999
0.475,0.0330433793696542
0.475,0.0325468686264866
0.475,0.032018675586542
0.475,0.031461215909003
0.475,0.0308769085932504
0.475,0.0302681650275113
0.475,0.0296373786886662
0.475,0.0289869155204853
0.475,0.0283191049910633
0.475,0.02763623184625
0.475,0.0269405285551407
0.475,0.0262341684537302
0.475,0.0255192595752205
0.475,0.0247978391611141
0.475,0.0240718688443637
0.475,0.0233432304819318
0.475,0.0226137226241028
0.475,0.0218850575562717
0.475,0.021158859187243
0.475,0.0204366608692177
0.475,0.0197199046027661
0.475,0.0190099401230402
0.475,0.0183080246953264
0.475,0.0176153234457194
0.475,0.0169329098875278
0.475,0.0162617670509064
0.475,0.0156027888828953
0.475,0.0149567819961361
0.475,0.0143244676462427
0.475,0.0137064840707712
0.475,0.0131033891330457
0.475,0.0125156629781863
0.475,0.0119437109354681
0.475,0.0113878667877924
0.475,0.0108483957258587
0.475,0.0103254978966496
0.475,0.00981931166456529
0.475,0.00932991715692555
0.475,0.00885733958187152
0.475,0.00840155301389289
0.475,0.00796248337150973
0.475,0.00754001245215208
0.475,0.0071339818256011
0.475,0.00674419356442901
0.475,0.00637041689496765
0.475,0.00601224080076856
0.475,0.00566982244306402
0.475,0.00534239906788803
0.475,0.0050297834173616
0.475,0.00473161814545131
0.475,0.00444746902955062
0.475,0.00417713600897573
0.475,0.00392003312379186
0.48,0.0349678928056427
0.48,0.0346650681748886
0.48,0.0343189586909811
0.48,0.0339317781093063
0.48,0.033505807075794
0.48,0.0330433793697901
0.48,0.0325468686271409
0.48,0.0320186755865614
0.48,0.0314612159090419
0.48,0.0308769085934563
0.48,0.0302681650274133
0.48,0.0296373786890607
0.48,0.0289869155206987
0.48,0.0283191049912784
0.48,0.0276362318460602
0.48,0.026940528556171
0.48,0.0262341684537187
0.48,0.025519259574637
0.48,0.0247978391616899
0.48,0.0240718688444346
0.48,0.0233432304817122
0.48,0.0226137226230559
0.48,0.0218850575967726
0.48,0.0211588591858127
0.48,0.0204366608678612
0.48,0.019719904605497
0.48,0.0190099401268139
0.48,0.0183080247266817
0.48,0.0176153234880188
0.48,0.0169329099006313
0.48,0.0162617670532204
0.48,0.0156027888731967
0.48,0.0149567819436094
0.48,0.0143244675468795
0.48,0.0137064840662112
0.48,0.0131033891321631
0.48,0.012515662969076
0.48,0.0119437109343227
0.48,0.011387866758353
0.48,0.010848395726399
0.48,0.0103254978941126
0.48,0.00981931167201577
0.48,0.0093299171572202
0.48,0.0088573396259598
0.48,0.00840155304215151
0.48,0.00796248344866513
0.48,0.00754001266877102
0.48,0.00713398134698662
0.48,0.00674419359715661
0.48,0.00637041706677022
0.48,0.00601238989451036
0.48,0.00566982238378055
0.48,0.00534239945352089
0.48,0.00502978347434335
0.48,0.00473161841526748
0.48,0.004447531209953
0.48,0.0041771358496363
0.48,0.00392003300912735
0.485,0.034967892805676
0.485,0.0346650681748158
0.485,0.0343189586910013
0.485,0.0339317781094001
0.485,0.0335058070759019
0.485,0.0330433793704225
0.485,0.0325468686271843
0.485,0.0320186755865903
0.485,0.0314612159091863
0.485,0.0308769085936838
0.485,0.0302681650276419
0.485,0.0296373786886936
0.485,0.0289869155209251
0.485,0.0283191049910502
0.485,0.0276362318460715
0.485,0.0269405285551154
0.485,0.0262341684533512
0.485,0.0255192595747226
0.485,0.0247978391602857
0.485,0.0240718688430941
0.485,0.0233432304801997
0.485,0.0226137226236401
0.485,0.0218850575988718
0.485,0.0211588591884423
0.485,0.020436660871015
0.485,0.019719904605164
0.485,0.0190099401266274
0.485,0.0183080247263674
0.485,0.0176153234876478
0.485,0.0169329099415576
0.485,0.0162617670962522
0.485,0.0156027888910898
0.485,0.014956781959061
0.485,0.0143244675577746
0.485,0.013706483970427
0.485,0.0131033891246547
0.485,0.0125156629559434
0.485,0.011943710906209
0.485,0.0113878667573871
0.485,0.0108483957015075
0.485,0.0103254978895229
0.485,0.00981931167276606
0.485,0.00932991715443676
0.485,0.00885733963619739
0.485,0.00840155303593704
0.485,0.00796248353181683
0.485,0.0075400127816998
0.485,0.00713398158184186
0.485,0.00674419307210106
0.485,0.00637041710727071
0.485,0.00601239002752929
0.485,0.00566982234426661
0.485,0.00534239936352798
0.485,0.00502978349754568
0.485,0.00473161850764225
0.485,0.00444753137381526
0.485,0.0041771359396241
0.485,0.00392003293437493
0.485,0.00367581531873595
0.49,0.0352252998594468
0.49,0.034967892805617
0.49,0.0346650681748466
0.49,0.0343189586911029
0.49,0.0339317781095505
0.49,0.0335058070764843
0.49,0.033043379370435
0.49,0.032546868627192
0.49,0.0320186755867901
0.49,0.0314612159092844
0.49,0.0308769085937263
0.49,0.0302681650277999
0.49,0.0296373786888889
0.49,0.02898691552051
0.49,0.0283191049910999
0.49,0.0276362318461431
0.49,0.0269405285549471
0.49,0.0262341684529551
0.49,0.0255192595743609
0.49,0.0247978391600016
0.49,0.0240718688443806
0.49,0.0233432304801393
0.49,0.0226137226215168
0.49,0.0218850575956347
0.49,0.0211588591842785
0.49,0.0204366608658004
0.49,0.0197199045988046
0.49,0.0190099401180842
0.49,0.0183080247160101
0.49,0.0176153234752152
0.49,0.0169329099268718
0.49,0.0162617671012282
0.49,0.0156027889100653
0.49,0.0149567819837543
0.49,0.0143244675629165
0.49,0.013706483968397
0.49,0.0131033890824469
0.49,0.0125156629157612
0.49,0.0119437109570604
0.49,0.0113878667375715
0.49,0.0108483956599906
0.49,0.0103254978986442
0.49,0.0098193116667642
0.49,0.00932991715163023
0.49,0.00885733962408419
0.49,0.00840155306405721
0.49,0.00796248352691165
0.49,0.00754001284562666
0.49,0.00713398171307023
0.49,0.00674419306934237
0.49,0.00637041671514149
0.49,0.00601239018691002
0.49,0.00566982248303116
0.49,0.00534239914809498
0.49,0.00502978324955983
0.49,0.00473161819601975
0.49,0.00444753163256539
0.49,0.0041771357734488
0.49,0.00392003316194312
0.49,0.00367581541087669
0.49,0.00344406795078456
0.495,0.0354352524033253
0.495,0.0352252999017464
0.495,0.0349678928056486
0.495,0.0346650681749518
0.495,0.0343189586912565
0.495,0.0339317781100875
0.495,0.0335058070764994
0.495,0.033043379370445
0.495,0.0325468686272612
0.495,0.0320186755867723
0.495,0.0314612159094227
0.495,0.030876908593884
0.495,0.0302681650279271
0.495,0.0296373786891462
0.495,0.028986915519927
0.495,0.0283191049910331
0.495,0.0276362318458939
0.495,0.026940528554774
0.495,0.0262341684528017
0.495,0.0255192595744851
0.495,0.0247978391598295
0.495,0.0240718688424623
0.495,0.0233432304793049
0.495,0.0226137226207671
0.495,0.0218850575945868
0.495,0.0211588591839261
0.495,0.0204366608656463
0.495,0.0197199045988312
0.495,0.0190099401186439
0.495,0.018308024717672
0.495,0.0176153234773999
0.495,0.0169329099292749
0.495,0.0162617671012575
0.495,0.0156027889337568
0.495,0.0149567820174362
0.495,0.0143244675869197
0.495,0.0137064839461626
0.495,0.0131033889834838
0.495,0.0125156629071089
0.495,0.011943710884428
0.495,0.0113878667676688
0.495,0.0108483956963301
0.495,0.0103254978089524
0.495,0.00981931164377026
0.495,0.00932991715707765
0.495,0.00885733961806656
0.495,0.00840155303953516
0.495,0.00796248353001339
0.495,0.00754001284960926
0.495,0.00713398178130098
0.495,0.0067441934713155
0.495,0.00637041649952974
0.495,0.00601238975625207
0.495,0.00566982258405413
0.495,0.00534239928787295
0.495,0.00502978326002812
0.495,0.00473161828497237
0.495,0.0044475312404435
0.495,0.00417713587424551
0.495,0.00392003265642504
0.495,0.00367581536618466
0.495,0.00344406787781337
0.5,0.0354352524032781
0.5,0.0352252999017796
0.5,0.0349678928057548
0.5,0.0346650681751084
0.5,0.0343189586914405
0.5,0.0339317781100872
0.5,0.0335058070764976
0.5,0.0330433793705021
0.5,0.032546868627357
0.5,0.0320186755867649
0.5,0.0314612159095009
0.5,0.0308769085941049
0.5,0.0302681650280717
0.5,0.029637378688939
0.5,0.0289869155197739
0.5,0.0283191049899504
0.5,0.0276362318455015
0.5,0.0269405285539274
0.5,0.0262341684529854
0.5,0.0255192514614521
0.5,0.0247978391594363
0.5,0.0240718688423021
0.5,0.0233432304793859
0.5,0.0226137226211197
0.5,0.0218850575986939
0.5,0.0211588591888288
0.5,0.0204366608715403
0.5,0.0197199046061108
0.5,0.0190099401269364
0.5,0.0183080247263318
0.5,0.0176153234875169
0.5,0.0169329099411352
0.5,0.016261767117896
0.5,0.0156027889539611
0.5,0.014956782037549
0.5,0.0143244676524775
0.5,0.0137064840320763
0.5,0.0131033890483369
0.5,0.0125156627939055
0.5,0.0119437108325027
0.5,0.0113878667043406
0.5,0.0108483957001649
0.5,0.0103254978580944
0.5,0.0098193116141998
0.5,0.0093299171157486
0.5,0.0088573396575844
0.5,0.00840155303199097
0.5,0.00796248352928841
0.5,0.00754001284444206
0.5,0.00713398179494895
0.5,0.0067441935441892
0.5,0.00637041696316976
0.5,0.00601238949405003
0.5,0.00566982257831405
0.5,0.00534239929587388
0.5,0.00502978333054771
0.5,0.00473161843573977
0.5,0.00444753144209908
0.5,0.00417713597523761
0.5,0.0039200328581801
0.5,0.00367581506008108
0.5,0.00344406755700155
0.5,0.00322437086841698
0.505,0.0355958237181139
0.505,0.0354352524033107
0.505,0.0352252999018831
0.505,0.0349678928059114
0.505,0.0346650681742592
0.505,0.0343189586917558
0.505,0.0339317781102565
0.505,0.0335058070765596
0.505,0.0330433793705791
0.505,0.0325468686274365
0.505,0.0320186755869256
0.505,0.0314612159094586
0.505,0.0308769085941593
0.505,0.0302681650278526
0.505,0.02963737868862
0.505,0.0289869155198301
0.505,0.0283191049895914
0.505,0.0276362318445698
0.505,0.0269405285540283
0.505,0.0262341684526232
0.505,0.0255192595736203
0.505,0.0247978391592546
0.505,0.0240718688423172
0.505,0.0233432304820049
0.505,0.0226137226241691
0.505,0.021885057598805
0.505,0.0211588591880624
0.505,0.0204366608713352
0.505,0.0197199046057845
0.505,0.0190099401269022
0.505,0.0183080247267633
0.505,0.0176153234881523
0.505,0.0169329099420917
0.505,0.016261767116872
0.505,0.0156027889525495
0.505,0.014956782039206
0.505,0.0143244676548204
0.505,0.013706484078002
0.505,0.0131033890847384
0.505,0.0125156629059996
0.505,0.01194371079158
0.505,0.0113878666478985
0.505,0.0108483955511149
0.505,0.0103254978615452
0.505,0.00981931163211003
0.505,0.00932991715698706
0.505,0.00885733957757873
0.505,0.00840155303162804
0.505,0.00796248353029472
0.505,0.00754001283556915
0.505,0.00713398178000269
0.505,0.00674419356656264
0.505,0.00637041699810004
0.505,0.00601239001880649
0.505,0.00566982181649878
0.505,0.00534239943421855
0.505,0.00502978335612414
0.505,0.0047316183273971
0.505,0.00444753156374533
0.505,0.0041771357542959
0.505,0.00392003311003331
0.505,0.00367581516444493
0.505,0.00344406785565399
0.505,0.00322437089799332
0.505,0.00301630106428097
0.51,0.0355958237181432
0.51,0.0354352524034103
0.51,0.0352252999000506
0.51,0.0349678928060956
0.51,0.0346650681754734
0.51,0.0343189586919246
0.51,0.0339317781101592
0.51,0.0335058070764513
0.51,0.0330433793706337
0.51,0.032546868627454
0.51,0.0320186755868654
0.51,0.0314612159092927
0.51,0.0308769085938673
0.51,0.0302681650275624
0.51,0.0296373786883175
0.51,0.0289869155197917
0.51,0.0283191049896133
0.51,0.0276362318442291
0.51,0.0269405285528834
0.51,0.0262341684525741
0.51,0.0255192595736965
0.51,0.0247978391606137
0.51,0.0240718688437359
0.51,0.0233432304810257
0.51,0.0226137226229435
0.51,0.0218850575972848
0.51,0.0211588591861994
0.51,0.020436660869236
0.51,0.0197199046040732
0.51,0.0190099401241403
0.51,0.0183080247234209
0.51,0.0176153234840042
0.51,0.016932909942039
0.51,0.0162617671178057
0.51,0.0156027889539682
0.51,0.0149567820381684
0.51,0.0143244676547351
0.51,0.0137064840802162
0.51,0.0131033891436761
0.51,0.0125156629095192
0.51,0.0119437108746223
0.51,0.011387866601412
0.51,0.0108483956230322
0.51,0.0103254976946854
0.51,0.00981931156337901
0.51,0.00932991710935016
0.51,0.00885733962290725
0.51,0.0084015530425936
0.51,0.00796248351535822
0.51,0.00754001284475958
0.51,0.00713398176939117
0.51,0.00674419354266687
0.51,0.00637041707305586
0.51,0.00601239005148391
0.51,0.00566982222218515
0.51,0.00534239860606278
0.51,0.00502978356246953
0.51,0.00473161836405511
0.51,0.00444753135031117
0.51,0.00417713565055378
0.51,0.00392003270334929
0.51,0.00367581537829831
0.51,0.00344406739716718
0.51,0.00322437087775262
0.51,0.00301630104498307
0.51,0.00281943417106523
0.515,0.0357052127917695
0.515,0.0355958237182373
0.515,0.03543525240356
0.515,0.0352252999022192
0.515,0.0349678928062722
0.515,0.0346650681756002
0.515,0.0343189586918185
0.515,0.0339317781102013
0.515,0.0335058070766549
0.515,0.0330433793706356
0.515,0.0325468686273894
0.515,0.0320186755867146
0.515,0.0314612159090276
0.515,0.0308769085935612
0.515,0.0302681650273541
0.515,0.029637378688291
0.515,0.028986915519524
0.515,0.0283191049898148
0.515,0.0276362318438946
0.515,0.0269405285529321
0.515,0.0262341684535192
0.515,0.0255192595747686
0.515,0.0247978390212465
0.515,0.0240718688437338
0.515,0.0233432304810254
0.515,0.0226137226229526
0.515,0.0218850575973603
0.515,0.0211588591862945
0.515,0.0204366608690376
0.515,0.0197199046025404
0.515,0.0190099401227244
0.515,0.0183080247215527
0.515,0.0176153234826936
0.515,0.0169329099354767
0.515,0.0162617671099089
0.515,0.0156027889389762
0.515,0.0149567820226034
0.515,0.0143244676472225
0.515,0.0137064840781481
0.515,0.0131033891434327
0.515,0.0125156629777964
0.515,0.0119437108785925
0.515,0.0113878666892863
0.515,0.0108483955184924
0.515,0.0103254977493231
0.515,0.00981931151491799
0.515,0.00932991703121533
0.515,0.00885733948751166
0.515,0.00840155303803403
0.515,0.00796248353111162
0.515,0.00754001282959327
0.515,0.007133981781134
0.515,0.00674419353014222
0.515,0.00637041703953667
0.515,0.00601239013893395
0.515,0.00566982252064441
0.515,0.00534239853572038
0.515,0.00502978295187373
0.515,0.00473161849675985
0.515,0.00444753144641985
0.515,0.00417713586515389
0.515,0.00392003281173992
0.515,0.00367581491956437
0.515,0.00344406759037952
0.515,0.00322437047274282
0.515,0.00301630072324555
0.515,0.00281943417520192
0.52,0.0357052127918564
0.52,0.0355958237183809
0.52,0.0354352524037356
0.52,0.0352252999023895
0.52,0.0349678928064918
0.52,0.0346650681756277
0.52,0.0343189586918479
0.52,0.033931778110225
0.52,0.0335058070766504
0.52,0.0330433793705784
0.52,0.0325468686272625
0.52,0.0320186755865003
0.52,0.0314612159088336
0.52,0.0308769085933351
0.52,0.0302681650272497
0.52,0.0296373786881221
0.52,0.028986915519283
0.52,0.0283191049896203
0.52,0.02763623184427
0.52,0.0269405285534003
0.52,0.0262341684532758
0.52,0.0255192595744712
0.52,0.0247978391602393
0.52,0.024071868843854
0.52,0.0233432304812297
0.52,0.0226137226232999
0.52,0.0218850575979225
0.52,0.0211588591870682
0.52,0.020436660869149
0.52,0.0197199046050374
0.52,0.0190099401259519
0.52,0.0183080247248225
0.52,0.0176153234814623
0.52,0.0169329099354706
0.52,0.0162617671126767
0.52,0.0156027889487634
0.52,0.014956782033235
0.52,0.014324467647068
0.52,0.0137064840708584
0.52,0.0131033891302306
0.52,0.0125156629722621
0.52,0.0119437108912797
0.52,0.0113878667004149
0.52,0.0108483956139339
0.52,0.0103254976613196
0.52,0.00981931150657767
0.52,0.00932991697686458
0.52,0.00885733948938905
0.52,0.00840155294413136
0.52,0.00796248352686946
0.52,0.00754001284752359
0.52,0.0071339817709255
0.52,0.00674419354394251
0.52,0.00637041702314201
0.52,0.00601239010046495
0.52,0.00566982262025451
0.52,0.00534239933526992
0.52,0.00502978250554253
0.52,0.00473161847695236
0.52,0.00444753147878685
0.52,0.00417713585812196
0.52,0.0039200329782394
0.52,0.00367581544784334
0.52,0.00344406791565932
0.52,0.00322437059840297
0.52,0.00301630105899187
0.52,0.00281943422398645
0.52,0.00263334568078699
0.525,0.0357617593191936
0.525,0.0357052127919912
0.525,0.0355958237185498
0.525,0.0354352524039027
0.525,0.0352252999025796
0.525,0.0349678928066298
0.525,0.0346650681756484
0.525,0.034318958691864
0.525,0.0339317781102194
0.525,0.0335058070766032
0.525,0.0330433793704609
0.525,0.032546868627103
0.525,0.0320186755863418
0.525,0.0314612159086111
0.525,0.030876908593229
0.525,0.0302681650269875
0.525,0.0296373786877809
0.525,0.0289869155193123
0.525,0.0283191049897608
0.525,0.0276362318446262
0.525,0.0269405285536661
0.525,0.0262341684520629
0.525,0.0255192595745596
0.525,0.0247978391603849
0.525,0.0240718688433809
0.525,0.0233432304809129
0.525,0.0226137226229358
0.525,0.0218850575975433
0.525,0.0211588591866491
0.525,0.0204366608701492
0.525,0.019719904605688
0.525,0.0190099401247406
0.525,0.0183080247270698
0.525,0.0176153234849773
0.525,0.0169329099419441
0.525,0.0162617671171215
0.525,0.015602788950841
0.525,0.0149567820353154
0.525,0.0143244676509338
0.525,0.0137064840743265
0.525,0.0131033891363503
0.525,0.0125156629599957
0.525,0.0119437109333378
0.525,0.0113878651180696
0.525,0.0108483956171371
0.525,0.0103254977670932
0.525,0.00981931151841475
0.525,0.0093299169672334
0.525,0.00885733942572331
0.525,0.00840155297835277
0.525,0.00796248342352346
0.525,0.00754001284063621
0.525,0.00713398178780378
0.525,0.00674419354385725
0.525,0.00637041704080477
0.525,0.00601239008200505
0.525,0.00566982258102167
0.525,0.00534239944680315
0.525,0.00502978340336924
0.525,0.00473161744306161
0.525,0.00444753163805034
0.525,0.00417713577868373
0.525,0.00392003318954059
0.525,0.00367581496268587
0.525,0.00344406748580872
0.525,0.00322437076369897
0.525,0.00301630053200386
0.525,0.0028194342051564
0.525,0.00263334555080896
0.53,0.0357617593193184
0.53,0.035705212792153
0.53,0.0355958237187108
0.53,0.0354352524040822
0.53,0.0352252999027265
0.53,0.0349678928064089
0.53,0.0346650681756583
0.53,0.0343189586918576
0.53,0.0339317781101849
0.53,0.0335058070765148
0.53,0.0330433793703775
0.53,0.0325468686269951
0.53,0.0320186755862175
0.53,0.0314612159085986
0.53,0.0308769085931198
0.53,0.0302681650269227
0.53,0.0296373786877714
0.53,0.0289869155191832
0.53,0.0283191049900113
0.53,0.0276362318446255
0.53,0.0269405285536147
0.53,0.02623416845201
0.53,0.025519259574904
0.53,0.0247978391612165
0.53,0.0240718688442734
0.53,0.0233432304819083
0.53,0.0226137226240267
0.53,0.0218850575988524
0.53,0.0211588591874504
0.53,0.0204366608692925
0.53,0.0197199046009765
0.53,0.0190099401248988
0.53,0.0183080247243033
0.53,0.0176153234880667
0.53,0.0169329099419975
0.53,0.0162617671177946
0.53,0.0156027889537259
0.53,0.0149567820392746
0.53,0.014324467652584
0.53,0.0137064840778358
0.53,0.0131033891423697
0.53,0.0125156629746764
0.53,0.0119437109498017
0.53,0.0113878667667131
0.53,0.0108483956356829
0.53,0.0103254977655538
0.53,0.00981931149280968
0.53,0.00932991697902419
0.53,0.00885733941157196
0.53,0.00840155282056654
0.53,0.0079624834605454
0.53,0.00754001273069016
0.53,0.00713398160837819
0.53,0.00674419355759071
0.53,0.0063704171404777
0.53,0.00601239002486009
0.53,0.00566982255968562
0.53,0.00534239941620229
0.53,0.00502978353895345
0.53,0.00473161770674002
0.53,0.00444753051845881
0.53,0.00417713584600055
0.53,0.00392003292323007
0.53,0.00367581535853811
0.53,0.00344406753010529
0.53,0.00322437037332479
0.53,0.00301616034157837
0.53,0.00281943376431459
0.53,0.00263334523941605
0.53,0.00245761297039016
0.535,0.0357639590097778
0.535,0.0357617593194703
0.535,0.0357052127923079
0.535,0.0355958237188819
0.535,0.0354352524042191
0.535,0.0352252999028382
0.535,0.0349678928064134
0.535,0.0346650681756535
0.535,0.0343189586918343
0.535,0.0339317781101177
0.535,0.0335058070764597
0.535,0.0330433793702916
0.535,0.0325468686269158
0.535,0.0320186755861626
0.535,0.0314612159085533
0.535,0.0308769085931156
0.535,0.0302681650269565
0.535,0.0296373786878675
0.535,0.028986915519233
0.535,0.0283191049894502
0.535,0.0276362318443032
0.535,0.0269405285531878
0.535,0.026234168451606
0.535,0.0255192595751226
0.535,0.0247978391613387
0.535,0.0240718688445475
0.535,0.0233432304821326
0.535,0.0226137226243697
0.535,0.0218850575989097
0.535,0.0211588591881707
0.535,0.0204366608703797
0.535,0.0197199046041715
0.535,0.0190099401259721
0.535,0.0183080247250941
0.535,0.0176153234856191
0.535,0.0169329099387745
0.535,0.0162617671177758
0.535,0.0156027889538413
0.535,0.0149567820393691
0.535,0.0143244676548313
0.535,0.0137064840800931
0.535,0.0131033891404976
0.535,0.0125156629750369
0.535,0.0119437109596777
0.535,0.0113878667807037
0.535,0.0108483957164616
0.535,0.0103254977757875
0.535,0.00981931153989035
0.535,0.00932991695157781
0.535,0.00885733941195377
0.535,0.00840155280149357
0.535,0.00796248329056271
0.535,0.00754001284194383
0.535,0.0071339816618512
0.535,0.00674419335148402
0.535,0.00637041706579944
0.535,0.00601239022771227
0.535,0.00566982249785419
0.535,0.00534239939150249
0.535,0.00502978351033168
0.535,0.00473161853971682
0.535,0.00444753065237369
0.535,0.00417713561971578
0.535,0.00392003305939759
0.535,0.00367581517382232
0.535,0.0034440676240246
0.535,0.00322437054268598
0.535,0.00301630110274065
0.535,0.00281943386642203
0.535,0.00263334574606722
0.535,0.00245761302710124
0.535,0.00229181674587209
0.54,0.0357639590070854
0.54,0.035761759317568
0.54,0.0357052127915481
0.54,0.0355958237190142
0.54,0.0354352524043228
0.54,0.0352252999029112
0.54,0.034967892806411
0.54,0.0346650681756239
0.54,0.0343189586917844
0.54,0.0339317781100821
0.54,0.0335058070763993
0.54,0.0330433793702387
0.54,0.0325468686268865
0.54,0.0320186755861855
0.54,0.0314612159085618
0.54,0.0308769085930458
0.54,0.0302681650271298
0.54,0.0296373786878444
0.54,0.0289869155190297
0.54,0.028319104989238
0.54,0.0276362318438589
0.54,0.026940528553269
0.54,0.0262341684515829
0.54,0.0255192595752198
0.54,0.0247978391610609
0.54,0.0240718688441258
0.54,0.0233432304816044
0.54,0.0226137226238148
0.54,0.0218850575988105
0.54,0.0211588591882517
0.54,0.0204366608722646
0.54,0.0197199045991024
0.54,0.0190099401180375
0.54,0.018308024718397
0.54,0.0176153234779042
0.54,0.0169329099299204
0.54,0.0162617671003987
0.54,0.0156027889333702
0.54,0.014956782021691
0.54,0.0143244676547243
0.54,0.0137064840796951
0.54,0.0131033891436282
0.54,0.0125156629778128
0.54,0.0119437109530313
0.54,0.0113878667883175
0.54,0.0108483957284512
0.54,0.0103254978951155
0.54,0.00981931153673454
0.54,0.00932991695763663
0.54,0.00885733939146549
0.54,0.00840155278434285
0.54,0.00796248326736704
0.54,0.00754001258862447
0.54,0.00713398177792279
0.54,0.00674419342022126
0.54,0.00637041683533779
0.54,0.0060123901426572
0.54,0.00566982257990856
0.54,0.00534239932462466
0.54,0.00502978348319094
0.54,0.00473161854636928
0.54,0.00444753161586653
0.54,0.00417713484086724
0.54,0.00392003264528018
0.54,0.00367581516536264
0.54,0.00344406798108055
0.54,0.00322437039810564
0.54,0.00301630064043845
0.54,0.00281943392959727
0.54,0.00263334540172844
0.54,0.00245761267438227
0.54,0.00229181657598976
0.545,0.0357104788066164
0.545,0.0357639590080191
0.545,0.0357617593187074
0.545,0.0357052127925959
0.545,0.0355958237191114
0.545,0.0354352524043915
0.545,0.0352252999029484
0.545,0.0349678928063886
0.545,0.0346650681756132
0.545,0.0343189586917607
0.545,0.0339317781100372
0.545,0.0335058070763611
0.545,0.0330433793701855
0.545,0.0325468686269142
0.545,0.0320186755862334
0.545,0.0314612159086426
0.545,0.0308769085933045
0.545,0.0302681650270132
0.545,0.0296373786877532
0.545,0.0289869155190557
0.545,0.0283191049891273
0.545,0.0276362318435949
0.545,0.0269405285521531
0.545,0.0262341684515625
0.545,0.0255192595743254
0.545,0.0247978391604661
0.545,0.0240718688436898
0.545,0.0233432304811044
0.545,0.0226137226210708
0.545,0.0218850575943419
0.545,0.0211588591829031
0.545,0.0204366608638388
0.545,0.0197199045963578
0.545,0.019009940115587
0.545,0.0183080247159128
0.545,0.0176153234752837
0.545,0.0169329099271228
0.545,0.0162617671004163
0.545,0.01560278893372
0.545,0.0149567820117888
0.545,0.0143244676223608
0.545,0.0137064840506634
0.545,0.0131033891117174
0.545,0.0125156629446607
0.545,0.0119437109571501
0.545,0.0113878667842591
0.545,0.0108483957259244
0.545,0.0103254978902249
0.545,0.00981931157528593
0.545,0.00932991700905517
0.545,0.00885733940364464
0.545,0.00840155298793066
0.545,0.00796248323676885
0.545,0.00754001255696357
0.545,0.00713398170193602
0.545,0.0067441935390733
0.545,0.00637041703915786
0.545,0.00601238987991315
0.545,0.00566982264970561
0.545,0.00534239941626558
0.545,0.00502978350968419
0.545,0.00473161852512449
0.545,0.00444753178796842
0.545,0.00417713511432805
0.545,0.00392003178255118
0.545,0.00367581506186299
0.545,0.00344406770897687
0.545,0.00322437093886219
0.545,0.0030163006678765
0.545,0.00281943423461972
0.545,0.00263334515724667
0.545,0.00245761303345926
0.545,0.00229181651120602
0.545,0.00213554153485673
0.55,0.0357104788074666
0.55,0.0357639590090861
0.55,0.0357617593191188
0.55,0.0357052127926919
0.55,0.0355958237191748
0.55,0.0354352524044254
0.55,0.0352252999029381
0.55,0.0349678928063839
0.55,0.0346650681755838
0.55,0.0343189586917252
0.55,0.033931778110006
0.55,0.0335058070763594
0.55,0.0330433793702457
0.55,0.0325468686269514
0.55,0.0320186755862933
0.55,0.0314612159086985
0.55,0.0308769085932296
0.55,0.0302681650271389
0.55,0.0296373786875614
0.55,0.0289869155187112
0.55,0.0283191049889023
0.55,0.027636231843544
0.55,0.0269405285517776
0.55,0.0262341684498674
0.55,0.0255192595721104
0.55,0.0247978391594731
0.55,0.0240718688419388
0.55,0.0233432304784353
0.55,0.0226137226192089
0.55,0.0218850575931072
0.55,0.0211588591814034
0.55,0.0204366608688779
0.55,0.0197199046025941
0.55,0.0190099401226113
0.55,0.0183080247228947
0.55,0.017615323487804
0.55,0.0169329099417714
0.55,0.0162617671174454
0.55,0.0156027889537829
0.55,0.0149567820394372
0.55,0.014324467654836
0.55,0.0137064840737193
0.55,0.0131033879599718
0.55,0.012515662937102
0.55,0.0119437109121713
0.55,0.0113878667408115
0.55,0.010848395681064
0.55,0.0103254978862508
0.55,0.00981931167277161
0.55,0.00932991705210906
0.55,0.00885733942961597
0.55,0.00840155279590549
0.55,0.00796248344083494
0.55,0.00754001251523073
0.55,0.0071339814669853
0.55,0.00674419354406131
0.55,0.00637041703743257
0.55,0.00601238998665066
0.55,0.00566982235460745
0.55,0.0053423995172095
0.55,0.00502978330927317
0.55,0.00473161854592141
0.55,0.00444753164468437
0.55,0.00417713610109471
0.55,0.00392003202056856
0.55,0.00367581481599144
0.55,0.00344406780296702
0.55,0.00322437093979766
0.55,0.00301630081222037
0.55,0.00281943373361782
0.55,0.00263334579609431
0.55,0.00245761275849876
0.55,0.00229181686094804
0.55,0.00213554143794381
0.555,0.0356001719754507
0.555,0.035710478783665
0.555,0.0357639590103275
0.555,0.0357617593208662
0.555,0.035705212792754
0.555,0.035595823719207
0.555,0.0354352524044158
0.555,0.0352252999029145
0.555,0.0349678928063608
0.555,0.0346650681755543
0.555,0.0343189586916967
0.555,0.0339317781100033
0.555,0.0335058070763614
0.555,0.0330433793702667
0.555,0.0325468686269794
0.555,0.0320186755863294
0.555,0.0314612159087829
0.555,0.0308769085930727
0.555,0.0302681650267944
0.555,0.029637378687509
0.555,0.0289869155187019
0.555,0.0283191049888506
0.555,0.0276362318435101
0.555,0.0269405285515992
0.555,0.0262341684491163
0.555,0.0255192595692368
0.555,0.0247978391585625
0.555,0.024071868841352
0.555,0.0233432304779437
0.555,0.0226137226228265
0.555,0.0218850575975695
0.555,0.0211588591865358
0.555,0.0204366608680832
0.555,0.0197199046011135
0.555,0.0190099401209304
0.555,0.0183080247196151
0.555,0.0176153234860108
0.555,0.0169329099408135
0.555,0.0162617671177018
0.555,0.0156027889540613
0.555,0.014956782039061
0.555,0.0143244676546354
0.555,0.0137064840800593
0.555,0.013103389137437
0.555,0.0125156629688661
0.555,0.0119437109572118
0.555,0.0113878667882358
0.555,0.0108483956678178
0.555,0.0103254978322936
0.555,0.00981931160970906
0.555,0.00932991715632847
0.555,0.00885733944480638
0.555,0.00840155282438859
0.555,0.00796248326414184
0.555,0.00754001274872196
0.555,0.00713398141550159
0.555,0.00674419328989218
0.555,0.00637041704053942
0.555,0.00601239010181254
0.555,0.00566982245914116
0.555,0.00534239918714929
0.555,0.00502978365506679
0.555,0.0047316184188626
0.555,0.00444753166116008
0.555,0.00417713601302672
0.555,0.00392003288965803
0.555,0.00367581409176365
0.555,0.00344406730584823
0.555,0.00322437064762915
0.555,0.00301630111710072
0.555,0.00281943363182569
0.555,0.00263334511409141
0.555,0.00245761264251687
0.555,0.00229181634732445
0.555,0.00213554106703073
0.555,0.0019883776937264
0.56,0.0356001719232842
0.56,0.0357104788097727
0.56,0.0357639590104206
0.56,0.0357617593192242
0.56,0.0357052127927838
0.56,0.0355958237191981
0.56,0.0354352524043927
0.56,0.0352252999028481
0.56,0.0349678928063348
0.56,0.0346650681755404
0.56,0.0343189586866484
0.56,0.0339317781099971
0.56,0.0335058070763698
0.56,0.0330433793702196
0.56,0.0325468686270278
0.56,0.0320186755862054
0.56,0.0314612159086068
0.56,0.0308769085929671
0.56,0.0302681650267168
0.56,0.0296373786873866
0.56,0.0289869155185689
0.56,0.0283191049889515
0.56,0.0276362318428094
0.56,0.0269405285511852
0.56,0.0262341684484453
0.56,0.0255192595684027
0.56,0.024797839158057
0.56,0.0240718688430787
0.56,0.0233432304730854
0.56,0.0226137226220654
0.56,0.0218850575966631
0.56,0.0211588591863954
0.56,0.0204366608685919
0.56,0.0197199046014426
0.56,0.0190099401208872
0.56,0.0183080247190035
0.56,0.0176153234788154
0.56,0.0169329099358539
0.56,0.0162617671146327
0.56,0.0156027889523114
0.56,0.0149567820390629
0.56,0.0143244676542833
0.56,0.0137064830126656
0.56,0.0131033891435155
0.56,0.0125156629774981
0.56,0.011943710947427
0.56,0.0113878667883178
0.56,0.010848395726937
0.56,0.0103254978931354
0.56,0.00981931159695837
0.56,0.00932993329693232
0.56,0.00885733962552682
0.56,0.00840155282593413
0.56,0.00796248329307137
0.56,0.00754001256024051
0.56,0.00713398167934454
0.56,0.00674419315707953
0.56,0.00637041675607031
0.56,0.00601239010141685
0.56,0.00566982258235926
0.56,0.00534239929113545
0.56,0.00502978329322645
0.56,0.00473161874633954
0.56,0.00444753152604416
0.56,0.00417713600967207
0.56,0.00392003314744516
0.56,0.00367581445420995
0.56,0.00344406639401118
0.56,0.00322437029364497
0.56,0.00301630091983451
0.56,0.00281922136791368
0.56,0.00263334491663292
0.56,0.00245761309429815
0.56,0.00229181641588672
0.56,0.00213554168029884
0.56,0.00198837776362937
0.56,0.00184992223082681
0.565,0.0354320928578216
0.565,0.0356001719756971
0.565,0.0357104788098654
0.565,0.0357639590104832
0.565,0.0357617593283484
0.565,0.035705212792777
0.565,0.035595823719175
0.565,0.0354352524043298
0.565,0.0352252999027567
0.565,0.0349678928065604
0.565,0.0346650681756792
0.565,0.0343189586917531
0.565,0.0339317781099823
0.565,0.0335058070762752
0.565,0.0330433793702782
0.565,0.032546868626828
0.565,0.032018675586154
0.565,0.0314612159085627
0.565,0.030876908593186
0.565,0.0302681650269449
0.565,0.0296373786876678
0.565,0.0289869155191615
0.565,0.0283191049887264
0.565,0.0276362318428222
0.565,0.0269405285507441
0.565,0.0262341684480834
0.565,0.0255192595656937
0.565,0.0247978391552026
0.565,0.0240718688409852
0.565,0.0233432304803921
0.565,0.022613722622165
0.565,0.0218850575966985
0.565,0.0211588591855149
0.565,0.0204366608669683
0.565,0.01971990459925
0.565,0.0190099401193532
0.565,0.0183080247198383
0.565,0.0176153234791582
0.565,0.0169329099353326
0.565,0.016261767110194
0.565,0.0156027889496511
0.565,0.0149567820368471
0.565,0.0143244676544121
0.565,0.0137064840794412
0.565,0.0131033891439493
0.565,0.0125156629777592
0.565,0.0119437109556033
0.565,0.0113878667776779
0.565,0.0108483957267143
0.565,0.0103254978945392
0.565,0.00981931167032557
0.565,0.00932991715758114
0.565,0.0088573395266146
0.565,0.00840155276272958
0.565,0.00796248327653393
0.565,0.00754001258844084
0.565,0.00713398172639113
0.565,0.00674419317987573
0.565,0.00637041664748983
0.565,0.00601238980915686
0.565,0.00566982258203286
0.565,0.00534239922927782
0.565,0.00502978321331216
0.565,0.00473161836400982
0.565,0.00444753166659972
0.565,0.00417713586577317
0.565,0.00392003311528355
0.565,0.00367581540151529
0.565,0.00344406670368613
0.565,0.00322437018254873
0.565,0.00301630083776661
0.565,0.00281943428010889
0.565,0.00263334549560157
0.565,0.00245761240884224
0.565,0.00229181646274901
0.565,0.002135541283945
0.565,0.00198837725622547
0.565,0.00184992218268776
0.57,0.0354320928940607
0.57,0.0356001719757894
0.57,0.0357104788099299
0.57,0.035763959010516
0.57,0.0357617593228647
0.57,0.0357052127927537
0.57,0.0355958237191155
0.57,0.0354352524042415
0.57,0.0352252999026461
0.57,0.0349678928064376
0.57,0.0346650681755534
0.57,0.0343189586916253
0.57,0.033931778109865
0.57,0.0335058070761873
0.57,0.0330433793700697
0.57,0.0325468686267739
0.57,0.0320186755861098
0.57,0.0314612159085237
0.57,0.0308769085931253
0.57,0.0302681650273454
0.57,0.0296373786880282
0.57,0.0289869155190584
0.57,0.0283191049858125
0.57,0.0276362318426751
0.57,0.0269405285506729
0.57,0.0262341684481324
0.57,0.0255192595697081
0.57,0.0247978391546727
0.57,0.0240718688400505
0.57,0.0233432304781329
0.57,0.0226137226229651
0.57,0.0218850575976706
0.57,0.0211588591859422
0.57,0.0204366608673354
0.57,0.0197199046002051
0.57,0.019009940119546
0.57,0.0183080247175074
0.57,0.0176153234770599
0.57,0.016932909936359
0.57,0.0162617671112377
0.57,0.0156027889446829
0.57,0.0149567820336075
0.57,0.0143244676505984
0.57,0.0137064840792673
0.57,0.0131033891434897
0.57,0.0125156629770871
0.57,0.0119437109564349
0.57,0.0113878667885924
0.57,0.0108483957159428
0.57,0.0103254978791401
0.57,0.0098193116735914
0.57,0.00932991715403997
0.57,0.00885733962623536
0.57,0.00840155293061884
0.57,0.00796248319394866
0.57,0.00754001255214432
0.57,0.00713398150798206
0.57,0.00674419349184929
0.57,0.00637041664119087
0.57,0.00601238971297047
0.57,0.00566982253954418
0.57,0.00534239920538404
0.57,0.00502978331298953
0.57,0.0047316182550361
0.57,0.00444753152941391
0.57,0.00417713601242298
0.57,0.00392003299627697
0.57,0.00367581537169648
0.57,0.0034440673018028
0.57,0.00322436941095416
0.57,0.00301630048992751
0.57,0.00281943402420937
0.57,0.00263334598811493
0.57,0.00245761261491073
0.57,0.00229181676200874
0.57,0.00213554097136415
0.57,0.00198837780162942
0.57,0.00184992220336389
0.57,0.00171977896623532
0.575,0.0352055115192096
0.575,0.0354320928941526
0.575,0.0356001719758562
0.575,0.0357104790651735
0.575,0.0357639590105164
0.575,0.0357617593429249
0.575,0.0357052127926971
0.575,0.0355958237190304
0.575,0.035435252404134
0.575,0.0352252999025245
0.575,0.034967892806311
0.575,0.0346650681754255
0.575,0.0343189586916529
0.575,0.03393177810978
0.575,0.0335058070761192
0.575,0.0330433793698695
0.575,0.0325468686267346
0.575,0.0320186755860771
0.575,0.0314612159089558
0.575,0.0308769085935723
0.575,0.030268165024573
0.575,0.0296373786879984
0.575,0.0289869155186728
0.575,0.0283191049885442
0.575,0.0276362318427634
0.575,0.0269405285509096
0.575,0.0262341684495459
0.575,0.0255192595697828
0.575,0.0247978391545561
0.575,0.0240718688401672
0.575,0.0233432304769967
0.575,0.0226137226240148
0.575,0.0218850575990179
0.575,0.0211588591871862
0.575,0.0204366608744697
0.575,0.0197199046042844
0.575,0.0190099352683225
0.575,0.0183080193553341
0.575,0.0176153234770631
0.575,0.016932909928613
0.575,0.0162617671073987
0.575,0.0156027889462658
0.575,0.0149567820289052
0.575,0.014324467647284
0.575,0.0137064840744072
0.575,0.0131033891416386
0.575,0.0125156629776531
0.575,0.0119437109571595
0.575,0.0113878667873285
0.575,0.0108483957267094
0.575,0.0103254978952149
0.575,0.00981931165569083
0.575,0.00932991715301767
0.575,0.00885733962219293
0.575,0.00840155304174905
0.575,0.00796248347987216
0.575,0.00754001245014524
0.575,0.00713398134072896
0.575,0.0067441931652481
0.575,0.00637041699208107
0.575,0.00601238975456209
0.575,0.0056698221653102
0.575,0.00534239918235846
0.575,0.00502978327292247
0.575,0.00473161833857727
0.575,0.00444753137236731
0.575,0.00417713594241409
0.575,0.00392003314468581
0.575,0.00367581527053851
0.575,0.00344406793345642
0.575,0.00322436983600727
0.575,0.0030162999551806
0.575,0.00281943365327741
0.575,0.00263334581374286
0.575,0.00245761307705306
0.575,0.00229181624886632
0.575,0.00213554143343653
0.575,0.00198837717168066
0.575,0.00184992181950516
0.575,0.00171977880304941
0.58,0.0352055115192215
0.58,0.0354320928942212
0.58,0.0356001719758956
0.58,0.0357104788099734
0.58,0.0357639590104931
0.58,0.0357617593478473
0.58,0.0357052127926169
0.58,0.0355958237189269
0.58,0.0354352524040161
0.58,0.0352252999024008
0.58,0.034967892806186
0.58,0.0346650681754521
0.58,0.0343189586914301
0.58,0.0339317781097095
0.58,0.033505807076021
0.58,0.0330433793699794
0.58,0.0325468686267121
0.58,0.0320186755865017
0.58,0.0314612159061993
0.58,0.0308769085935786
0.58,0.0302681650273319
0.58,0.0296373786880106
0.58,0.0289869155187253
0.58,0.0283191049886527
0.58,0.0276362318429856
0.58,0.0269405285519805
0.58,0.0262341684496677
0.58,0.0255192595698673
0.58,0.0247978391542952
0.58,0.0240718688404883
0.58,0.023343230477336
0.58,0.0226137226188881
0.58,0.0218850575990891
0.58,0.0211588591886036
0.58,0.0204366608707032
0.58,0.0197199046044331
0.58,0.0190099401248249
0.58,0.0183080247239098
0.58,0.0176153234844406
0.58,0.0169329099370302
0.58,0.0162617671144336
0.58,0.0156027889414446
0.58,0.0149567820251901
0.58,0.0143244676443874
0.58,0.0137064840664707
0.58,0.0131033891364515
0.58,0.0125156629748963
0.58,0.0119437109613616
0.58,0.0113878667882565
0.58,0.0108483957272009
0.58,0.0103254978919248
0.58,0.00981931167415062
0.58,0.00932991713847142
0.58,0.0088573396216769
0.58,0.00840155303637946
0.58,0.0079624835307035
0.58,0.00754001259156478
0.58,0.00713398132841458
0.58,0.00674419303646445
0.58,0.0063704169395733
0.58,0.00601238986301
0.58,0.00566982219918089
0.58,0.00534239897515398
0.58,0.00502978324601444
0.58,0.00473161828644231
0.58,0.00444753146408883
0.58,0.00417713574291234
0.58,0.00392003288597897
0.58,0.00367581523488814
0.58,0.00344406795974117
0.58,0.00322437069994952
0.58,0.00301629975823925
0.58,0.00281943395973427
0.58,0.00263334540387627
0.58,0.00245761352008422
0.58,0.00229181630806163
0.58,0.00213554095131796
0.58,0.00198823766481238
0.58,0.0018499222465127
0.58,0.00171977902466613
0.58,0.00159756042670578
0.585,0.0349199273097215
0.585,0.0352055115190964
0.585,0.0354320928942659
0.585,0.0356001719759082
0.585,0.0357104788099484
0.585,0.035763959010442
0.585,0.0357617593510565
0.585,0.0357052127925193
0.585,0.0355958237188146
0.585,0.0354352524038963
0.585,0.0352252999022797
0.585,0.0349678928062122
0.585,0.0346650681752337
0.585,0.0343189586913627
0.585,0.033931778109664
0.585,0.0335058070760412
0.585,0.0330433793704008
0.585,0.0325468686244956
0.585,0.032018675586494
0.585,0.0314612159089941
0.585,0.0308769085935855
0.585,0.0302681650273525
0.585,0.0296373786878863
0.585,0.028986915518647
0.585,0.0283191049891481
0.585,0.0276362318435368
0.585,0.0269405285517261
0.585,0.0262341684492525
0.585,0.0255192595701697
0.585,0.0247978391548183
0.585,0.0240718688403577
0.585,0.0233432304588065
0.585,0.0226137226151593
0.585,0.0218850575881945
0.585,0.0211588591711783
0.585,0.0204366608630133
0.585,0.0197199045946858
0.585,0.0190099401127106
0.585,0.0183080247093168
0.585,0.0176153234670382
0.585,0.016932909917268
0.585,0.0162617670937907
0.585,0.0156027889259881
0.585,0.0149567820072889
0.585,0.0143244676019417
0.585,0.0137064840213784
0.585,0.0131033891280362
0.585,0.0125156629693323
0.585,0.0119437109535866
0.585,0.0113878667930249
0.585,0.0108483957266449
0.585,0.0103254978939583
0.585,0.00981931167223882
0.585,0.00932991715800013
0.585,0.0088573396059507
0.585,0.00840155303643664
0.585,0.00796248352430706
0.585,0.00754001279668848
0.585,0.00713398148021782
0.585,0.00674419303405505
0.585,0.00637041647669001
0.585,0.00601238999258791
0.585,0.0056698223103171
0.585,0.00534239899945277
0.585,0.00502978335158999
0.585,0.00473161824592316
0.585,0.00444753138557985
0.585,0.00417713583848034
0.585,0.00392003295387111
0.585,0.00367581516793658
0.585,0.00344406777151995
0.585,0.00322437088134575
0.585,0.00301630017472032
0.585,0.0028194323932853
0.585,0.00263334521518188
0.585,0.00245761330587912
0.585,0.00229181692723546
0.585,0.00213554106682734
0.585,0.00198837783427708
0.585,0.00184992164416697
0.585,0.00171977884056229
0.585,0.0015975602687357
0.59,0.0349199273097305
0.59,0.0352055115191006
0.59,0.0354320928942832
0.59,0.0356001719672598
0.59,0.0357104788099075
0.59,0.0357639590103723
0.59,0.0357617593226055
0.59,0.0357052127924116
0.59,0.0355958237186999
0.59,0.0354352524037799
0.59,0.0352252999023053
0.59,0.0349678928059995
0.59,0.0346650681751687
0.59,0.0343189586913222
0.59,0.0339317781095558
0.59,0.0335058070740809
0.59,0.0330433793704177
0.59,0.0325468686271572
0.59,0.0320186755864921
0.59,0.0314612159088942
0.59,0.0308769085934743
0.59,0.030268165027243
0.59,0.0296373786879595
0.59,0.0289869155195044
0.59,0.0283191049893167
0.59,0.0276362318436837
0.59,0.0269405285518551
0.59,0.0262341684493578
0.59,0.0255192595685716
0.59,0.0247978391523641
0.59,0.0240718688343134
0.59,0.0233432304736385
0.59,0.0226137226137066
0.59,0.0218850575864438
0.59,0.0211588591736569
0.59,0.0204366608618679
0.59,0.0197199045935778
0.59,0.0190099401117453
0.59,0.0183080247083166
0.59,0.0176153234660532
0.59,0.0169329099160196
0.59,0.0162617670923987
0.59,0.0156027889242923
0.59,0.0149567820051858
0.59,0.014324467615713
0.59,0.0137064840294119
0.59,0.0131033890723546
0.59,0.0125156629078855
0.59,0.011943710884508
0.59,0.0113878667889077
0.59,0.0108483957321742
0.59,0.0103254978939925
0.59,0.00981931167351813
0.59,0.00932991715802867
0.59,0.00885733962297086
0.59,0.00840155301929446
0.59,0.00796248352476603
0.59,0.00754001283793415
0.59,0.00713398171885316
0.59,0.00674419319316888
0.59,0.0063704164758569
0.59,0.00601238948710336
0.59,0.00566982258267301
0.59,0.00534239910805945
0.59,0.00502978308122182
0.59,0.00473161829761004
0.59,0.00444753132859477
0.59,0.00417713572556377
0.59,0.00392003303997646
0.59,0.00367581526706218
0.59,0.00344406777773898
0.59,0.00322437073487514
0.59,0.00301630107127848
0.59,0.00281943294799869
0.59,0.00263334547903482
0.59,0.00245761253889509
0.59,0.00229181691660907
0.59,0.00213554132512783
0.59,0.00198837723483392
0.59,0.00184992169532627
0.59,0.0017197785567189
0.59,0.00159756020838775
0.59,0.00148288800519092
0.595,0.0345750825255899
0.595,0.0349199273053413
0.595,0.0352055115190989
0.595,0.0354320928942736
0.595,0.0356001719758555
0.595,0.0357104788098399
0.595,0.0357639590129345
0.595,0.0357617593221103
0.595,0.0357052127923023
0.595,0.0355958237185884
0.595,0.0354352524038051
0.595,0.0352252999020985
0.595,0.0349678928059375
0.595,0.0346650681751326
0.595,0.0343189586893334
0.595,0.0339317781075584
0.595,0.0335058070764859
0.595,0.033043379370432
0.595,0.0325468686271694
0.595,0.0320186755865047
0.595,0.0314612159089229
0.595,0.0308769085935311
0.595,0.0302681650273354
0.595,0.029637378688444
0.595,0.0289869155196001
0.595,0.028319104989608
0.595,0.0276362318438226
0.595,0.0269405285517105
0.595,0.0262341684489084
0.595,0.0255192595680162
0.595,0.0247978391519096
0.595,0.024071868832484
0.595,0.0233432304714843
0.595,0.0226137226111282
0.595,0.0218850575856535
0.595,0.021158859172859
0.595,0.0204366608619846
0.595,0.019719904594014
0.595,0.0190099401125822
0.595,0.0183080247095971
0.595,0.0176153234678177
0.595,0.0169329099182819
0.595,0.0162617670951725
0.595,0.0156027889274535
0.595,0.0149567820084779
0.595,0.0143244676175693
0.595,0.0137064840365358
0.595,0.013103389092765
0.595,0.0125156629114659
0.595,0.0119437108674333
0.595,0.011387866692864
0.595,0.010848395639818
0.595,0.0103254979024895
0.595,0.00981931167353967
0.595,0.00932991715737475
0.595,0.00885733962705848
0.595,0.00840155303975665
0.595,0.00796248350578033
0.595,0.0075400128439016
0.595,0.00713398171765522
0.595,0.0067441932288248
0.595,0.00637041663974403
0.595,0.00601238948497573
0.595,0.005669822258906
0.595,0.00534239906711731
0.595,0.00502978316321667
0.595,0.00473161809203337
0.595,0.00444753136541443
0.595,0.00417713568443423
0.595,0.00392003288051157
0.595,0.00367581535510397
0.595,0.00344406761792992
0.595,0.00322437082070248
0.595,0.00301630105354778
0.595,0.00281943337614576
0.595,0.00263334406286519
0.595,0.00245761282311707
0.595,0.00229181656453781
0.595,0.00213554190811172
0.595,0.0019883773195859
0.595,0.00184992230859837
0.595,0.00171977865363315
0.595,0.00159756041244785
0.595,0.00148288782777928
0.6,0.0345750825280472
0.6,0.034919927309735
0.6,0.0352055115190922
0.6,0.0354320928940247
0.6,0.0356001719757967
0.6,0.0357104788097613
0.6,0.0357639590124786
0.6,0.035761759321501
0.6,0.0357052127921968
0.6,0.0355958237186125
0.6,0.0354352524036059
0.6,0.0352252998996037
0.6,0.0349678927343389
0.6,0.0346650681730726
0.6,0.0343189586917268
0.6,0.0339317781100867
0.6,0.0335058070765045
0.6,0.0330433793704512
0.6,0.0325468686271906
0.6,0.0320186755865366
0.6,0.0314612159089854
0.6,0.0308769085936253
0.6,0.0302681650277608
0.6,0.0296373786885623
0.6,0.028986915519701
0.6,0.0283191049897153
0.6,0.0276362318438947
0.6,0.0269405285518218
0.6,0.0262341684489543
0.6,0.0255192595683819
0.6,0.0247978391520709
0.6,0.024071868832667
0.6,0.0233432304716045
0.6,0.0226137226112667
0.6,0.0218850575835234
0.6,0.0211588591703091
0.6,0.0204366608494484
0.6,0.019719904604705
0.6,0.0190099401244745
0.6,0.0183080247228532
0.6,0.0176153234843115
0.6,0.0169329099351789
0.6,0.0162617671145759
0.6,0.0156027889499788
0.6,0.014956782039201
0.6,0.0143244676547463
0.6,0.0137064840800483
0.6,0.0131033891435112
0.6,0.0125156629765529
0.6,0.01194371089497
0.6,0.0113878666894988
0.6,0.0108483956204077
0.6,0.0103254977952345
0.6,0.00981931158568772
0.6,0.0093299171900969
0.6,0.00885733962645574
0.6,0.00840155304261292
0.6,0.0079624835286507
0.6,0.00754001281746075
0.6,0.00713398178145663
0.6,0.0067441934645287
0.6,0.00637041667092619
0.6,0.00601238965198059
0.6,0.00566982191610022
0.6,0.00534239919364032
0.6,0.00502978328441417
0.6,0.00473161814513245
0.6,0.00444753155097732
0.6,0.00417713566196887
0.6,0.00392003281091458
0.6,0.00367581515563864
0.6,0.00344406771632544
0.6,0.00322437059751279
0.6,0.00301630100905648
0.6,0.00281943426024611
0.6,0.00263334453128072
0.6,0.00245761283094792
0.6,0.0022918161515908
0.6,0.00213554193293097
0.6,0.00198837769985705
0.6,0.0018499215707064
0.6,0.00171977850962368
0.6,0.0015975600842435
0.6,0.00148288773434335
0.6,0.00137539244793139
0.605,0.0341709747594769
0.605,0.0345750825280494
0.605,0.0349199273097304
0.605,0.0352055115193396
0.605,0.0354320928941942
0.605,0.0356001719756932
0.605,0.0357104788096734
0.605,0.0357639590119107
0.605,0.0357617593208107
0.605,0.0357052127927451
0.605,0.0355958237183605
0.605,0.0354352524027738
0.605,0.0352252999005466
0.605,0.0349678928038164
0.605,0.0346650681755369
0.605,0.0343189586917464
0.605,0.0339317781101071
0.605,0.0335058070765262
0.605,0.0330433793704744
0.605,0.0325468686272216
0.605,0.0320186755865859
0.605,0.03146121590907
0.605,0.0308769085939929
0.605,0.03026816502788
0.605,0.0296373751553075
0.605,0.0289869155198259
0.605,0.0283191049898149
0.605,0.0276362318440275
0.605,0.0269405285519062
0.605,0.026234168449148
0.605,0.0255192595687704
0.605,0.0247978391526477
0.605,0.0240718688335726
0.605,0.0233432298165355
0.605,0.0226137226744113
0.605,0.0218850575849833
0.605,0.0211588591777517
0.605,0.020436659722633
0.605,0.0197199045875436
0.605,0.0190099401184671
0.605,0.0183080247214693
0.605,0.0176153234811766
0.605,0.0169329099334866
0.605,0.0162617671127394
0.605,0.0156027889479006
0.605,0.0149567820324957
0.605,0.0143244676467104
0.605,0.0137064840706009
0.605,0.0131033891332214
0.605,0.0125156629662958
0.605,0.011943710944981
0.605,0.0113878667863176
0.605,0.0108483956958437
0.605,0.0103254977823581
0.605,0.00981931156666405
0.605,0.00932991705381159
0.605,0.00885733953794476
0.605,0.00840155304175716
0.605,0.00796248353074991
0.605,0.00754001284317418
0.605,0.00713398174845681
0.605,0.00674419347345867
0.605,0.00637041670481242
0.605,0.00601238967679252
0.605,0.0056698220887681
0.605,0.00534239920897583
0.605,0.00502978329339832
0.605,0.00473161827590207
0.605,0.00444753122555452
0.605,0.0041771358355549
0.605,0.00392003275259412
0.605,0.00367581503787573
0.605,0.00344406778819728
0.605,0.00322437054240865
0.605,0.00301604206116068
0.605,0.0028194340371519
0.605,0.00263334501171597
0.605,0.00245761136992129
0.605,0.00229181651552901
0.605,0.0021355411688595
0.605,0.00198837825238973
0.605,0.00184992120645755
0.605,0.00171977884770835
0.605,0.00159756014018519
0.605,0.00148288800670371
0.605,0.00137539228091588
0.61,0.0341709747594793
0.61,0.0345750825280468
0.61,0.0349199273097211
0.61,0.035205511519298
0.61,0.0354320928941285
0.61,0.0356001719756399
0.61,0.0357104788095824
0.61,0.035763959011264
0.61,0.035761759320078
0.61,0.0357052127919787
0.61,0.0355958237175971
0.61,0.035435252402065
0.61,0.0352252999020058
0.61,0.0349678928063019
0.61,0.0346650681755554
0.61,0.0343189586917666
0.61,0.0339317781101283
0.61,0.0335058070765492
0.61,0.0330433793705041
0.61,0.0325468686272581
0.61,0.0320186755866447
0.61,0.0314612159091646
0.61,0.0308769085940914
0.61,0.0302681650279662
0.61,0.0296373786527107
0.61,0.0289869155197029
0.61,0.0283191049897025
0.61,0.0276362318439244
0.61,0.0269405285519991
0.61,0.0262341684489693
0.61,0.0255192595689463
0.61,0.0247978391529511
0.61,0.024071868833746
0.61,0.0233432304690581
0.61,0.0226137226177808
0.61,0.0218850575912007
0.61,0.0211588591785309
0.61,0.020436660858251
0.61,0.0197199045870675
0.61,0.0190099401035883
0.61,0.0183080247148575
0.61,0.0176153234726456
0.61,0.0169329099241199
0.61,0.0162617671164699
0.61,0.0156027889524428
0.61,0.0149567820395055
0.61,0.0143244676547701
0.61,0.0137064840800324
0.61,0.0131033891435015
0.61,0.0125156629773626
0.61,0.0119437109567243
0.61,0.0113878667703641
0.61,0.0108479829059275
0.61,0.0103254978416065
0.61,0.00981931163308614
0.61,0.00932991704770381
0.61,0.00885733951690548
0.61,0.00840155294547373
0.61,0.00796248353068907
0.61,0.00754001284516548
0.61,0.00713398178250424
0.61,0.00674419350691546
0.61,0.00637041695313112
0.61,0.00601238971324336
0.61,0.00566982210453659
0.61,0.00534239889897026
0.61,0.00502978326717574
0.61,0.00473161790747723
0.61,0.00444753134963438
0.61,0.00417713556559174
0.61,0.0039200329210709
0.61,0.00367581494550784
0.61,0.0034440676020453
0.61,0.00322437084949589
0.61,0.00301630078577686
0.61,0.0028194341074832
0.61,0.00263334581257579
0.61,0.00245761195902694
0.61,0.0022918157279308
0.61,0.00213554134591587
0.61,0.00198837809800101
0.61,0.00184992220996882
0.61,0.00171977826499381
0.61,0.00159756005624145
0.61,0.00148288764831106
0.61,0.00137539214929983
0.61,0.00127471467796747
0.615,0.0337078685054971
0.615,0.0341709747594794
0.615,0.0345750825280408
0.615,0.0349199273097123
0.615,0.0352055115190809
0.615,0.0354320928940515
0.615,0.0356001719755543
0.615,0.0357104788094918
0.615,0.0357639590100206
0.615,0.0357617593193483
0.615,0.0357052127912499
0.615,0.0355958237183398
0.615,0.035435252403518
0.615,0.0352252999023961
0.615,0.0349678928063205
0.615,0.0346650681755739
0.615,0.0343189586917864
0.615,0.033931778110149
0.615,0.0335058070765703
0.615,0.0330433793705282
0.615,0.0325468686272997
0.615,0.0320186755867249
0.615,0.0314612159094291
0.615,0.0308769085941388
0.615,0.0302681650279957
0.615,0.0296373786885887
0.615,0.0289869155197133
0.615,0.0283191049897549
0.615,0.027636231844051
0.615,0.0269405285520968
0.615,0.0262341684491567
0.615,0.0255192595693923
0.615,0.0247978391536361
0.615,0.0240718688374724
0.615,0.0233432304729194
0.615,0.0226137226126699
0.615,0.0218850575916466
0.615,0.021158859180017
0.615,0.0204366608601776
0.615,0.0197199045917076
0.615,0.0190099401098862
0.615,0.0183080247040316
0.615,0.0176153234792698
0.615,0.0169329099301462
0.615,0.0162617671070888
0.615,0.0156027889518231
0.615,0.0149567820375454
0.615,0.0143244676525289
0.615,0.0137064840777288
0.615,0.0131033891434975
0.615,0.012515662977678
0.615,0.0119437109566861
0.615,0.0113878667878247
0.615,0.0108483957751274
0.615,0.0103254978702436
0.615,0.00981931163262684
0.615,0.00932991708786091
0.615,0.00885733949921141
0.615,0.00840155293143108
0.615,0.00796248343294303
0.615,0.00754001266844972
0.615,0.00713398178147839
0.615,0.0067441935457726
0.615,0.00637041692682483
0.615,0.00601238999659381
0.615,0.00566982213296985
0.615,0.00534239887155752
0.615,0.00502978310356395
0.615,0.00473161828027679
0.615,0.00444753096019435
0.615,0.00417713563770916
0.615,0.00392003309941602
0.615,0.00367581508874837
0.615,0.00344406747575277
0.615,0.00322437061676628
0.615,0.00301630117415885
0.615,0.00281943386828898
0.615,0.00263334558473161
0.615,0.00245761254480792
0.615,0.0022918150304958
0.615,0.00213554133678273
0.615,0.0019883772709175
0.615,0.00184992273900408
0.615,0.00171977814526936
0.615,0.00159756035368419
0.615,0.00148288772023686
0.615,0.0013753924055806
0.615,0.00127471446569594
0.62,0.0337078685054972
0.62,0.0341709747594758
0.62,0.0345750825280317
0.62,0.0349199273096998
0.62,0.0352055115191714
0.62,0.0354320928939711
0.62,0.0356001719754699
0.62,0.0357104788095104
0.62,0.0357639590098496
0.62,0.0357617593193223
0.62,0.0357052127919553
0.62,0.0355958237183367
0.62,0.0354352524038934
0.62,0.035225299902414
0.62,0.0349678928063381
0.62,0.0346650681755913
0.62,0.0343189586918036
0.62,0.0339317781101653
0.62,0.0335058070765881
0.62,0.0330433793705521
0.62,0.032546868627355
0.62,0.0320186755867772
0.62,0.0314612159094442
0.62,0.0308769085941386
0.62,0.0302681650278389
0.62,0.0296373786885905
0.62,0.0289869155197425
0.62,0.0283191049898197
0.62,0.0276362318441912
0.62,0.0269405285523681
0.62,0.0262341684500026
0.62,0.0255192595701353
0.62,0.0247978391564135
0.62,0.0240718688380049
0.62,0.0233432304735758
0.62,0.0226137226133082
0.62,0.0218850575923062
0.62,0.0211588591801183
0.62,0.0204366608604155
0.62,0.0197199045916981
0.62,0.019009940109536
0.62,0.0183080247060491
0.62,0.0176153234642996
0.62,0.0169329099376931
0.62,0.0162617671107931
0.62,0.0156027889431942
0.62,0.0149567820266122
0.62,0.0143244676540021
0.62,0.0137064840778983
0.62,0.0131033891405778
0.62,0.0125156629505058
0.62,0.0119437109567923
0.62,0.011387866788081
0.62,0.0108483957265052
0.62,0.010325497893882
0.62,0.00981931167336347
0.62,0.0093299171094029
0.62,0.00885733954460133
0.62,0.00840155302323575
0.62,0.00796248342492101
0.62,0.00754001266839111
0.62,0.00713398158272427
0.62,0.00674419354426892
0.62,0.00637041701342911
0.62,0.00601239000472287
0.62,0.00566982216876144
0.62,0.00534239890898824
0.62,0.00502978292607748
0.62,0.0047316185455244
0.62,0.00444753096348349
0.62,0.00417713525656827
0.62,0.00392003274623476
0.62,0.00367581527652194
0.62,0.00344406749188453
0.62,0.00322437048450608
0.62,0.00301630099533079
0.62,0.00281943382739946
0.62,0.0026333454857248
0.62,0.00245761348509932
0.62,0.00229181549797386
0.62,0.00213554049291953
0.62,0.00198837756935499
0.62,0.00184992240708248
0.62,0.0017197790598551
0.62,0.00159755971185138
0.62,0.0014828876867865
0.62,0.00137539216385063
0.62,0.00127471402682411
0.62,0.00118050590419005
0.625,0.033186305693775
0.625,0.0337078685044703
0.625,0.0341709747594669
0.625,0.034575082528021
0.625,0.0349199273096923
0.625,0.0352055115190961
0.625,0.0354320928938903
0.625,0.0356001719753922
0.625,0.0357104788093446
0.625,0.0357639590098
0.625,0.0357617593283834
0.625,0.0357052127919524
0.625,0.0355958237186965
0.625,0.0354352524039134
0.625,0.0352252999024329
0.625,0.0349678928063545
0.625,0.0346650681756071
0.625,0.034318958691807
0.625,0.0339317781101768
0.625,0.0335058070766158
0.625,0.0330433793705905
0.625,0.0325468686273834
0.625,0.0320186755868118
0.625,0.0314612159094179
0.625,0.0308769083166373
0.625,0.0302681650278381
0.625,0.0296373786886232
0.625,0.0289869155197828
0.625,0.028319104989942
0.625,0.0276362318444522
0.625,0.0269405285528405
0.625,0.0262341684507981
0.625,0.0255192595720601
0.625,0.0247978391570736
0.625,0.0240718688387033
0.625,0.0233432304741703
0.625,0.0226137226139017
0.625,0.0218850575928309
0.625,0.0211588591806148
0.625,0.0204366608608881
0.625,0.0197199045920122
0.625,0.0190099401095755
0.625,0.0183080247056917
0.625,0.0176153234633468
0.625,0.016932909913864
0.625,0.0162617671176862
0.625,0.0156027889537466
0.625,0.0149567820289231
0.625,0.0143244676396705
0.625,0.0137064840789056
0.625,0.0131033891430206
0.625,0.0125156629773604
0.625,0.0119437109534161
0.625,0.0113878667839664
0.625,0.0108483957264834
0.625,0.0103254978943108
0.625,0.0098193116733688
0.625,0.00932991715739917
0.625,0.008857339602382
0.625,0.00840155295360001
0.625,0.00796248350468876
0.625,0.00754001271920424
0.625,0.0071339815922844
0.625,0.00674419332625464
0.625,0.00637041681313599
0.625,0.00601238998403053
0.625,0.00566982246696757
0.625,0.00534239893617339
0.625,0.00502978295057099
0.625,0.00473161809130862
0.625,0.00444753164495038
0.625,0.00417713523614038
0.625,0.00392003237374916
0.625,0.0036758154596972
0.625,0.003444067712985
0.625,0.00322437038342716
0.625,0.00301630077616855
0.625,0.00281943421853725
0.625,0.00263334533090398
0.625,0.00245761303392666
0.625,0.00229181628986641
0.625,0.00213553983786174
0.625,0.00198837753947401
0.625,0.00184992161637743
0.625,0.00171977977550108
0.625,0.00159755969802822
0.625,0.00148288801924656
0.625,0.00137539214189819
0.625,0.00127471456420802
0.625,0.00118050580259754
0.63,0.0331863056937917
0.63,0.0337078685054897
0.63,0.034170974759458
0.63,0.0345750825280132
0.63,0.0349199273096394
0.63,0.0352055115190203
0.63,0.035432092890566
0.63,0.035600171975326
0.63,0.0357104788092967
0.63,0.0357639590097547
0.63,0.03576175931929
0.63,0.0357052127922939
0.63,0.035595823718714
0.63,0.0354352524039293
0.63,0.0352252999023439
0.63,0.0349678928063679
0.63,0.0346650681756179
0.63,0.0343189586918235
0.63,0.0339317781101997
0.63,0.033505807076627
0.63,0.0330433793706037
0.63,0.0325468686273995
0.63,0.032018675586823
0.63,0.0314612159093728
0.63,0.0308769085940386
0.63,0.0302681650278336
0.63,0.0296373786886699
0.63,0.028986915519942
0.63,0.0283191049904071
0.63,0.027636231844949
0.63,0.02694052855296
0.63,0.02623416845191
0.63,0.0255192595737341
0.63,0.0247978391589172
0.63,0.0240718688391734
0.63,0.0233432304746723
0.63,0.0226137226144271
0.63,0.0218850575866127
0.63,0.0211588591811207
0.63,0.0204366608614095
0.63,0.0197199045924948
0.63,0.0190099401098855
0.63,0.0183080247056203
0.63,0.0176153234627758
0.63,0.0169329099127332
0.63,0.0162617670902638
0.63,0.0156027889539063
0.63,0.0149567820394776
0.63,0.0143244676442543
0.63,0.0137064840649012
0.63,0.0131033891418499
0.63,0.012515662976013
0.63,0.0119437109573027
0.63,0.0113878667881087
0.63,0.0108483957218523
0.63,0.0103254978893085
0.63,0.00981931167347727
0.63,0.00932991715734077
0.63,0.0088573396263304
0.63,0.00840155300538137
0.63,0.00796248343511641
0.63,0.00754001281935879
0.63,0.00713398181098768
0.63,0.0067441933434067
0.63,0.00637041680269634
0.63,0.00601238976696816
0.63,0.00566982244154413
0.63,0.00534239897145228
0.63,0.00502978296451939
0.63,0.00473161792815091
0.63,0.00444753166918921
0.63,0.00417713557683252
0.63,0.0039200323034676
0.63,0.0036757598176691
0.63,0.00344406793142871
0.63,0.00322437057063407
0.63,0.00301630061656466
0.63,0.0028194342406187
0.63,0.00263334566414186
0.63,0.00245761275736833
0.63,0.00229181714964133
0.63,0.00213554033503871
0.63,0.00198837666231011
0.63,0.00184992196834832
0.63,0.00171977475864016
0.63,0.00159755634795244
0.63,0.00148288286124054
0.63,0.00137538767398038
0.63,0.00127463860934496
0.63,0.0011805053406444
0.63,0.00109242853596969
0.635,0.0331863056931506
0.635,0.0337078685054819
0.635,0.0341709747594477
0.635,0.0345750825280031
0.635,0.0349199273096839
0.635,0.0352055115189489
0.635,0.0354320928937506
0.635,0.0356001719752772
0.635,0.0357104788092567
0.635,0.0357639590097424
0.635,0.0357617593196144
0.635,0.0357052127922625
0.635,0.0355958237187217
0.635,0.0354352524039441
0.635,0.0352252999024603
0.635,0.0349678928063776
0.635,0.0346650681756375
0.635,0.0343189586918441
0.635,0.0339317781102046
0.635,0.0335058070766337
0.635,0.0330433793706105
0.635,0.0325468686274051
0.635,0.0320186755868134
0.635,0.0314612159093706
0.635,0.0308769085940985
0.635,0.0302681650281533
0.635,0.0296373786890297
0.635,0.0289869155202138
0.635,0.0283191049905195
0.635,0.0276362318452183
0.635,0.0269405285542204
0.635,0.0262341684525766
0.635,0.0255192595739089
0.635,0.0247978391591419
0.635,0.0240718688415344
0.635,0.0233432304779246
0.635,0.0226137226188582
0.635,0.0218850575873395
0.635,0.0211588591818581
0.635,0.0204366608622132
0.635,0.0197199045931635
0.635,0.019009940110372
0.635,0.0183080247058661
0.635,0.0176153234626948
0.635,0.0169329099119819
0.635,0.0162617670886368
0.635,0.0156027889221554
0.635,0.0149567820394754
0.635,0.0143244676547439
0.635,0.013706484080057
0.635,0.0131033891268931
0.635,0.0125156629570479
0.635,0.0119437109554178
0.635,0.0113878667874092
0.635,0.010848395726326
0.635,0.0103254978897289
0.635,0.00981931166747618
0.635,0.00932991715734199
0.635,0.00885733962626134
0.635,0.00840155304166423
0.635,0.00796248346811734
0.635,0.00754001274544835
0.635,0.00713398175992386
0.635,0.00674419358504963
0.635,0.0063704168285359
0.635,0.00601238984235897
0.635,0.00566982220161871
0.635,0.00534239925522728
0.635,0.00502978299278878
0.635,0.00473161794442056
0.635,0.0044475311685086
0.635,0.00417713601196867
0.635,0.00392003263457052
0.635,0.00367581450463628
0.635,0.00344406812449982
0.635,0.00322437077816495
0.635,0.003016300744765
0.635,0.0028194340655685
0.635,0.00263334575675156
0.635,0.0024576127010103
0.635,0.00229181660455269
0.635,0.00213554149140482
0.635,0.0019883719594993
0.635,0.00184992194531408
0.635,0.00171977878182883
0.635,0.0015974851074414
0.635,0.00148288728256674
0.635,0.00137539243482832
0.635,0.00127471434795878
0.635,0.00118050118750368
0.635,0.00109242832066414
0.64,0.0326071149441608
0.64,0.0331863056937811
0.64,0.0337078685054724
0.64,0.0341709747594418
0.64,0.0345750825279923
0.64,0.0349199273096152
0.64,0.0352055115189656
0.64,0.0354320928937017
0.64,0.0356001719752402
0.64,0.035710478809257
0.64,0.03576395900975
0.64,0.0357617593196275
0.64,0.0357052127923247
0.64,0.0355958237187434
0.64,0.0354352524039561
0.64,0.0352252999024694
0.64,0.0349678928063976
0.64,0.0346650681756423
0.64,0.0343189586918464
0.64,0.0339317781102083
0.64,0.0335058070766361
0.64,0.0330433793706005
0.64,0.0325468686273905
0.64,0.0320186755868102
0.64,0.0314612159090722
0.64,0.0308769085940881
0.64,0.0302681650280194
0.64,0.0296373786889292
0.64,0.0289869155202959
0.64,0.0283191049906587
0.64,0.0276362318457342
0.64,0.0269405285539734
0.64,0.0262341684526522
0.64,0.0255192595740295
0.64,0.0247978391592989
0.64,0.0240718688416384
0.64,0.0233432304780808
0.64,0.0226137226189715
0.64,0.021885057592563
0.64,0.0211588591807077
0.64,0.0204366608631764
0.64,0.0197199045941751
0.64,0.0190099401113042
0.64,0.0183080247065893
0.64,0.0176153234629589
0.64,0.0169329099117046
0.64,0.0162617670877412
0.64,0.0156027889201253
0.64,0.0149567820030914
0.64,0.0143244676547529
0.64,0.0137064840799112
0.64,0.0131033891434006
0.64,0.0125156629519269
0.64,0.0119437109335861
0.64,0.0113878667861722
0.64,0.0108483957257796
0.64,0.010325497893487
0.64,0.00981931167350258
0.64,0.00932991715097287
0.64,0.00885733961938551
0.64,0.0084015530417817
0.64,0.00796248353091422
0.64,0.00754001277531779
0.64,0.00713398173320123
0.64,0.00674419353144451
0.64,0.00637041709822261
0.64,0.00601238987034769
0.64,0.00566982221157497
0.64,0.00534239899027678
0.64,0.00502978305106883
0.64,0.00473161796706445
0.64,0.00444753101694362
0.64,0.0041771359899716
0.64,0.0039200327759481
0.64,0.00367581484041257
0.64,0.00344406700862665
0.64,0.00322437102463846
0.64,0.00301630081811899
0.64,0.00281943364213499
0.64,0.00263334575853991
0.64,0.00245761315280135
0.64,0.00229181640003051
0.64,0.00213553821596579
0.64,0.00198837668109686
0.64,0.0018499201898996
0.64,0.0017197787383445
0.64,0.0015975603819991
0.64,0.00148288823459031
0.64,0.00137539161883238
0.64,0.00127471431471426
0.64,0.0011804314921573
0.64,0.00109242354386563
0.64,0.00101015558695194
0.645,0.0326071149441456
0.645,0.0331863056937736
0.645,0.0337078685054688
0.645,0.0341709747594325
0.645,0.0345750825221644
0.645,0.0349199272995864
0.645,0.0352055115188349
0.645,0.0354320928936682
0.645,0.0356001719752338
0.645,0.0357104788092664
0.645,0.0357639590100824
0.645,0.0357617593196413
0.645,0.0357052127912051
0.645,0.0355958237187553
0.645,0.0354352524039634
0.645,0.0352252999024883
0.645,0.0349678928064022
0.645,0.034665068175643
0.645,0.0343189586918457
0.645,0.033931778110206
0.645,0.0335058070766254
0.645,0.0330433793785204
0.645,0.0325468686275344
0.645,0.032018675586807
0.645,0.0314612159093663
0.645,0.0308769085704788
0.645,0.030268165028065
0.645,0.0296373786890268
0.645,0.0289869155204595
0.645,0.0283191049909938
0.645,0.0276362318456849
0.645,0.0269405285538694
0.645,0.0262341684523374
0.645,0.0255192595735484
0.645,0.0247978391586604
0.645,0.0240718688409188
0.645,0.0233432304781098
0.645,0.0226137226189882
0.645,0.0218850575925063
0.645,0.0211588591805181
0.645,0.0204366608710307
0.645,0.019719904604548
0.645,0.019009940111561
0.645,0.0183080247071283
0.645,0.017615323463228
0.645,0.0169329099121457
0.645,0.0162617670872943
0.645,0.0156027889188048
0.645,0.0149567820007536
0.645,0.0143244676546688
0.645,0.0137064840798291
0.645,0.0131033891435515
0.645,0.0125156629777475
0.645,0.0119437109369664
0.645,0.011387866761793
0.645,0.010848395726511
0.645,0.0103254978931425
0.645,0.00981931167558392
0.645,0.00932991715733233
0.645,0.00885733961993462
0.645,0.00840155303373447
0.645,0.00796248353105611
0.645,0.00754001284502737
0.645,0.00713398170523405
0.645,0.00674419351924427
0.645,0.00637041704202401
0.645,0.00601239018063771
0.645,0.00566982233469249
0.645,0.00534239898804789
0.645,0.00502978299642032
0.645,0.00473161769522878
0.645,0.0044475310246368
0.645,0.0041771354973259
0.645,0.00392003314442624
0.645,0.00367581489819702
0.645,0.00344406696975685
0.645,0.00322436997285069
0.645,0.00301630108373563
0.645,0.00281943384936145
0.645,0.00263334567462792
0.645,0.00245761314933834
0.645,0.00229181299166759
0.645,0.0021355413229549
0.645,0.00198837770226468
0.645,0.00184992039494292
0.645,0.00171977868792439
0.645,0.00159756033280489
0.645,0.00148281338544365
0.645,0.00137539175154688
0.645,0.00127471457127415
0.645,0.0011805056437082
0.645,0.00109242833272449
0.645,0.00101015059710341
0.65,0.031971419422231
0.65,0.0326071149441498
0.65,0.0331863056937673
0.65,0.0337078685054586
0.65,0.0341709747594223
0.65,0.0345750825278194
0.65,0.0349199272993918
0.65,0.0352055115188001
0.65,0.0354320928936541
0.65,0.0356001719752337
0.65,0.0357104788095557
0.65,0.0357639590100942
0.65,0.0357617593196543
0.65,0.0357052127923496
0.65,0.0355958237187634
0.65,0.0354352524039833
0.65,0.0352252999024917
0.65,0.0349678928064026
0.65,0.0346650681756397
0.65,0.0343189586918327
0.65,0.0339317781101959
0.65,0.033505807076625
0.65,0.0330433793707421
0.65,0.0325468686273905
0.65,0.0320186755868103
0.65,0.0314612159093848
0.65,0.0308769085941537
0.65,0.0302681650281564
0.65,0.029637378689189
0.65,0.0289869155209103
0.65,0.0283191049906475
0.65,0.027636231845523
0.65,0.0269405285648265
0.65,0.0262341684524175
0.65,0.0255192595729272
0.65,0.0247978391586882
0.65,0.0240718687648394
0.65,0.0233432304768932
0.65,0.0226137226174021
0.65,0.0218850575905414
0.65,0.0211588591802189
0.65,0.0204366608611172
0.65,0.0197199046043446
0.65,0.0190099401245134
0.65,0.0183080247075315
0.65,0.0176153234632859
0.65,0.016932909911042
0.65,0.0162617670854928
0.65,0.0156027889169803
0.65,0.014956781997457
0.65,0.0143244676103749
0.65,0.0137064840799535
0.65,0.0131033891434752
0.65,0.0125156629776243
0.65,0.0119437109570525
0.65,0.0113878667881612
0.65,0.0108483956971032
0.65,0.0103254978943192
0.65,0.00981931167169336
0.65,0.00932991715944975
0.65,0.00885733962533819
0.65,0.00840155304179113
0.65,0.00796248352180284
0.65,0.00754001284520989
0.65,0.00713398172842394
0.65,0.00674419346282251
0.65,0.00637041706866448
0.65,0.00601239012118038
0.65,0.00566982268827076
0.65,0.00534239904696299
0.65,0.00502978303544843
0.65,0.00473161798341004
0.65,0.00444753072175974
0.65,0.00417713549396348
0.65,0.00392003261491092
0.65,0.00367581505765857
0.65,0.00344406732442515
0.65,0.00322436985753671
0.65,0.00301630114878026
0.65,0.00281943422238329
0.65,0.00263334576815377
0.65,0.00245760927576488
0.65,0.0022918168505548
0.65,0.00213528207034708
0.65,0.00198837834885612
0.65,0.00184992141791751
0.65,0.00171977772072185
0.65,0.00159756021503599
0.65,0.00148288794731877
0.65,0.00137539268253062
0.65,0.00127471375306776
0.65,0.00118050555851923
0.65,0.00109242811210941
0.65,0.00101015535071536
0.65,0.000933371775983627
0.655,0.0319714194224786
0.655,0.0326071149399535
0.655,0.0331863056937607
0.655,0.0337078685054497
0.655,0.0341709747594101
0.655,0.0345750825278489
0.655,0.0349199273094655
0.655,0.0352055115187827
0.655,0.035432092893655
0.655,0.0356001719752609
0.655,0.0357104788095668
0.655,0.0357639590101059
0.655,0.0357617593196647
0.655,0.0357052127923585
0.655,0.035595823718757
0.655,0.0354352524039875
0.655,0.0352252997539642
0.655,0.0349678928063974
0.655,0.0346650681756236
0.655,0.0343189586918318
0.655,0.0339317781103375
0.655,0.0335058070766236
0.655,0.0330433793705993
0.655,0.0325468686273927
0.655,0.0320186755868212
0.655,0.0314612159094229
0.655,0.0308769085942314
0.655,0.0302681650282908
0.655,0.0296373786894183
0.655,0.028986915520548
0.655,0.0283191049907411
0.655,0.0276362318456825
0.655,0.0269405285546314
0.655,0.0262341684530798
0.655,0.0255192595734963
0.655,0.0247978391584458
0.655,0.0240718688404694
0.655,0.0233432304763538
0.655,0.0226137226174959
0.655,0.0218850575908999
0.655,0.0211588591784261
0.655,0.0204366608590626
0.655,0.0197199046021667
0.655,0.0190099401255721
0.655,0.0183080247244196
0.655,0.0176153234659832
0.655,0.0169329099137786
0.655,0.0162617670827292
0.655,0.0156027889178366
0.655,0.0149567819954449
0.655,0.0143244676048837
0.655,0.0137064840273301
0.655,0.0131033891410635
0.655,0.0125156629777582
0.655,0.0119437109569591
0.655,0.0113878667880821
0.655,0.0108483957265599
0.655,0.0103254978615213
0.655,0.009819311673537
0.655,0.0093299171551906
0.655,0.00885733962848778
0.655,0.00840155304074175
0.655,0.00796248352990681
0.655,0.00754001283551431
0.655,0.00713398178154567
0.655,0.00674419348804189
0.655,0.00637041695764684
0.655,0.00601239014793609
0.655,0.00566982262672489
0.655,0.00534239923825419
0.655,0.00502975778485903
0.655,0.00473161802438238
0.655,0.0044475306508911
0.655,0.00417713499317829
0.655,0.0039200326121871
0.655,0.00367581539893336
0.655,0.00344406743798897
0.655,0.00322431278021518
0.655,0.00301630011392429
0.655,0.00281943423979336
0.655,0.00263334575944141
0.655,0.00245761305156078
0.655,0.00229181686631508
0.655,0.00213554170195596
0.655,0.00198837747869862
0.655,0.00184992207820689
0.655,0.00171977712159621
0.655,0.00159756018272028
0.655,0.00148288783326844
0.655,0.0013753189732657
0.655,0.0012747138816942
0.655,0.00118050579365447
0.655,0.00109242815105381
0.655,0.00101015534072957
0.655,0.000933371537447103
0.66,0.031280643109888
0.66,0.0319714194198169
0.66,0.0326071149441417
0.66,0.0331863056923904
0.66,0.0337078685054417
0.66,0.0341709747594634
0.66,0.034575082521672
0.66,0.0349199273094423
0.66,0.0352055115187791
0.66,0.0354320928936721
0.66,0.0356001719755218
0.66,0.035710478809455
0.66,0.0357639590101161
0.66,0.035761759318799
0.66,0.0357052127923759
0.66,0.0355958237187864
0.66,0.0354352524039762
0.66,0.0352252999024885
0.66,0.0349678928063809
0.66,0.0346650681756228
0.66,0.0343189586919627
0.66,0.0339317781101933
0.66,0.0335058070766208
0.66,0.0330433793705975
0.66,0.0325468686273973
0.66,0.0320186755868407
0.66,0.0314612159094767
0.66,0.0308769085943151
0.66,0.0302681650264025
0.66,0.0296373786896404
0.66,0.0289869155203432
0.66,0.0283191049907836
0.66,0.0276362318457491
0.66,0.0269405285546925
0.66,0.0262341684531545
0.66,0.0255192595742598
0.66,0.0247978391588014
0.66,0.0240718688410976
0.66,0.0233432304770117
0.66,0.0226137226172638
0.66,0.021885057589473
0.66,0.0211588591769835
0.66,0.0204366608569774
0.66,0.0197199045873042
0.66,0.0190099401182375
0.66,0.0183080247200457
0.66,0.0176153234850116
0.66,0.0169329099156819
0.66,0.0162617670841422
0.66,0.0156027889194913
0.66,0.0149567819980955
0.66,0.0143244676065647
0.66,0.013706484024128
0.66,0.0131033890857281
0.66,0.012515662974062
0.66,0.0119437109534901
0.66,0.0113878667879446
0.66,0.0108483957265765
0.66,0.0103254978943175
0.66,0.00981931158708127
0.66,0.00932991715740716
0.66,0.00885733962429847
0.66,0.00840155304444801
0.66,0.00796248353084938
0.66,0.00754001284430816
0.66,0.00713398177105584
0.66,0.00674419354420097
0.66,0.00637041698400442
0.66,0.00601239002045251
0.66,0.00566982265324634
0.66,0.00534239950104354
0.66,0.00502978331006498
0.66,0.00473161808156064
0.66,0.00444753105287843
0.66,0.00417713495751726
0.66,0.00392003227634485
0.66,0.00367581484298563
0.66,0.0034440676585068
0.66,0.00322437018757182
0.66,0.00301630043679535
0.66,0.00281943385595262
0.66,0.00263334575889074
0.66,0.00245761314826431
0.66,0.00229181675166035
0.66,0.00213554169498753
0.66,0.0019881197330549
0.66,0.00184992269779105
0.66,0.00171977808293122
0.66,0.00159755918270132
0.66,0.00148288777068584
0.66,0.00137539223378313
0.66,0.00127471485546038
0.66,0.00118050499154498
0.66,0.00109242806442178
0.66,0.00101015516241332
0.66,0.000933371635519986
0.66,0.000861773166246804
0.665,0.0312806431100369
0.665,0.0319714194224615
0.665,0.0326071149432983
0.665,0.0331863056937584
0.665,0.0337078685054505
0.665,0.0341709747592144
0.665,0.0345750825277834
0.665,0.0349199273094366
0.665,0.0352055115187914
0.665,0.0354320928937033
0.665,0.035600171975532
0.665,0.0357104788095874
0.665,0.0357639590154422
0.665,0.035761759319692
0.665,0.0357052127923814
0.665,0.0355958237187774
0.665,0.0354352524039821
0.665,0.0352252999024707
0.665,0.0349678928063779
0.665,0.0346650681757497
0.665,0.034318958691822
0.665,0.0339317781101847
0.665,0.0335058070766148
0.665,0.0330433793705953
0.665,0.0325468686274027
0.665,0.0320186755868646
0.665,0.0314612158907206
0.665,0.030876908595785
0.665,0.0302681650286306
0.665,0.0296373786891047
0.665,0.0289869155202894
0.665,0.0283191049908313
0.665,0.0276362318455179
0.665,0.0269405285548201
0.665,0.0262341684534717
0.665,0.0255192595747121
0.665,0.024797839159683
0.665,0.0240718688419841
0.665,0.023343230478202
0.665,0.0226137226187795
0.665,0.0218850575918988
0.665,0.0211588591789095
0.665,0.0204366608565576
0.665,0.0197199045861775
0.665,0.0190099401181879
0.665,0.0183080247151783
0.665,0.0176153234741608
0.665,0.016932909925594
0.665,0.016261767079481
0.665,0.0156027889207265
0.665,0.0149567819991511
0.665,0.0143244676071876
0.665,0.0137064840259531
0.665,0.013103389083524
0.665,0.0125156629141869
0.665,0.0119437109547951
0.665,0.0113878667838611
0.665,0.0108483957218758
0.665,0.0103254978942421
0.665,0.00981931167357553
0.665,0.00932991711646203
0.665,0.00885733962634694
0.665,0.00840155303866308
0.665,0.00796248353410989
0.665,0.0075400128442773
0.665,0.0071339817801459
0.665,0.00674419353315203
0.665,0.00637041703611296
0.665,0.00601239002150522
0.665,0.00566982251455239
0.665,0.00534239951924764
0.665,0.0050297835255575
0.665,0.0047316183021533
0.665,0.00444753114642182
0.665,0.00417713490736249
0.665,0.00392003199811564
0.665,0.00367581452000354
0.665,0.00344406795603147
0.665,0.00322437038924628
0.665,0.00301630041172296
0.665,0.00281942947300706
0.665,0.00263334544636562
0.665,0.00245761313340909
0.665,0.00229181676959089
0.665,0.00213554155188111
0.665,0.00198837794799211
0.665,0.00184992184249499
0.665,0.00171977879837959
0.665,0.00159755858343313
0.665,0.00148288772681604
0.665,0.00137539226907046
0.665,0.0012747153384165
0.665,0.00118050506674128
0.665,0.00109242828728129
0.665,0.00101015516984826
0.665,0.000933371308408315
0.665,0.000861772905554448
0.67,0.0305365153113054
0.67,0.0312806431100308
0.67,0.0319714194219693
0.67,0.0326071149441265
0.67,0.0331863056937397
0.67,0.0337078685054273
0.67,0.0341709747554765
0.67,0.0345750825277717
0.67,0.0349199273094445
0.67,0.0352055115188181
0.67,0.0354320928937464
0.67,0.0356001719755423
0.67,0.0357104788095969
0.67,0.0357639590101438
0.67,0.0357617593196987
0.67,0.0357052127923746
0.67,0.0355958237187844
0.67,0.0354352524039678
0.67,0.0352252999024673
0.67,0.0349678928063688
0.67,0.0346650681756133
0.67,0.0343189586918152
0.67,0.0339317781101762
0.67,0.0335058070766066
0.67,0.033043379370589
0.67,0.0325468686274038
0.67,0.0320186755868835
0.67,0.0314612159095877
0.67,0.0308769085945413
0.67,0.0302681650262874
0.67,0.0296373786891475
0.67,0.028986915520327
0.67,0.0283191049908973
0.67,0.0276362318455847
0.67,0.0269405285549272
0.67,0.0262341684534483
0.67,0.0255192595747685
0.67,0.0247978391605672
0.67,0.0240718688421745
0.67,0.0233432304784177
0.67,0.0226137226190122
0.67,0.0218850575921348
0.67,0.0211588591797975
0.67,0.0204366608597339
0.67,0.0197199045899114
0.67,0.0190099401065542
0.67,0.0183080247134582
0.67,0.0176153234708245
0.67,0.0169329099250491
0.67,0.016261767097745
0.67,0.0156027889063908
0.67,0.0149567819914577
0.67,0.0143244675973586
0.67,0.0137064840254443
0.67,0.0131033890819353
0.67,0.0125156629111327
0.67,0.0119437109566404
0.67,0.0113878667862722
0.67,0.0108483957265973
0.67,0.010325497888906
0.67,0.00981931166806616
0.67,0.00932991715753106
0.67,0.00885733958044199
0.67,0.00840155304233026
0.67,0.00796248352731932
0.67,0.00754001284968298
0.67,0.0071339817815288
0.67,0.00674419354272371
0.67,0.00637041702914209
0.67,0.00601238998987474
0.67,0.00566982246065062
0.67,0.00534239941519288
0.67,0.00502978365216822
0.67,0.00473161831498925
0.67,0.00444753138804077
0.67,0.00417713543701903
0.67,0.00392003194040247
0.67,0.00367581438370146
0.67,0.00344406710463496
0.67,0.00322437054151359
0.67,0.00301630052615143
0.67,0.00281943343516788
0.67,0.00263334532351034
0.67,0.00245761315252269
0.67,0.00229181685604818
0.67,0.00213554157802376
0.67,0.00198837793732465
0.67,0.00184992236246706
0.67,0.00171977940556323
0.67,0.0015975594702522
0.67,0.00148288668072039
0.67,0.00137539219754035
0.67,0.00127471438253024
0.67,0.00118050609914278
0.67,0.00109242752161176
0.67,0.00101015508085078
0.67,0.000933371897615221
0.67,0.000861773284608569
0.67,0.000795063535158791
0.675,0.0305365153113614
0.675,0.031280643110028
0.675,0.0319714194202853
0.675,0.03260711494412
0.675,0.0331863056937812
0.675,0.0337078685052931
0.675,0.0341709747592283
0.675,0.0345750825277771
0.675,0.0349199273094652
0.675,0.0352055115194367
0.675,0.0354320928937955
0.675,0.0356001719755519
0.675,0.0357104788096149
0.675,0.0357639590101518
0.675,0.0357617593197011
0.675,0.0357052127923815
0.675,0.0355958237187693
0.675,0.0354352524039636
0.675,0.0352252999024636
0.675,0.0349678928063667
0.675,0.0346650681756027
0.675,0.0343189586918055
0.675,0.0339317781101632
0.675,0.0335058070765931
0.675,0.0330433793705761
0.675,0.0325468686274006
0.675,0.0320186755868979
0.675,0.0314612159096289
0.675,0.0308769085945532
0.675,0.0302681650280817
0.675,0.0296373786891712
0.675,0.028986915520356
0.675,0.0283191049908468
0.675,0.0276362318456516
0.675,0.0269405285549197
0.675,0.0262341684534747
0.675,0.0255192595746828
0.675,0.0247978391605391
0.675,0.0240718688436877
0.675,0.0233432304786659
0.675,0.0226137226192957
0.675,0.021885057592443
0.675,0.0211588591799036
0.675,0.0204366608610025
0.675,0.0197199045847819
0.675,0.0190099400987688
0.675,0.0183080247070601
0.675,0.0176153234624282
0.675,0.0169329099040911
0.675,0.0162617670758958
0.675,0.0156027889105649
0.675,0.014956781952875
0.675,0.0143244675641663
0.675,0.0137064839738819
0.675,0.0131033890224331
0.675,0.012515662857454
0.675,0.0119437108278637
0.675,0.0113878667872218
0.675,0.0108483957259899
0.675,0.0103254978917504
0.675,0.00981931167369687
0.675,0.00932991714452602
0.675,0.00885733962642365
0.675,0.0084015529904089
0.675,0.00796248353091511
0.675,0.00754001284147732
0.675,0.00713398178768698
0.675,0.00674419354442368
0.675,0.00637041703933461
0.675,0.00601238995338549
0.675,0.00566982246738212
0.675,0.00534239929275482
0.675,0.00502978357700523
0.675,0.00473161861743043
0.675,0.00444753139778808
0.675,0.00417713570463585
0.675,0.00392003202891655
0.675,0.00367581415894103
0.675,0.00344406690995758
0.675,0.00322437052808078
0.675,0.00301629723540242
0.675,0.00281943344095836
0.675,0.00263334495693779
0.675,0.00245761273551715
0.675,0.00229181684491642
0.675,0.00213554170749308
0.675,0.00198837783573014
0.675,0.00184992236586856
0.675,0.0017197791430128
0.675,0.00159756028376501
0.675,0.00148288599261703
0.675,0.00137539215267002
0.675,0.00127471446273364
0.675,0.00118050658875823
0.675,0.00109242749323002
0.675,0.001010155303657
0.675,0.000933371364636226
0.675,0.000861772403980554
0.675,0.000795063451657807
0.68,0.0305365153113867
0.68,0.0312806431097022
0.68,0.0319714194224534
0.68,0.0326071149441498
0.68,0.0331863056937298
0.68,0.0337078685029291
0.68,0.0341709747592276
0.68,0.0345750825277919
0.68,0.0349199273094964
0.68,0.0352055115189005
0.68,0.0354320928939489
0.68,0.0356001719755685
0.68,0.0357104788096229
0.68,0.0357639590095062
0.68,0.0357617593196992
0.68,0.0357052127923678
0.68,0.0355958237187645
0.68,0.0354352524039578
0.68,0.0352252999024568
0.68,0.0349678928063598
0.68,0.0346650681755939
0.68,0.0343189586917925
0.68,0.0339317781101476
0.68,0.033505807076575
0.68,0.0330433793705602
0.68,0.0325468686273918
0.68,0.0320186755869025
0.68,0.0314612159096459
0.68,0.0308769085944464
0.68,0.030268165028089
0.68,0.029637378689195
0.68,0.0289869155203932
0.68,0.0283191049908999
0.68,0.0276362318455875
0.68,0.0269405285548941
0.68,0.0262341684534351
0.68,0.0255192595746494
0.68,0.024797839160472
0.68,0.0240718688436278
0.68,0.0233432304788779
0.68,0.0226137226195436
0.68,0.0218850575928387
0.68,0.0211588591756459
0.68,0.0204366608542761
0.68,0.019719904583925
0.68,0.0190099400978392
0.68,0.0183080247059604
0.68,0.0176153234610705
0.68,0.0169329099082086
0.68,0.0162617670768359
0.68,0.0156027889094379
0.68,0.0149567819857315
0.68,0.0143244675505843
0.68,0.0137064839587102
0.68,0.0131033890177968
0.68,0.012515662834744
0.68,0.0119437107985071
0.68,0.0113878666172751
0.68,0.0108483956482616
0.68,0.0103254978129619
0.68,0.00981931167175076
0.68,0.0093299171516138
0.68,0.00885733960948987
0.68,0.00840155302684842
0.68,0.0079624834733325
0.68,0.00754001284536732
0.68,0.0071339817779823
0.68,0.00674419355299882
0.68,0.00637041704118424
0.68,0.00601239009969889
0.68,0.00566982242164982
0.68,0.00534239931907798
0.68,0.00502978340054594
0.68,0.00473161854384907
0.68,0.00444753176857882
0.68,0.00417713572479728
0.68,0.00392003283233411
0.68,0.00367581414219265
0.68,0.0034440668235709
0.68,0.00322436980670049
0.68,0.00301630075899562
0.68,0.00281943361282044
0.68,0.00263334491623368
0.68,0.00245761271357559
0.68,0.00229181655496258
0.68,0.00213554169371433
0.68,0.0019883778226788
0.68,0.00184992235880665
0.68,0.00171977913226518
0.68,0.00159756086547436
0.68,0.00148288688758225
0.68,0.00137539104750339
0.68,0.00127471437771054
0.68,0.00118050564065464
0.68,0.00109242870356718
0.68,0.00101015448924624
0.68,0.000933371208342137
0.68,0.000861773146856981
0.68,0.000795063253488326
0.68,0.000732969505513603
0.685,0.029741073221242
0.685,0.0305365153112084
0.685,0.0312806431100156
0.685,0.0319714194224478
0.685,0.0326071149441096
0.685,0.0331863056935967
0.685,0.0337078685052256
0.685,0.0341709747592372
0.685,0.0345750825278182
0.685,0.0349199273095369
0.685,0.03520551151895
0.685,0.0354320928939638
0.685,0.0356001719755772
0.685,0.0357104788096272
0.685,0.0357639590101539
0.685,0.0357617593196868
0.685,0.0357052127923629
0.685,0.0355958237187594
0.685,0.0354352524039535
0.685,0.0352252999024494
0.685,0.0349678928063235
0.685,0.0346650681755817
0.685,0.0343189586917769
0.685,0.0339317781101302
0.685,0.0335058070765548
0.685,0.0330433793705421
0.685,0.0325468686273804
0.685,0.0320186755868992
0.685,0.0314612159097123
0.685,0.0308769085944078
0.685,0.0302681650280857
0.685,0.0296373786892315
0.685,0.0289869155204335
0.685,0.0283191049908387
0.685,0.0276362318455899
0.685,0.0269405285548791
0.685,0.0262341684535624
0.685,0.0255192595748105
0.685,0.0247978391606759
0.685,0.0240718688438637
0.685,0.0233432304812217
0.685,0.0226137226171308
0.685,0.0218850575888303
0.685,0.0211588591746406
0.685,0.0204366608530668
0.685,0.0197199045820393
0.685,0.019009940096962
0.685,0.0183080246901437
0.685,0.0176153234624091
0.685,0.0169329099096823
0.685,0.0162617670782033
0.685,0.0156027889127653
0.685,0.0149567820343286
0.685,0.0143244676366251
0.685,0.0137064840077151
0.685,0.013103389058285
0.685,0.0125156628352501
0.685,0.0119437107954529
0.685,0.0113878666091998
0.685,0.0108483955339294
0.685,0.0103254977784614
0.685,0.00981931157279259
0.685,0.00932991704944186
0.685,0.00885733961586799
0.685,0.00840155303120482
0.685,0.00796248351221363
0.685,0.00754001278148131
0.685,0.00713398178188474
0.685,0.00674419354096822
0.685,0.00637041705320662
0.685,0.00601239010172461
0.685,0.00566982239767411
0.685,0.00534239924686419
0.685,0.00502978338630444
0.685,0.00473161846785564
0.685,0.0044475316878656
0.685,0.00417713583221491
0.685,0.00392003282927522
0.685,0.00367581459710364
0.685,0.00344406677405784
0.685,0.00322436625923461
0.685,0.0030163007628603
0.685,0.0028194337589782
0.685,0.0026333453298435
0.685,0.00245761228163199
0.685,0.00229181637189768
0.685,0.0021355416860569
0.685,0.00198837794168361
0.685,0.00184992222879043
0.685,0.0017197791400223
0.685,0.00159756065213257
0.685,0.00148288769790406
0.685,0.00137539076627924
0.685,0.0012747143289662
0.685,0.00118050576014928
0.685,0.00109242911511109
0.685,0.0010101549942636
0.685,0.000933371639459057
0.685,0.000861772551638662
0.685,0.000795062600065455
0.685,0.00073296919392063
0.69,0.0297410732212282
0.69,0.030536515311172
0.69,0.0312806431099056
0.69,0.0319714194224812
0.69,0.0326071149441082
0.69,0.0331863056921188
0.69,0.0337078685052331
0.69,0.0341709747592576
0.69,0.034575082527853
0.69,0.0349199273095832
0.69,0.0352055115190007
0.69,0.0354320928939725
0.69,0.035600171975582
0.69,0.035710478809627
0.69,0.0357639590101415
0.69,0.035761759319683
0.69,0.0357052127923571
0.69,0.0355958237187329
0.69,0.0354352524039451
0.69,0.0352252999024378
0.69,0.0349678928063361
0.69,0.0346650681755671
0.69,0.0343189586917608
0.69,0.0339317781101069
0.69,0.0335058070765348
0.69,0.0330433793704998
0.69,0.0325468686273666
0.69,0.0320186755881114
0.69,0.0314612159097585
0.69,0.0308769085944289
0.69,0.0302681650281005
0.69,0.0296373786892181
0.69,0.0289869155205162
0.69,0.0283191049908834
0.69,0.027636231845678
0.69,0.0269405285549776
0.69,0.0262341684535393
0.69,0.0255192595748303
0.69,0.0247978391607148
0.69,0.0240718688422261
0.69,0.0233432304784872
0.69,0.0226137226165126
0.69,0.0218850575883026
0.69,0.0211588591742436
0.69,0.0204366608531784
0.69,0.0197199045821415
0.69,0.0190099400898592
0.69,0.0183080247072781
0.69,0.0176153234837964
0.69,0.0169329099364377
0.69,0.0162617671080136
0.69,0.0156027889465065
0.69,0.0149567820370996
0.69,0.0143244676518455
0.69,0.0137064840764706
0.69,0.0131033890627973
0.69,0.0125156628826915
0.69,0.0119437108690055
0.69,0.0113878666890898
0.69,0.0108483956204179
0.69,0.0103254977802058
0.69,0.00981931154361482
0.69,0.0093299170346669
0.69,0.00885733949688161
0.69,0.00840155289796207
0.69,0.00796248351823525
0.69,0.00754001277142646
0.69,0.0071339817117646
0.69,0.00674419354449651
0.69,0.00637041703783514
0.69,0.00601239011820409
0.69,0.0056698225822116
0.69,0.00534239921501034
0.69,0.00502978333722259
0.69,0.00473161837756342
0.69,0.00444753160009514
0.69,0.00417713607119574
0.69,0.00392003297257348
0.69,0.0036758150576921
0.69,0.0034440670155802
0.69,0.00322436963821549
0.69,0.00301629996189212
0.69,0.00281943371515347
0.69,0.00263334528585002
0.69,0.00245761223755769
0.69,0.00229181685946833
0.69,0.00213554130191174
0.69,0.00198837793428552
0.69,0.00184992225810365
0.69,0.00171977906229159
0.69,0.00159756064650263
0.69,0.00148288838218291
0.69,0.00137539116653373
0.69,0.00127471320810435
0.69,0.00118050566129768
0.69,0.00109235467069535
0.69,0.00101015568280816
0.69,0.000933370610157302
0.69,0.000861772596878252
0.69,0.000795066843243264
0.69,0.000732968857250826
0.695,0.0288966623695882
0.695,0.0297410732211118
0.695,0.0305365153113761
0.695,0.0312806431100076
0.695,0.0319714194224381
0.695,0.032607114943981
0.695,0.0331863056935838
0.695,0.0337078685052867
0.695,0.0341709747592877
0.695,0.0345750825278932
0.695,0.0349199273096303
0.695,0.0352055115190499
0.695,0.0354320928939773
0.695,0.0356001719755825
0.695,0.0357104788096163
0.695,0.0357639590101388
0.695,0.0357617593196778
0.695,0.0357052127923515
0.695,0.0355958237187449
0.695,0.035435252403938
0.695,0.0352252999024279
0.695,0.0349678928063236
0.695,0.0346650681755524
0.695,0.0343189586917206
0.695,0.0339317781100719
0.695,0.0335058070765166
0.695,0.0330433793705102
0.695,0.0325468686273484
0.695,0.0320186755868734
0.695,0.031461215909792
0.695,0.0308769085945069
0.695,0.0302681650281411
0.695,0.0296373786892469
0.695,0.0289869155204419
0.695,0.0283191049909843
0.695,0.0276362318457822
0.695,0.0269405285548867
0.695,0.0262341684535377
0.695,0.0255192595739974
0.695,0.0247978391590068
0.695,0.0240718688411711
0.695,0.023343230477342
0.695,0.0226137226155925
0.695,0.0218850575874822
0.695,0.0211588591735457
0.695,0.0204366608626507
0.695,0.0197199045936902
0.695,0.0190099401111944
0.695,0.0183080247067342
0.695,0.0176153234634824
0.695,0.0169329099348553
0.695,0.0162617671094275
0.695,0.0156027889532523
0.695,0.0149567820333314
0.695,0.0143244676541424
0.695,0.0137064840799921
0.695,0.0131033891437344
0.695,0.0125156628906309
0.695,0.0119437108522311
0.695,0.0113878666939915
0.695,0.0108483956219306
0.695,0.0103254977840582
0.695,0.00981931166389105
0.695,0.00932991701788122
0.695,0.00885733946497436
0.695,0.00840155289289646
0.695,0.00796248310627079
0.695,0.00754001267637983
0.695,0.00713398169599011
0.695,0.0067441934693635
0.695,0.00637041704086649
0.695,0.00601239010279508
0.695,0.00566982258220006
0.695,0.00534239918412482
0.695,0.00502978329683446
0.695,0.00473161837913949
0.695,0.00444753139615361
0.695,0.00417713597392844
0.695,0.00392003297483723
0.695,0.0036758152090588
0.695,0.00344406374496908
0.695,0.00322437017439059
0.695,0.00301629988205532
0.695,0.00281943375433413
0.695,0.00263334515823499
0.695,0.00245761261019917
0.695,0.00229181593812089
0.695,0.00213554118306925
0.695,0.00198837765125059
0.695,0.00184992235625403
0.695,0.00171977898761688
0.695,0.00159756065629857
0.695,0.00148288821082443
0.695,0.00137539196751613
0.695,0.00127471282446745
0.695,0.00118050559611427
0.695,0.00109242834223866
0.695,0.00101015617133826
0.695,0.000933371007636907
0.695,0.000861772774649383
0.695,0.000795066681512413
0.695,0.000732968583584626
0.695,0.000675221087135247
0.7,0.0288966623695158
0.7,0.0297410732210905
0.7,0.0305365153113718
0.7,0.0312806431100365
0.7,0.0319714194224392
0.7,0.0326071149430673
0.7,0.0331863056935948
0.7,0.0337078685069095
0.7,0.0341709747593239
0.7,0.0345750825279376
0.7,0.0349199273096776
0.7,0.0352055115190951
0.7,0.0354320928940434
0.7,0.0356001719755806
0.7,0.0357104788096141
0.7,0.0357639590101345
0.7,0.0357617593196712
0.7,0.035705212792345
0.7,0.0355958237187408
0.7,0.0354352524039258
0.7,0.0352252999024172
0.7,0.0349678928063109
0.7,0.0346650681755239
0.7,0.0343189586917276
0.7,0.0339317781100749
0.7,0.0335058070764986
0.7,0.0330433793704918
0.7,0.0325468686273385
0.7,0.0320186755869221
0.7,0.0314612159098536
0.7,0.0308769085948741
0.7,0.0302681650280766
0.7,0.0296373786891638
0.7,0.028986915520342
0.7,0.0283191049908963
0.7,0.0276362318456853
0.7,0.026940528554772
0.7,0.0262341684528374
0.7,0.0255192595733295
0.7,0.0247978391582362
0.7,0.024071868840475
0.7,0.0233432304767731
0.7,0.0226137226176855
0.7,0.0218850575946181
0.7,0.0211588591822341
0.7,0.020436660863185
0.7,0.0197199045942611
0.7,0.0190099401114826
0.7,0.0183080247070834
0.7,0.0176153234639963
0.7,0.0169329099353244
0.7,0.0162617671091542
0.7,0.0156027889494331
0.7,0.0149567820348899
0.7,0.0143244676431258
0.7,0.0137064840742448
0.7,0.0131033891436285
0.7,0.0125156629782023
0.7,0.0119437108627225
0.7,0.0113878666760175
0.7,0.010848395602496
0.7,0.0103254977855347
0.7,0.00981931156160287
0.7,0.00932991715335529
0.7,0.00885733961659818
0.7,0.00840155286915811
0.7,0.00796248333296634
0.7,0.00754001265058979
0.7,0.00713398158367107
0.7,0.0067441934468655
0.7,0.00637041704117158
0.7,0.00601239008781196
0.7,0.00566982258694981
0.7,0.0053423991643724
0.7,0.00502978325663439
0.7,0.00473161832795688
0.7,0.0044475314712169
0.7,0.00417713575333911
0.7,0.003920033167915
0.7,0.00367581521452642
0.7,0.00344406732632341
0.7,0.00322436991449049
0.7,0.00301629982676532
0.7,0.00281943311488808
0.7,0.00263334515188474
0.7,0.00245761254286503
0.7,0.00229181634721165
0.7,0.002135541687875
0.7,0.00198837743770564
0.7,0.0018499223501367
0.7,0.00171977913917609
0.7,0.00159756054588689
0.7,0.00148288820951192
0.7,0.00137539264186648
0.7,0.00127471318134353
0.7,0.00118050449076246
0.7,0.00109242978564383
0.7,0.00101015526396253
0.7,0.000933371585810194
0.7,0.000861771895387164
0.7,0.000795066728127791
0.7,0.000732972666433351
0.7,0.000675220669962062
0.705,0.0280059347658897
0.705,0.0288966623695106
0.705,0.0297410732212181
0.705,0.0305365153113957
0.705,0.0312806431100031
0.705,0.0319714194217389
0.705,0.0326071149439766
0.705,0.0331863056936131
0.705,0.0337078685053416
0.705,0.0341709747593614
0.705,0.0345750825279819
0.705,0.0349199273097194
0.705,0.035205511519136
0.705,0.0354320928940774
0.705,0.0356001719755723
0.705,0.0357104788096103
0.705,0.0357639590101287
0.705,0.0357617593195677
0.705,0.0357052127923381
0.705,0.0355958237187329
0.705,0.0354352524039162
0.705,0.0352252999024062
0.705,0.0349678928062867
0.705,0.0346650681755263
0.705,0.0343189586917144
0.705,0.0339317781100592
0.705,0.0335058070764884
0.705,0.033043379370539
0.705,0.0325468686151896
0.705,0.032018675586883
0.705,0.0314612159074769
0.705,0.030876908594368
0.705,0.0302681650284553
0.705,0.0296373786895432
0.705,0.0289869155210459
0.705,0.0283191049910388
0.705,0.0276362318455096
0.705,0.0269405285542326
0.705,0.0262341684522367
0.705,0.0255192595728118
0.705,0.0247978391578904
0.705,0.0240718688402878
0.705,0.0233432304768926
0.705,0.0226137226237425
0.705,0.0218850575958983
0.705,0.0211588591837206
0.705,0.0204366608641813
0.705,0.0197199045960723
0.705,0.0190099401134743
0.705,0.0183080247092487
0.705,0.017615323466355
0.705,0.0169329099163483
0.705,0.0162617671132071
0.705,0.0156027889538674
0.705,0.0149567820349072
0.705,0.0143244676496737
0.705,0.0137064840740481
0.705,0.0131033891361733
0.705,0.012515662969656
0.705,0.0119437109571408
0.705,0.011387866698593
0.705,0.0108483956056082
0.705,0.0103254977642099
0.705,0.00981931156385296
0.705,0.00932991716546538
0.705,0.00885733963004642
0.705,0.0084015530385444
0.705,0.007962483516603
0.705,0.00754001263289195
0.705,0.00713398151022493
0.705,0.00674419331870557
0.705,0.00637041673544947
0.705,0.00601239010167731
0.705,0.00566982256899129
0.705,0.00534239916933998
0.705,0.00502978322961689
0.705,0.00473161827641433
0.705,0.0044475314493424
0.705,0.0041771356366529
0.705,0.00392003305450328
0.705,0.00367581545410034
0.705,0.00344406774833761
0.705,0.00322436999221853
0.705,0.00301630022059984
0.705,0.00281943286032704
0.705,0.00263334524135828
0.705,0.00245761242927811
0.705,0.00229181621491215
0.705,0.00213554224694867
0.705,0.00198837743004421
0.705,0.00184992197431799
0.705,0.00171977912704824
0.705,0.00159756049094639
0.705,0.00148288822013298
0.705,0.00137539264839037
0.705,0.00127471396742918
0.705,0.0011805039825985
0.705,0.00109242814695709
0.705,0.0010101554579669
0.705,0.000933372295785828
0.705,0.000861772311272935
0.705,0.00079506667868956
0.705,0.000732972323840508
0.705,0.000675221120624681
0.705,0.000621548698298113
0.71,0.0280059347658449
0.71,0.0288966623694951
0.71,0.029741073221215
0.71,0.030536515311363
0.71,0.0312806431099017
0.71,0.0319714194217687
0.71,0.0326071149439903
0.71,0.0331863056936079
0.71,0.0337078685053718
0.71,0.0341709747593964
0.71,0.034575082528012
0.71,0.034919927309731
0.71,0.0352055115191477
0.71,0.0354320928941027
0.71,0.035600171975662
0.71,0.0357104788096062
0.71,0.0357639590101231
0.71,0.035761759319658
0.71,0.0357052127923325
0.71,0.0355958237187221
0.71,0.0354352524038981
0.71,0.0352252999023971
0.71,0.0349678928062905
0.71,0.034665068175512
0.71,0.0343189586916992
0.71,0.0339317781101073
0.71,0.0335058070765193
0.71,0.0330433793705085
0.71,0.0325468686273397
0.71,0.0320186755868367
0.71,0.0314612159095539
0.71,0.0308769085940214
0.71,0.0302681647173099
0.71,0.0296373786890279
0.71,0.0289869155203804
0.71,0.0283191049901663
0.71,0.0276362318444172
0.71,0.0269405285528181
0.71,0.0262341684518548
0.71,0.0255192595724556
0.71,0.0247978391577643
0.71,0.0240718688404118
0.71,0.0233432304817562
0.71,0.0226137226239244
0.71,0.0218850575989424
0.71,0.021158859184038
0.71,0.0204366608645979
0.71,0.0197199045965791
0.71,0.0190099401139441
0.71,0.0183080247096267
0.71,0.0176153234665499
0.71,0.0169329099160239
0.71,0.0162617671129377
0.71,0.0156027889538478
0.71,0.0149567820398009
0.71,0.0143244676545649
0.71,0.0137064840797345
0.71,0.0131033891440534
0.71,0.0125156629700693
0.71,0.0119437109473797
0.71,0.0113878666912549
0.71,0.0108483956244174
0.71,0.0103254977443875
0.71,0.00981931142842973
0.71,0.0093299170492096
0.71,0.00885733964477975
0.71,0.00840155305517232
0.71,0.00796248353549944
0.71,0.00754001283625261
0.71,0.00713398155674261
0.71,0.00674419324623154
0.71,0.00637041668203109
0.71,0.00601238977086949
0.71,0.00566982258212456
0.71,0.00534239915619739
0.71,0.00502978323787473
0.71,0.00473161823991575
0.71,0.00444753138096665
0.71,0.00417713579157741
0.71,0.00392003278434494
0.71,0.00367581536361294
0.71,0.00344406775774875
0.71,0.00322437023528122
0.71,0.00301630009301634
0.71,0.00281943325816969
0.71,0.00263334465948106
0.71,0.00245761245945575
0.71,0.00229181611734752
0.71,0.00213554107436864
0.71,0.00198837791805806
0.71,0.00184992180986598
0.71,0.00171977911979515
0.71,0.00159756065333094
0.71,0.00148288808494157
0.71,0.00137515295219592
0.71,0.00127471449325567
0.71,0.00118050428085414
0.71,0.00109242804407939
0.71,0.00101015532892124
0.71,0.00093337146767003
0.71,0.000861772569395791
0.71,0.000795066691109181
0.71,0.000732972557977885
0.71,0.0006752204235696
0.71,0.00062155357381255
0.715,0.0270718445662331
0.715,0.0280059347658387
0.715,0.0288966623695766
0.715,0.0297410732212354
0.715,0.0305365153113632
0.715,0.0312806431095395
0.715,0.031971419422327
0.715,0.0326071149440133
0.715,0.0331863056936438
0.715,0.0337078685054147
0.715,0.0341709747496166
0.715,0.03457508252806
0.715,0.0349199273097926
0.715,0.0352055115191949
0.715,0.0354320928942064
0.715,0.0356001719755652
0.715,0.0357104788096013
0.715,0.0357639590101169
0.715,0.035761759319653
0.715,0.035705212792323
0.715,0.0355958237187056
0.715,0.0354352524038994
0.715,0.0352252999023888
0.715,0.0349678928062785
0.715,0.0346650681755672
0.715,0.0343189586917346
0.715,0.0339317781100739
0.715,0.0335058070764919
0.715,0.0330433793704783
0.715,0.0325468686273094
0.715,0.0320186755867938
0.715,0.0314612159095775
0.715,0.030876908594015
0.715,0.0302681650279537
0.715,0.0296373786888152
0.715,0.0289869155200914
0.715,0.0283191049898331
0.715,0.0276362318365683
0.715,0.0269405285524694
0.715,0.0262341684505845
0.715,0.0255192595724846
0.715,0.0247978391581982
0.715,0.0240718688441909
0.715,0.0233432304816713
0.715,0.0226137226238174
0.715,0.0218850575987812
0.715,0.0211588591842389
0.715,0.0204366608646883
0.715,0.0197199045967152
0.715,0.0190099401141375
0.715,0.0183080247099641
0.715,0.0176153234668118
0.715,0.0169329099160513
0.715,0.0162617671130543
0.715,0.0156027889539031
0.715,0.0149567820394757
0.715,0.0143244676547164
0.715,0.0137064840803343
0.715,0.0131033891431487
0.715,0.0125156629686444
0.715,0.0119437109431033
0.715,0.0113878667778622
0.715,0.0108483956149462
0.715,0.0103254977654911
0.715,0.00981931150942972
0.715,0.00932991698230246
0.715,0.00885733952101775
0.715,0.00840155307281076
0.715,0.00796248355563756
0.715,0.00754001285940431
0.715,0.00713398177861291
0.715,0.00674419352817557
0.715,0.00637041671512328
0.715,0.00601238963952921
0.715,0.00566982204925082
0.715,0.00534239916248214
0.715,0.00502978321985581
0.715,0.00473161825196433
0.715,0.00444753133543174
0.715,0.00417713572485634
0.715,0.00392003270958585
0.715,0.00367581514873638
0.715,0.00344406775973605
0.715,0.00322437070266268
0.715,0.00301630033105971
0.715,0.0028194332364313
0.715,0.00263334497666201
0.715,0.0024576126226532
0.715,0.00229181603111095
0.715,0.00213554092394053
0.715,0.001988378441933
0.715,0.00184992232186665
0.715,0.0017197786754739
0.715,0.00159756064064109
0.715,0.00148288801505991
0.715,0.00137539266182674
0.715,0.0012747148331167
0.715,0.00118050504515277
0.715,0.00109242644202578
0.715,0.00101015523139392
0.715,0.000933371693575991
0.715,0.000861773537178978
0.715,0.000795066062812877
0.715,0.000732972535265164
0.715,0.000675218770650909
0.715,0.000621553517127449
0.715,0.000571724150720598
0.72,0.0270718445662162
0.72,0.0280059347658288
0.72,0.0288966623695736
0.72,0.0297410732212091
0.72,0.0305365153112693
0.72,0.031280643109601
0.72,0.0319714194223426
0.72,0.0326071149440394
0.72,0.033186305693703
0.72,0.0337078685054506
0.72,0.0341709747594786
0.72,0.0345750825280925
0.72,0.0349199273098186
0.72,0.0352055115192934
0.72,0.0354320928941274
0.72,0.0356001719755608
0.72,0.0357104788095959
0.72,0.0357639590101111
0.72,0.0357617593196476
0.72,0.0357052127923164
0.72,0.035595823718707
0.72,0.0354352524038925
0.72,0.0352252999024574
0.72,0.0349678928063233
0.72,0.0346650681755238
0.72,0.0343189586917017
0.72,0.0339317781100421
0.72,0.0335058070764667
0.72,0.0330433793704575
0.72,0.0325468686273857
0.72,0.0320186755868657
0.72,0.0314612159095399
0.72,0.0308769085939528
0.72,0.0302681650278293
0.72,0.029637378688659
0.72,0.0289869155206177
0.72,0.0283191049896657
0.72,0.0276362318440789
0.72,0.0269405285524607
0.72,0.0262341684513842
0.72,0.0255192595721337
0.72,0.0247978391617667
0.72,0.0240718688451333
0.72,0.0233432304826987
0.72,0.0226137226249364
0.72,0.0218850576000301
0.72,0.0211588591861042
0.72,0.0204366608667708
0.72,0.0197199045969902
0.72,0.0190099401142158
0.72,0.0183080247097116
0.72,0.0176153234664581
0.72,0.0169329099158311
0.72,0.0162617670870472
0.72,0.0156027889479876
0.72,0.0149567820395008
0.72,0.0143244676547774
0.72,0.0137064840801243
0.72,0.0131033891433943
0.72,0.0125156629772328
0.72,0.0119437109461682
0.72,0.0113878667721908
0.72,0.010848395726938
0.72,0.0103254977676338
0.72,0.00981931152824911
0.72,0.00932991697603247
0.72,0.00885733943683864
0.72,0.00840155308718193
0.72,0.00796248357635654
0.72,0.00754001288336204
0.72,0.00713398180631386
0.72,0.00674419354754341
0.72,0.00637041702691254
0.72,0.00601238975532703
0.72,0.00566982205745736
0.72,0.00534239889486798
0.72,0.00502978322043401
0.72,0.00473161822712842
0.72,0.00444753130836029
0.72,0.00417713566501754
0.72,0.00392002962635041
0.72,0.00367581494752178
0.72,0.00344406783896445
0.72,0.00322437070243997
0.72,0.00301630041159684
0.72,0.00281943337233193
0.72,0.00263334468050469
0.72,0.00245761203977413
0.72,0.00229175489325306
0.72,0.00213554083371648
0.72,0.00198837720024692
0.72,0.00184992298534792
0.72,0.00171977855752892
0.72,0.00159756036965009
0.72,0.00148288821425435
0.72,0.00137539250893437
0.72,0.00127471484261976
0.72,0.00118050615315357
0.72,0.00109242669268172
0.72,0.00101015513405223
0.72,0.000933371551135931
0.72,0.000861771030433278
0.72,0.000795066206896067
0.72,0.000732972387611275
0.72,0.000675218693910518
0.72,0.000621553071422865
0.72,0.000571719117003378
0.725,0.027071844566212
0.725,0.0280059347658784
0.725,0.0288966623695908
0.725,0.0297410732212101
0.725,0.0305365153135552
0.725,0.0312806431099092
0.725,0.0319714194223643
0.725,0.0326071149440685
0.725,0.0331863056937368
0.725,0.0337078685054853
0.725,0.0341709747595098
0.725,0.0345750825281191
0.725,0.0349199273098374
0.725,0.0352055115192229
0.725,0.0354320928941253
0.725,0.0356001719757273
0.725,0.0357104788095904
0.725,0.0357639590101075
0.725,0.0357617593196398
0.725,0.0357052127923105
0.725,0.035595823718797
0.725,0.0354352524039524
0.725,0.0352252999024144
0.725,0.0349678928062827
0.725,0.0346650681754922
0.725,0.0343189586916714
0.725,0.0339317781100193
0.725,0.0335058070764503
0.725,0.0330433793606782
0.725,0.0325468686273908
0.725,0.0320186755868518
0.725,0.0314612159095055
0.725,0.0308769085938891
0.725,0.0302681650277526
0.725,0.0296373786885734
0.725,0.0289869155201102
0.725,0.0283191049896597
0.725,0.0276362318443405
0.725,0.0269405285526286
0.725,0.0262341684509435
0.725,0.0255192595735392
0.725,0.0247978391590541
0.725,0.0240718688441911
0.725,0.0233432304816252
0.725,0.022613722623724
0.725,0.0218850575986357
0.725,0.0211588591881411
0.725,0.0204366608653133
0.725,0.0197199045937028
0.725,0.0190099401146885
0.725,0.0183080247121732
0.725,0.0176153234687768
0.725,0.0169329099151778
0.725,0.0162617670860455
0.725,0.0156027889476756
0.725,0.0149567820394327
0.725,0.014324467654709
0.725,0.0137064840801331
0.725,0.0131033891436095
0.725,0.0125156629775578
0.725,0.0119437109566339
0.725,0.0113878667736714
0.725,0.0108483957072515
0.725,0.0103254977857498
0.725,0.00981931153144677
0.725,0.00932991699569041
0.725,0.0088573394089706
0.725,0.00840155284297117
0.725,0.00796248352665629
0.725,0.00754001290727002
0.725,0.007133981834474
0.725,0.0067441935805419
0.725,0.00637041704920094
0.725,0.00601239007062038
0.725,0.00566982220622991
0.725,0.00534239882403709
0.725,0.00502978292523948
0.725,0.00473161822082213
0.725,0.00444753131724696
0.725,0.00417713562534572
0.725,0.00392003281003306
0.725,0.00367581499815905
0.725,0.00344406752537441
0.725,0.00322437070282011
0.725,0.00301630093380068
0.725,0.0028194333654441
0.725,0.00263334478096811
0.725,0.00245761271846967
0.725,0.00229181633442987
0.725,0.00213554076862876
0.725,0.0019883770357878
0.725,0.00184992280407115
0.725,0.00171977908894627
0.725,0.00159756013280443
0.725,0.00148288820076514
0.725,0.00137539249461494
0.725,0.00127471485356812
0.725,0.0011805060206036
0.725,0.001092427383657
0.725,0.00101015342243138
0.725,0.000933371437049635
0.725,0.000861701427834927
0.725,0.000795067724877141
0.725,0.000732971639699764
0.725,0.000675218725346038
0.725,0.000621553276084486
0.725,0.000571723778724609
0.73,0.0260976410956325
0.73,0.0270718445662045
0.73,0.0280059347658922
0.73,0.0288966623695694
0.73,0.0297410732231564
0.73,0.0305365153110821
0.73,0.0312806431099257
0.73,0.03197141942239
0.73,0.0326071149440999
0.73,0.0331863056937703
0.73,0.0337078685055165
0.73,0.0341709747595367
0.73,0.0345750825281389
0.73,0.0349199273098489
0.73,0.035205511491371
0.73,0.0354320928941191
0.73,0.0356001719757118
0.73,0.0357104788097359
0.73,0.0357639590102392
0.73,0.03576175931975
0.73,0.0357052127923667
0.73,0.0355958237187531
0.73,0.0354352524039114
0.73,0.0352252999023773
0.73,0.0349678928062489
0.73,0.0346650681754619
0.73,0.0343189586916489
0.73,0.0339317781101161
0.73,0.0335058070765678
0.73,0.0330433793705759
0.73,0.0325468686273899
0.73,0.0320186755868335
0.73,0.031461215909476
0.73,0.0308769085939234
0.73,0.0302681650277402
0.73,0.0296373786885881
0.73,0.0289869155198824
0.73,0.02831910499027
0.73,0.0276362317861256
0.73,0.0269405285529504
0.73,0.0262341684514291
0.73,0.0255192595737579
0.73,0.024797839159263
0.73,0.0240718688421405
0.73,0.0233432304790129
0.73,0.022613722624046
0.73,0.0218850575990042
0.73,0.0211588591886509
0.73,0.020436660866482
0.73,0.0197199045986629
0.73,0.0190099401158447
0.73,0.0183080247113683
0.73,0.0176153234664569
0.73,0.0169329099151176
0.73,0.016261767088074
0.73,0.0156027889465238
0.73,0.014956782038409
0.73,0.0143244676548678
0.73,0.0137064840800447
0.73,0.0131033891435105
0.73,0.0125156629778217
0.73,0.0119437109571434
0.73,0.011387866788678
0.73,0.0108483957098232
0.73,0.0103254978717924
0.73,0.00981931154895621
0.73,0.00932991701435781
0.73,0.00885733944858536
0.73,0.00840155280484167
0.73,0.00796248332248028
0.73,0.00754001284035666
0.73,0.00713398185895131
0.73,0.00674419361334966
0.73,0.00637041708911434
0.73,0.00601239010966426
0.73,0.00566982256427573
0.73,0.00534239900019706
0.73,0.00502978284808409
0.73,0.00473161789629151
0.73,0.00444753130396891
0.73,0.00417713563930633
0.73,0.00392003275449326
0.73,0.00367581491373681
0.73,0.00344406745158587
0.73,0.00322437063198522
0.73,0.00301630093163285
0.73,0.0028194334494005
0.73,0.00263334504191426
0.73,0.00245761201591521
0.73,0.00229181646004117
0.73,0.00213554090706425
0.73,0.00198837690453724
0.73,0.00184992150083585
0.73,0.0017197797310633
0.73,0.00159756006302203
0.73,0.00148288785692841
0.73,0.00137539265426079
0.73,0.00127471468670959
0.73,0.00118050612943454
0.73,0.00109242848967761
0.73,0.00101015356818235
0.73,0.000933371294778995
0.73,0.00086177113118624
0.73,0.000795067226327717
0.73,0.000732971642498859
0.73,0.000675220905313134
0.73,0.000621552993969932
0.73,0.000571723575008454
0.73,0.000525496928129421
0.735,0.026097641095629
0.735,0.0270718445661994
0.735,0.0280059347658903
0.735,0.0288966623713031
0.735,0.0297410732210008
0.735,0.0305365153112847
0.735,0.0312806431099474
0.735,0.0319714194224093
0.735,0.0326071149441128
0.735,0.0331863056938
0.735,0.0337078685055423
0.735,0.0341709747531247
0.735,0.0345750825173793
0.735,0.0349199272914273
0.735,0.0352055115192179
0.735,0.035432092894105
0.735,0.0356001718280304
0.735,0.0357104786236809
0.735,0.035763959010205
0.735,0.0357617593197104
0.735,0.0357052124441675
0.735,0.035595823718714
0.735,0.035435252403875
0.735,0.0352252999023404
0.735,0.034967892806218
0.735,0.0346650681754389
0.735,0.0343189586917532
0.735,0.0339317781101298
0.735,0.0335058070768575
0.735,0.0330433793705746
0.735,0.032546868627377
0.735,0.0320186755867539
0.735,0.0314612159094409
0.735,0.0308769085938583
0.735,0.0302681650277307
0.735,0.0296373786886203
0.735,0.0289869155201209
0.735,0.0283191049905355
0.735,0.0276362318449512
0.735,0.0269405285535526
0.735,0.0262341684531132
0.735,0.0255192595742506
0.735,0.0247978391597632
0.735,0.0240718688425127
0.735,0.0233432304793301
0.735,0.0226137226207089
0.735,0.021885057594877
0.735,0.0211588591887394
0.735,0.0204366608714441
0.735,0.0197199045995956
0.735,0.0190099401168032
0.735,0.0183080247118682
0.735,0.017615323467993
0.735,0.0169329099163301
0.735,0.0162617670868088
0.735,0.0156027889157481
0.735,0.014956782037313
0.735,0.0143244676529531
0.735,0.013706484079412
0.735,0.0131033891436636
0.735,0.0125156629777119
0.735,0.0119437109567073
0.735,0.0113878667882529
0.735,0.0108483957265127
0.735,0.0103254978735781
0.735,0.00981931164729388
0.735,0.00932991701742336
0.735,0.00885733946527745
0.735,0.00840155284908939
0.735,0.00796248327587135
0.735,0.00754001284473937
0.735,0.00713398177600766
0.735,0.00674419364090983
0.735,0.0063704171271004
0.735,0.00601239015643706
0.735,0.00566982259747562
0.735,0.00534239938999481
0.735,0.00502978294606549
0.735,0.00473161793445609
0.735,0.00444753094755512
0.735,0.0041771326091804
0.735,0.00392003272706898
0.735,0.00367581485304758
0.735,0.00344353693850574
0.735,0.0032243703842989
0.735,0.00301630091756078
0.735,0.00281943396722162
0.735,0.00263334484634514
0.735,0.00245761216645923
0.735,0.0022918162831469
0.735,0.00213554195206878
0.735,0.00198837692395282
0.735,0.00184992132198425
0.735,0.00171977951564495
0.735,0.00159756059494676
0.735,0.00148288765170634
0.735,0.00137539264121345
0.735,0.00127471468714591
0.735,0.00118050610217346
0.735,0.00109242853572855
0.735,0.00101015428331386
0.735,0.000933369554737107
0.735,0.000861771005245426
0.735,0.000795067149947482
0.735,0.000732973039245799
0.735,0.000675219589068909
0.735,0.000621553206543668
0.735,0.000571724033328724
0.735,0.000525496788885915
0.74,0.0250868590683507
0.74,0.0260976410956237
0.74,0.0270718445662093
0.74,0.0280059347658145
0.74,0.0288966623712775
0.74,0.0297410732210163
0.74,0.0305365153113012
0.74,0.0312806431099641
0.74,0.0319714194224395
0.74,0.032607114944144
0.74,0.0331863056933998
0.74,0.0337078685015311
0.74,0.034170974758899
0.74,0.0345750825281573
0.74,0.0349199272910132
0.74,0.0352055115192051
0.74,0.0354320928937877
0.74,0.035600171975665
0.74,0.0357104788096808
0.74,0.035763959010169
0.74,0.0357617593196749
0.74,0.0357052127923146
0.74,0.035595823718679
0.74,0.0354352524038401
0.74,0.0352252999023067
0.74,0.0349678927070549
0.74,0.0346650681755481
0.74,0.0343189586917628
0.74,0.0339317781101388
0.74,0.0335058070765779
0.74,0.0330433793704497
0.74,0.0325468686273643
0.74,0.0320186755867853
0.74,0.031461215909428
0.74,0.0308769085939716
0.74,0.0302681650278798
0.74,0.0296373786887014
0.74,0.0289869155201331
0.74,0.0283191049906897
0.74,0.02763623184532
0.74,0.0269405285549184
0.74,0.0262341684535103
0.74,0.025519259574754
0.74,0.0247978391602643
0.74,0.0240718688430634
0.74,0.0233432304798916
0.74,0.0226137226212224
0.74,0.0218850575952647
0.74,0.0211588591838062
0.74,0.02043666086528
0.74,0.0197199046002203
0.74,0.0190099401175627
0.74,0.0183080247129243
0.74,0.0176153234690515
0.74,0.016932909917202
0.74,0.0162617670866025
0.74,0.0156027889172666
0.74,0.0149567820395157
0.74,0.0143244676449646
0.74,0.0137064840733293
0.74,0.0131033891421282
0.74,0.0125156629786488
0.74,0.0119437109571348
0.74,0.0113878667877401
0.74,0.0108483957263712
0.74,0.0103254978948992
0.74,0.009819311648673
0.74,0.00932991699181784
0.74,0.00885733946686451
0.74,0.00840155286401223
0.74,0.00796248334347549
0.74,0.00754001257507264
0.74,0.00713398178104829
0.74,0.00674419353806299
0.74,0.00637041715810249
0.74,0.00601239020026845
0.74,0.00566982265150573
0.74,0.00534239942101955
0.74,0.00502978346874539
0.74,0.00473161790397647
0.74,0.00444753097968342
0.74,0.00417713533915509
0.74,0.00392003271763874
0.74,0.00367581495902725
0.74,0.00344406737942538
0.74,0.0032243703347179
0.74,0.00301630073320469
0.74,0.00281943396546258
0.74,0.00263334493023337
0.74,0.00245761239380293
0.74,0.00229181568240144
0.74,0.00213554196904231
0.74,0.00198837713673972
0.74,0.00184992120351102
0.74,0.00171977815811641
0.74,0.00159756121430066
0.74,0.00148288762751392
0.74,0.00137539223640415
0.74,0.00127471484531694
0.74,0.00118050597014729
0.74,0.0010924286910412
0.74,0.00101015539212779
0.74,0.000933369569968923
0.74,0.000861770852718768
0.74,0.000795066962323787
0.74,0.000732973037506746
0.74,0.00067522016463939
0.74,0.000621553351455972
0.74,0.000571723811456648
0.74,0.00052544774684038
0.74,0.000482647797098057
0.745,0.0250868590683462
0.745,0.0260976410956197
0.745,0.0270718445662076
0.745,0.0280059347658186
0.745,0.0288966623713307
0.745,0.029741073221144
0.745,0.0305365153114264
0.745,0.0312806431099975
0.745,0.0319714194217752
0.745,0.0326071149436888
0.745,0.0331863056911255
0.745,0.0337078685057039
0.745,0.0341709747595783
0.745,0.0345750825281558
0.745,0.0349199272908391
0.745,0.0352055115191648
0.745,0.0354320928940623
0.745,0.0356001719756375
0.745,0.0357104788096445
0.745,0.0357639590101299
0.745,0.035761759319639
0.745,0.0357052127922799
0.745,0.0355958237186419
0.745,0.0354352524038064
0.745,0.0352252999022836
0.745,0.0349678928063038
0.745,0.0346650681755515
0.745,0.0343189586918409
0.745,0.0339317781100358
0.745,0.0335058070765778
0.745,0.0330433793705558
0.745,0.0325468686273491
0.745,0.0320186755868904
0.745,0.0314612159093993
0.745,0.0308769085938564
0.745,0.0302681650278209
0.745,0.0296373786888026
0.745,0.0289869155203248
0.745,0.0283191049906664
0.745,0.0276362318468721
0.745,0.0269405285550897
0.745,0.0262341684536255
0.745,0.0255192595751534
0.745,0.0247978391611842
0.745,0.0240718688444066
0.745,0.0233432304807346
0.745,0.0226137226221097
0.745,0.0218850575961056
0.745,0.0211587448180974
0.745,0.0204366608650531
0.745,0.0197199045926808
0.745,0.0190099401170488
0.745,0.0183080247121149
0.745,0.0176153234680191
0.745,0.0169329099159894
0.745,0.0162617670875184
0.745,0.0156027889116589
0.745,0.0149567820325792
0.745,0.0143244676471945
0.745,0.0137064840727057
0.745,0.0131033891326887
0.745,0.0125156629712435
0.745,0.0119437109573577
0.745,0.0113878667882409
0.745,0.010848395726629
0.745,0.0103254978941453
0.745,0.00981931167340977
0.745,0.00932991712969999
0.745,0.00885733943837064
0.745,0.00840155286366451
0.745,0.00796248333663829
0.745,0.00754001264625548
0.745,0.00713398168845725
0.745,0.00674419351460176
0.745,0.00637041703426311
0.745,0.00601239023542388
0.745,0.00566982270196048
0.745,0.00534239949345205
0.745,0.00502978352303995
0.745,0.00473161848293979
0.745,0.00444753093861516
0.745,0.00417713522407448
0.745,0.00392003234260607
0.745,0.00367581495222757
0.745,0.00344406732748603
0.745,0.00322437032854617
0.745,0.00301630057129731
0.745,0.00281943393799944
0.745,0.00263334504004376
0.745,0.00245761219505081
0.745,0.00229181601113981
0.745,0.00213554110515557
0.745,0.00198837818548592
0.745,0.00184992126668893
0.745,0.00171977798483769
0.745,0.00159756093075569
0.745,0.00148288884797387
0.745,0.001375392061995
0.745,0.00127471474277652
0.745,0.00118050597405284
0.745,0.00109242865805226
0.745,0.00101015602239474
0.745,0.000933370221674501
0.745,0.000861771375513465
0.745,0.000795066818560786
0.745,0.000732972749457828
0.745,0.000675220502214247
0.745,0.000621553335602876
0.745,0.000571723596637375
0.745,0.000525496312157481
0.745,0.000482647696495642
0.75,0.0240433058664763
0.75,0.0250868590683438
0.75,0.026097641095628
0.75,0.0270718445661961
0.75,0.0280059347657613
0.75,0.028896662371442
0.75,0.0297410732211579
0.75,0.0305365153113445
0.75,0.0312806431093218
0.75,0.0319714194219721
0.75,0.0326071149423665
0.75,0.0331863056938898
0.75,0.033707868490552
0.75,0.0341709747595793
0.75,0.034575082528148
0.75,0.0349199273098224
0.75,0.035205511519166
0.75,0.0354320928940351
0.75,0.0356001719756048
0.75,0.0357104788095986
0.75,0.0357639590100995
0.75,0.0357617593196049
0.75,0.0357052127922448
0.75,0.0355958237186134
0.75,0.0354352524038944
0.75,0.0352252999023971
0.75,0.0349678928063088
0.75,0.0346650681755497
0.75,0.0343189586914829
0.75,0.0339317781101383
0.75,0.033505807076569
0.75,0.0330433793706556
0.75,0.0325468686272939
0.75,0.0320186755867234
0.75,0.0314612159093933
0.75,0.0308769085938936
0.75,0.0302681650278162
0.75,0.0296373786885396
0.75,0.0289869155200829
0.75,0.0283191049915877
0.75,0.0276362318464635
0.75,0.0269405285551965
0.75,0.0262341684537485
0.75,0.0255192595750828
0.75,0.0247978391611035
0.75,0.0240718688444975
0.75,0.0233432304815951
0.75,0.0226137226235722
0.75,0.0218850575983729
0.75,0.0211588591848078
0.75,0.0204366608656703
0.75,0.0197199045987068
0.75,0.0190099401088224
0.75,0.0183080247017892
0.75,0.0176153234678539
0.75,0.0169329099155374
0.75,0.0162617670797054
0.75,0.0156027889082303
0.75,0.0149567819994751
0.75,0.014324467649498
0.75,0.0137064840793735
0.75,0.0131033891353846
0.75,0.012515662966335
0.75,0.0119437109464878
0.75,0.0113878667879544
0.75,0.0108483957266396
0.75,0.0103254978944469
0.75,0.00981931167441763
0.75,0.00932991713906051
0.75,0.00885733959420199
0.75,0.00840155286592792
0.75,0.00796248333377192
0.75,0.00754001263586024
0.75,0.0071339814744269
0.75,0.00674419344534538
0.75,0.00637041700674845
0.75,0.00601239009146992
0.75,0.00566982274205374
0.75,0.00534239955075422
0.75,0.00502978359012096
0.75,0.00473161855046178
0.75,0.00444753145374666
0.75,0.00417713533492825
0.75,0.00392003229212912
0.75,0.00367581453685006
0.75,0.00344351888409244
0.75,0.00322437025007161
0.75,0.00301630056635127
0.75,0.00281943375308069
0.75,0.00263334547617466
0.75,0.00245761226525909
0.75,0.00229181604178885
0.75,0.0021355404921295
0.75,0.00198837819280184
0.75,0.0018499223592261
0.75,0.00171977786968269
0.75,0.00159755956524532
0.75,0.00148288254073137
0.75,0.00137539260337749
0.75,0.00127471438148485
0.75,0.00118050612562315
0.75,0.00109242852235525
0.75,0.00101015570603002
0.75,0.000933370732061567
0.75,0.000861770734889467
0.75,0.000795066654263321
0.75,0.000732972784411201
0.75,0.00067522175192769
0.75,0.000621552318440521
0.75,0.000571723556680892
0.75,0.000525496551532001
0.75,0.000482647428934335
0.755,0.024043305866633
0.755,0.025086859068341
0.755,0.0260976410956169
0.755,0.0270718445661441
0.755,0.0280059347657743
0.755,0.0288966623698036
0.755,0.029741073223548
0.755,0.030536515310679
0.755,0.0312806431094884
0.755,0.0319714194215704
0.755,0.0326071149442243
0.755,0.0331863056851246
0.755,0.0337078685061272
0.755,0.0341709747603826
0.755,0.0345750825281344
0.755,0.0349199273098017
0.755,0.0352055115191408
0.755,0.0354320928940059
0.755,0.0356001719755707
0.755,0.0357104788095785
0.755,0.0357639590100669
0.755,0.0357617593195718
0.755,0.0357052127921508
0.755,0.0355958237187007
0.755,0.0354352524038954
0.755,0.0352252999023999
0.755,0.0349678928061918
0.755,0.0346650681755555
0.755,0.0343189586917677
0.755,0.0339317781102654
0.755,0.0335058070766648
0.755,0.0330433793704935
0.755,0.0325468686272894
0.755,0.0320186755867043
0.755,0.0314612159093425
0.755,0.0308769085938393
0.755,0.030268150104773
0.755,0.0296373786885362
0.755,0.02898691552078
0.755,0.0283191049915691
0.755,0.0276362318463569
0.755,0.0269405285551337
0.755,0.0262341684536866
0.755,0.0255192595748759
0.755,0.0247978391608611
0.755,0.0240718688440216
0.755,0.0233432304814358
0.755,0.0226137226233143
0.755,0.0218850575981328
0.755,0.0211588591875798
0.755,0.0204366608700348
0.755,0.0197199046020227
0.755,0.0190099401129281
0.755,0.0183080247057601
0.755,0.0176153234592642
0.755,0.016932909901043
0.755,0.0162617670847646
0.755,0.0156027889136148
0.755,0.0149567819989034
0.755,0.0143244676487279
0.755,0.0137064840733611
0.755,0.0131033891354789
0.755,0.0125156629695752
0.755,0.0119437109496658
0.755,0.0113878667844874
0.755,0.0108483957258179
0.755,0.0103254978987679
0.755,0.00981931167464889
0.755,0.00932991715868225
0.755,0.00885733960325341
0.755,0.00840155283068866
0.755,0.00796248333387561
0.755,0.00754001262990855
0.755,0.0071339815590028
0.755,0.0067441932596497
0.755,0.00637041693799167
0.755,0.00601239005876297
0.755,0.00566982257586002
0.755,0.00534239959735383
0.755,0.00502978365754636
0.755,0.00473161862664484
0.755,0.00444753168303436
0.755,0.00417713572996359
0.755,0.00392003239446503
0.755,0.00367581447520449
0.755,0.00344406706058731
0.755,0.00322437017830413
0.755,0.00301630048738266
0.755,0.00281943382258176
0.755,0.00263334544517901
0.755,0.00245761236405895
0.755,0.00229181611673246
0.755,0.00213554080006584
0.755,0.0019883773274405
0.755,0.0018499224596118
0.755,0.00171977797152079
0.755,0.00159755938341655
0.755,0.00148288843851851
0.755,0.00137539327250047
0.755,0.00127471379558863
0.755,0.0011805059981802
0.755,0.00109242854489633
0.755,0.00101015521501391
0.755,0.000933372033805613
0.755,0.000861771293874103
0.755,0.00079506647724048
0.755,0.000732972632747408
0.755,0.00067522056956526
0.755,0.000621552920196278
0.755,0.000571723647912581
0.755,0.000525435918971029
0.755,0.000482642296760094
0.755,0.000442963024977594
0.76,0.0240433058664709
0.76,0.0250868590683472
0.76,0.026097641095618
0.76,0.0270718445661493
0.76,0.0280059347658208
0.76,0.028896662369532
0.76,0.0297410732211994
0.76,0.0305365153108158
0.76,0.0312806431095133
0.76,0.0319714194215272
0.76,0.0326071149390812
0.76,0.033186305693877
0.76,0.0337078685062847
0.76,0.0341709747604923
0.76,0.0345750825165983
0.76,0.0349199273097783
0.76,0.0352055115189171
0.76,0.0354320928939753
0.76,0.0356001719755395
0.76,0.0357104788095473
0.76,0.0357639590100367
0.76,0.0357617593195452
0.76,0.0357052127922993
0.76,0.035595823718702
0.76,0.0354352524038966
0.76,0.0352252999022151
0.76,0.0349678928063099
0.76,0.0346650681755574
0.76,0.0343189586918816
0.76,0.0339317781101041
0.76,0.0335058070765141
0.76,0.0330433793704722
0.76,0.0325468686272495
0.76,0.0320186755866628
0.76,0.0314612159093305
0.76,0.0308769085938773
0.76,0.0302681650275256
0.76,0.0296373786891261
0.76,0.0289869155207951
0.76,0.0283191049916457
0.76,0.0276362318463083
0.76,0.026940528555405
0.76,0.0262341684535225
0.76,0.0255192595747158
0.76,0.0247978391604377
0.76,0.0240718688438774
0.76,0.0233432304812452
0.76,0.0226137226241762
0.76,0.0218850575990988
0.76,0.0211588591887722
0.76,0.0204366608714533
0.76,0.0197199046242836
0.76,0.0190099401161173
0.76,0.0183080247087448
0.76,0.0176153234582715
0.76,0.0169329099062843
0.76,0.016261767072606
0.76,0.015602788918295
0.76,0.0149567820039948
0.76,0.0143244676545764
0.76,0.0137064840799541
0.76,0.0131033891427544
0.76,0.0125156629677118
0.76,0.0119437109390825
0.76,0.0113878667713968
0.76,0.0108483957225126
0.76,0.0103254978979622
0.76,0.00981931168046457
0.76,0.00932991715911602
0.76,0.00885733962761814
0.76,0.00840155301063306
0.76,0.00796248329138982
0.76,0.00754001262716231
0.76,0.00713398154919465
0.76,0.00674419331154086
0.76,0.00637041696180796
0.76,0.00601239005926257
0.76,0.00566982254045056
0.76,0.00534239940898806
0.76,0.00502978371126517
0.76,0.00473161870373984
0.76,0.00444754714972917
0.76,0.0041771359973406
0.76,0.00392003280877806
0.76,0.00367581455516408
0.76,0.00344406697050403
0.76,0.00322436982613472
0.76,0.00301630038780254
0.76,0.00281943397908901
0.76,0.00263334528268411
0.76,0.00245761283616708
0.76,0.00229181595040373
0.76,0.00213554084394763
0.76,0.00198837671814811
0.76,0.00184992259460048
0.76,0.00171977913079324
0.76,0.0015975592833859
0.76,0.00148288806610064
0.76,0.00137539315367063
0.76,0.0012747147854395
0.76,0.00118050563708305
0.76,0.00109242868306492
0.76,0.00101015559983764
0.76,0.000933371807530392
0.76,0.000861771746130557
0.76,0.000795064635528586
0.76,0.000732972469708049
0.76,0.000675220994318604
0.76,0.000621553999085034
0.76,0.000571722973258915
0.76,0.00052549664901802
0.76,0.00048264782673213
0.76,0.000442962903577371
0.765,0.0229710457598417
0.765,0.0240433058664745
0.765,0.025086859068346
0.765,0.0260976410955727
0.765,0.02707184456616
0.765,0.0280059347658319
0.765,0.0288966623696182
0.765,0.0297410732206464
0.765,0.0305365153114111
0.765,0.0312806431094745
0.765,0.0319714194195563
0.765,0.0326071149442412
0.765,0.0331863056938761
0.765,0.0337078685064012
0.765,0.0341709747605556
0.765,0.0345750825280941
0.765,0.0349199273097517
0.765,0.0352055115190775
0.765,0.0354320928939429
0.765,0.0356001719755099
0.765,0.0357104788095185
0.765,0.0357639590100101
0.765,0.0357617593196282
0.765,0.0357052127923037
0.765,0.0355958237186981
0.765,0.0354352524036279
0.765,0.0352252999023994
0.765,0.0349678928063124
0.765,0.0346650681756691
0.765,0.0343189586917423
0.765,0.0339317781100998
0.765,0.0335058070764936
0.765,0.0330433793704368
0.765,0.0325468686271982
0.765,0.0320186755866166
0.765,0.0314612159092885
0.765,0.0308769085936176
0.765,0.0302681650276286
0.765,0.029637378689207
0.765,0.0289869155208514
0.765,0.0283191049911137
0.765,0.0276362318461681
0.765,0.0269405285552402
0.765,0.0262341684538815
0.765,0.025519259574603
0.765,0.024797839160496
0.765,0.024071868844222
0.765,0.0233432304816722
0.765,0.0226137226240619
0.765,0.0218850575991686
0.765,0.021158859188722
0.765,0.0204366608714129
0.765,0.0197199046057729
0.765,0.0190099401268686
0.765,0.0183080247145418
0.765,0.0176153234653513
0.765,0.0169329099092885
0.765,0.0162617670742583
0.765,0.0156027888996627
0.765,0.0149567820041963
0.765,0.0143244676137909
0.765,0.0137064840799853
0.765,0.0131033891433968
0.765,0.0125156629767256
0.765,0.0119437109570969
0.765,0.0113878667690134
0.765,0.0108483957139414
0.765,0.0103254978771106
0.765,0.00981931167821293
0.765,0.00932991716611131
0.765,0.00885733962867541
0.765,0.00840155304160672
0.765,0.00796248349278561
0.765,0.00754001257693737
0.765,0.00713398154298095
0.765,0.00674419329734954
0.765,0.00637041680312134
0.765,0.006012390011501
0.765,0.00566982254027293
0.765,0.00534239937121028
0.765,0.00502978350249195
0.765,0.00473161877181161
0.765,0.00444753182350555
0.765,0.00417713607056869
0.765,0.00392003296722709
0.765,0.00367581515050963
0.765,0.00344406698497957
0.765,0.00322436971534112
0.765,0.00301630035351952
0.765,0.00281943380777228
0.765,0.0026333453464753
0.765,0.00245761271796074
0.765,0.00229181600815065
0.765,0.0021355409025372
0.765,0.00198837699553289
0.765,0.00184992173531096
0.765,0.00171977918605637
0.765,0.00159755942278683
0.765,0.00148288683925046
0.765,0.00137539283420818
0.765,0.0012747154424162
0.765,0.00118050507179479
0.765,0.00109242854683833
0.765,0.00101015559500262
0.765,0.000933161630780166
0.765,0.000861773028226098
0.765,0.000795065061995892
0.765,0.000732972313627345
0.765,0.00067522083636895
0.765,0.000621553458124202
0.765,0.000571723115493583
0.765,0.00052549655507339
0.765,0.00048264752423699
0.765,0.000442916522427339
0.765,0.000406238727464814
0.77,0.0229710457598438
0.77,0.0240433058664739
0.77,0.0250868590683396
0.77,0.026097641095577
0.77,0.0270718445661841
0.77,0.0280059347658448
0.77,0.0288966623690113
0.77,0.0297410732212397
0.77,0.0305365153110736
0.77,0.0312806431083696
0.77,0.0319714194225876
0.77,0.0326071149399523
0.77,0.0331863056938707
0.77,0.033707868505566
0.77,0.034170974760577
0.77,0.0345750825280702
0.77,0.0349199273097257
0.77,0.0352055115190568
0.77,0.0354320928939145
0.77,0.0356001719750336
0.77,0.0357104788094944
0.77,0.0357639590100893
0.77,0.0357617593196277
0.77,0.0357052127922708
0.77,0.0355958237186977
0.77,0.0354352524038959
0.77,0.0352252999025263
0.77,0.0349678928063026
0.77,0.0346650681755402
0.77,0.0343189586917446
0.77,0.0339317781037674
0.77,0.033505807076469
0.77,0.0330433793704007
0.77,0.0325468686271548
0.77,0.0320186755865605
0.77,0.031461215909233
0.77,0.0308769085936245
0.77,0.0302681650280718
0.77,0.0296373786891797
0.77,0.0289869155208095
0.77,0.0283191049910195
0.77,0.0276362318460664
0.77,0.0269405285551363
0.77,0.026234168453783
0.77,0.0255192595746255
0.77,0.0247978391608585
0.77,0.024071868844101
0.77,0.0233432304814863
0.77,0.0226137226235179
0.77,0.0218850575983764
0.77,0.0211588591879057
0.77,0.0204366608714029
0.77,0.0197199046057251
0.77,0.0190099401268018
0.77,0.0183080247152394
0.77,0.0176153234740636
0.77,0.0169329099219097
0.77,0.0162617670778459
0.77,0.0156027889014598
0.77,0.0149567819821634
0.77,0.0143244676139186
0.77,0.0137064840799758
0.77,0.0131033891433562
0.77,0.0125156629776658
0.77,0.0119437109559331
0.77,0.0113878667819993
0.77,0.0108483957193199
0.77,0.0103254978784817
0.77,0.00981931165360095
0.77,0.00932991714779374
0.77,0.00885733963739932
0.77,0.00840155304483414
0.77,0.00796248353046614
0.77,0.0075400125866476
0.77,0.00713398148480304
0.77,0.00674419328688503
0.77,0.00637041678308692
0.77,0.00601239001527953
0.77,0.00566982249142534
0.77,0.00534239937012226
0.77,0.00502978346486938
0.77,0.00473161576221837
0.77,0.00444753190290936
0.77,0.00417713616456594
0.77,0.00392003319477796
0.77,0.00367581513900306
0.77,0.00344406762850369
0.77,0.00322436984749785
0.77,0.00301629991477181
0.77,0.00281943395676842
0.77,0.00263334549771876
0.77,0.0024576126519007
0.77,0.00229181652626331
0.77,0.00213554072696853
0.77,0.00198837703618282
0.77,0.00184992209737334
0.77,0.00171977935007783
0.77,0.00159756053619353
0.77,0.00148288675348307
0.77,0.00137539244715823
0.77,0.00127471531701873
0.77,0.00118050606677311
0.77,0.0010924281806397
0.77,0.00101015576303398
0.77,0.000933371789520576
0.77,0.000861773179368308
0.77,0.000795065432299458
0.77,0.000732970365863839
0.77,0.000675220692972767
0.77,0.000621553655143048
0.77,0.000571724176440691
0.77,0.000525495719238211
0.77,0.000482647334067998
0.77,0.000442962380339473
0.77,0.000406239596661528
0.775,0.02187438098084
0.775,0.0229710457598467
0.775,0.0240433058664729
0.775,0.025086859068301
0.775,0.0260976410955857
0.775,0.0270718445661991
0.775,0.0280059347658608
0.775,0.0288966623695858
0.775,0.0297410732210462
0.775,0.0305365153100006
0.775,0.0312806431101421
0.775,0.0319714194225534
0.775,0.032607114944239
0.775,0.0331863056905049
0.775,0.0337078685055495
0.775,0.0341709747535435
0.775,0.0345750825280443
0.775,0.0349199273096955
0.775,0.0352055115190282
0.775,0.0354320928938712
0.775,0.0356001719754611
0.775,0.0357104788095685
0.775,0.0357639590100888
0.775,0.0357617593195784
0.775,0.0357052127923006
0.775,0.0355958237187046
0.775,0.0354352524040209
0.775,0.0352252999023981
0.775,0.034967892806303
0.775,0.0346650681755465
0.775,0.0343189586917316
0.775,0.0339317781100528
0.775,0.0335058070763279
0.775,0.0330433793703441
0.775,0.0325468686271098
0.775,0.0320186755865057
0.775,0.0314612159091762
0.775,0.0308769085941448
0.775,0.0302681650280614
0.775,0.0296373786891634
0.775,0.0289869155207864
0.775,0.0283191049909597
0.775,0.0276362318459979
0.775,0.0269405285550862
0.775,0.0262341684537691
0.775,0.0255192595753921
0.775,0.0247978391609138
0.775,0.024071868844232
0.775,0.0233432304816857
0.775,0.022613722623664
0.775,0.0218850367940657
0.775,0.021158859188004
0.775,0.0204366608705282
0.775,0.0197199046045118
0.775,0.0190099401243257
0.775,0.0183080246919761
0.775,0.0176153234756211
0.775,0.0169329099227128
0.775,0.016261767091665
0.775,0.0156027889061143
0.775,0.0149567819844968
0.775,0.0143244675881506
0.775,0.013706484079997
0.775,0.0131033891434578
0.775,0.0125156629776498
0.775,0.0119437109569872
0.775,0.011387866787035
0.775,0.0108483957209391
0.775,0.0103254978925807
0.775,0.00981931167306027
0.775,0.00932991714094311
0.775,0.00885733961485802
0.775,0.00840155305600421
0.775,0.00796248353127571
0.775,0.00754001281305627
0.775,0.00713398148934985
0.775,0.00674419322552122
0.775,0.00637041676754824
0.775,0.00601238983250951
0.775,0.00566982248816417
0.775,0.00534239932644009
0.775,0.00502978345870453
0.775,0.00473161850106441
0.775,0.00444753165682665
0.775,0.00417713625559668
0.775,0.00392003330436319
0.775,0.00367581529594307
0.775,0.00344406760985883
0.775,0.00322436998086539
0.775,0.00301629985742347
0.775,0.00281943286199415
0.775,0.00263334545429328
0.775,0.00245761274051137
0.775,0.00229181634778852
0.775,0.00213554070165212
0.775,0.00198837712628985
0.775,0.00184992138317197
0.775,0.00171977850319571
0.775,0.00159756065381322
0.775,0.00148288781411932
0.775,0.00137539118354835
0.775,0.00127471499203491
0.775,0.00118050670303993
0.775,0.00109242803623943
0.775,0.00101015565812146
0.775,0.000933371809740846
0.775,0.000861773329902338
0.775,0.000795066654362353
0.775,0.000732970335541872
0.775,0.000675220597658788
0.775,0.000621553499416061
0.775,0.000571724849950606
0.775,0.000525496016622551
0.775,0.000482647237626255
0.775,0.000442957863411753
0.775,0.000406239276048659
0.78,0.0218743809808392
0.78,0.0229710457598464
0.78,0.0240433058664677
0.78,0.0250868590683043
0.78,0.0260976410956042
0.78,0.0270718445662115
0.78,0.0280059347654136
0.78,0.0288966623694995
0.78,0.0297410732204219
0.78,0.030536515311398
0.78,0.0312806431101144
0.78,0.0319714194225505
0.78,0.0326071149442295
0.78,0.0331863056943266
0.78,0.0337078685102367
0.78,0.0341709747604967
0.78,0.0345750825290137
0.78,0.0349199273096753
0.78,0.0352055115190021
0.78,0.0354320928938459
0.78,0.0356001719754417
0.78,0.0357104788097491
0.78,0.0357639590100347
0.78,0.035761759319627
0.78,0.0357052127922544
0.78,0.0355958237187654
0.78,0.0354352524038394
0.78,0.0352252999000521
0.78,0.0349678928062459
0.78,0.0346650681754726
0.78,0.0343189586916484
0.78,0.0339317781100363
0.78,0.033505807076411
0.78,0.0330433793703251
0.78,0.0325468686270631
0.78,0.0320186755864532
0.78,0.0314612159091194
0.78,0.0308769083413703
0.78,0.0302681650280464
0.78,0.0296373786891443
0.78,0.0289869155203065
0.78,0.02831910499089
0.78,0.0276362318459596
0.78,0.0269405285552409
0.78,0.026234168453964
0.78,0.0255192595753658
0.78,0.0247978391609817
0.78,0.024071868844258
0.78,0.0233432304817209
0.78,0.0226137226238319
0.78,0.021885057376571
0.78,0.0211588591885968
0.78,0.0204366608707929
0.78,0.0197199046057922
0.78,0.0190099401235525
0.78,0.0183080247241999
0.78,0.0176152872579721
0.78,0.0169329099198388
0.78,0.0162617670869087
0.78,0.0156027889152486
0.78,0.0149567819756723
0.78,0.0143244675816677
0.78,0.0137064839922225
0.78,0.0131033891294091
0.78,0.0125156629613637
0.78,0.011943710938039
0.78,0.0113878667664606
0.78,0.0108483956961563
0.78,0.010325497868338
0.78,0.00981931164563299
0.78,0.00932991715729037
0.78,0.00885733960850155
0.78,0.00840155302872403
0.78,0.00796248354577411
0.78,0.00754001284571104
0.78,0.007133981506388
0.78,0.00674419321539532
0.78,0.00637041675678907
0.78,0.00601238981015562
0.78,0.00566982258228399
0.78,0.0053423993122379
0.78,0.00502978350876537
0.78,0.00473161849061587
0.78,0.00444753162034628
0.78,0.00417713600382075
0.78,0.00392003338486058
0.78,0.00367581553881813
0.78,0.00344406778852857
0.78,0.00322437064426184
0.78,0.00301629995427843
0.78,0.00281943278885954
0.78,0.00263334500708678
0.78,0.00245761286448776
0.78,0.00229181634705355
0.78,0.00213554086192036
0.78,0.00198837717997535
0.78,0.00184992140430795
0.78,0.00171977884932351
0.78,0.00159756084548213
0.78,0.00148288802697571
0.78,0.00137539110855633
0.78,0.00127471459371797
0.78,0.00118050658057678
0.78,0.00109242862677328
0.78,0.00101015526121606
0.78,0.000933371951364226
0.78,0.000861773229198004
0.78,0.000795066842821379
0.78,0.00073297090464286
0.78,0.000675219413905026
0.78,0.000621553317493584
0.78,0.000571724029591492
0.78,0.000525496662254987
0.78,0.00048264728722236
0.78,0.000442962380319045
0.78,0.000406239453369928
0.78,0.000372284715213222
0.785,0.021874380980838
0.785,0.0229710457598458
0.785,0.0240433058664353
0.785,0.0250868590683114
0.785,0.026097641095614
0.785,0.0270718445657868
0.785,0.0280059347658983
0.785,0.028896662369121
0.785,0.0297410732209946
0.785,0.0305365153114257
0.785,0.031280643110115
0.785,0.0319714194225458
0.785,0.0326071149420248
0.785,0.0331863056938304
0.785,0.0337078685011287
0.785,0.0341709747604027
0.785,0.0345750825288791
0.785,0.0349199273102645
0.785,0.0352055115189667
0.785,0.0354320928942558
0.785,0.0356001719756719
0.785,0.0357104788093796
0.785,0.0357639590100861
0.785,0.0357617593196304
0.785,0.0357052127924177
0.785,0.0355958237187045
0.785,0.0354352524039087
0.785,0.0352252999024091
0.785,0.0349678928063105
0.785,0.0346650681755331
0.785,0.0343189586916988
0.785,0.0339317781100157
0.785,0.033505807076384
0.785,0.0330433793702904
0.785,0.0325468686269318
0.785,0.032018675586401
0.785,0.0314612159090641
0.785,0.0308769085939812
0.785,0.0302681650280373
0.785,0.0296373786895907
0.785,0.0289869155202753
0.785,0.0283191049910099
0.785,0.027636231846098
0.785,0.0269405285552144
0.785,0.0262341684538939
0.785,0.0255192595752904
0.785,0.0247978391613325
0.785,0.0240718688442977
0.785,0.0233432304817757
0.785,0.0226137226239274
0.785,0.0218850386473796
0.785,0.0211588591885619
0.785,0.0204366608718701
0.785,0.0197199046038612
0.785,0.0190099401251229
0.785,0.0183080247232263
0.785,0.0176153234817741
0.785,0.016932909917954
0.785,0.0162617670859486
0.785,0.0156027889127237
0.785,0.0149567819878027
0.785,0.0143244675997715
0.785,0.0137064839935025
0.785,0.01310338909339
0.785,0.0125156629581833
0.785,0.0119437109342976
0.785,0.0113878667622929
0.785,0.0108483956923832
0.785,0.0103254978599904
0.785,0.00981931163855843
0.785,0.00932991711875852
0.785,0.00885733958774404
0.785,0.0084015530007745
0.785,0.00796248351388829
0.785,0.00754001284168915
0.785,0.00713398178202773
0.785,0.00674419322986375
0.785,0.00637041668148641
0.785,0.00601238979500529
0.785,0.00566982228877855
0.785,0.00534239932378711
0.785,0.00502978340062588
0.785,0.00473161854625603
0.785,0.00444753160742439
0.785,0.00417713601272607
0.785,0.00392003315616241
0.785,0.00367581565034314
0.785,0.00344406805620556
0.785,0.00322437064089032
0.785,0.00301630065664105
0.785,0.00281943281202102
0.785,0.0026333448917506
0.785,0.00245761242126008
0.785,0.00229181643560961
0.785,0.00213554112089964
0.785,0.00198837695245646
0.785,0.00184992148574059
0.785,0.00171977804814927
0.785,0.00159756001379829
0.785,0.00148288816453679
0.785,0.00137539220940175
0.785,0.00127471328976902
0.785,0.00118050628952671
0.785,0.00109242923620978
0.785,0.00101015510368496
0.785,0.000933371876992384
0.785,0.000861773115186981
0.785,0.000795067593281518
0.785,0.000732972016748157
0.785,0.000675218330045357
0.785,0.000621553311652701
0.785,0.000571724011354968
0.785,0.000525497430655886
0.785,0.000482646614698545
0.785,0.000442962723902873
0.785,0.000406239452429791
0.785,0.000372284657450539
0.79,0.020757829606995
0.79,0.0218743809808407
0.79,0.0229710457598422
0.79,0.0240433058664381
0.79,0.0250868590683165
0.79,0.0260976410966583
0.79,0.0270718445662493
0.79,0.0280059347658369
0.79,0.0288966623694578
0.79,0.0297410732212636
0.79,0.0305365153113949
0.79,0.0312806431100345
0.79,0.031971419422544
0.79,0.0326071149442018
0.79,0.0331863056938119
0.79,0.0337078685054825
0.79,0.0341709747602863
0.79,0.0345750825287169
0.79,0.034919927310043
0.79,0.0352055115193624
0.79,0.0354320928941278
0.79,0.0356001719755288
0.79,0.0357104788095642
0.79,0.0357639590100731
0.79,0.0357617593197306
0.79,0.0357052127923077
0.79,0.0355958237187143
0.79,0.0354352524039115
0.79,0.0352252999024102
0.79,0.0349678928063084
0.79,0.0346650681755267
0.79,0.0343189586916909
0.79,0.033931778109997
0.79,0.0335058070763583
0.79,0.0330433793702568
0.79,0.032546868626977
0.79,0.0320186755863545
0.79,0.0314612159092689
0.79,0.0308769085938979
0.79,0.0302681650279103
0.79,0.0296373786890021
0.79,0.0289869155203673
0.79,0.0283191049909771
0.79,0.0276362318460665
0.79,0.0269405285551751
0.79,0.026234168453848
0.79,0.0255192595752196
0.79,0.0247978391612698
0.79,0.0240718688447233
0.79,0.02334323048189
0.79,0.0226137226240837
0.79,0.0218850575991384
0.79,0.0211588591888416
0.79,0.0204366608712803
0.79,0.0197199046029859
0.79,0.0190099401246567
0.79,0.0183080247233237
0.79,0.0176153234822807
0.79,0.016932909919035
0.79,0.0162617670855332
0.79,0.0156027889114256
0.79,0.0149567819992513
0.79,0.0143244676133997
0.79,0.0137064840302038
0.79,0.0131033891105894
0.79,0.0125156629395733
0.79,0.0119437109567321
0.79,0.0113878667876881
0.79,0.0108483957266987
0.79,0.010325497853947
0.79,0.00981931163197902
0.79,0.0093299171137653
0.79,0.00885733957771606
0.79,0.00840155299166923
0.79,0.00796248347366602
0.79,0.00754001278243366
0.79,0.0071339817796352
0.79,0.00674419328972786
0.79,0.00637041668767346
0.79,0.0060123897780997
0.79,0.00566982226760571
0.79,0.00534239941679959
0.79,0.00502978074228499
0.79,0.0047316184376347
0.79,0.00444753161610678
0.79,0.00417713594970981
0.79,0.00392003315464229
0.79,0.0036758153945966
0.79,0.00344406818599552
0.79,0.00322437080350646
0.79,0.00301630098456851
0.79,0.00281943355154102
0.79,0.00263334485652766
0.79,0.00245761225639507
0.79,0.00229181655808386
0.79,0.00213554117477988
0.79,0.00198837704104249
0.79,0.0018499215288883
0.79,0.00171977812763324
0.79,0.00159756033933633
0.79,0.00148288838293476
0.79,0.00137539239688933
0.79,0.00127471322030681
0.79,0.00118050585214813
0.79,0.00109242912422425
0.79,0.00101015572264718
0.79,0.000933371465224875
0.79,0.000861773224646978
0.79,0.000795067267757466
0.79,0.000732972734927007
0.79,0.00067521878960064
0.79,0.000621553086568083
0.79,0.000571723823663994
0.79,0.000525496854756113
0.79,0.000482646798550368
0.79,0.000442962568820704
0.79,0.000406239302266354
0.79,0.000372284674853507
0.79,0.00034091559562377
0.795,0.0207578296070009
0.795,0.0218743809808415
0.795,0.0229710457598152
0.795,0.0240433058664443
0.795,0.025086859068333
0.795,0.0260976410952897
0.795,0.0270718445662253
0.795,0.0280059347658233
0.795,0.0288966623694426
0.795,0.0297410732212616
0.795,0.0305365153113942
0.795,0.0312806431144138
0.795,0.0319714194215225
0.795,0.0326071149441847
0.795,0.0331863056910473
0.795,0.0337078685054654
0.795,0.034170974759386
0.795,0.034575082528548
0.795,0.0349199273100287
0.795,0.0352055115192531
0.795,0.0354320928939309
0.795,0.0356001719755211
0.795,0.0357104788095657
0.795,0.0357639590101897
0.795,0.0357617593196314
0.795,0.0357052127923165
0.795,0.0355958237187178
0.795,0.0354352524039142
0.795,0.0352252999024138
0.795,0.0349678928063067
0.795,0.034665068175514
0.795,0.0343189586866948
0.795,0.0339317781099794
0.795,0.0335058070763347
0.795,0.0330433793702276
0.795,0.0325468686269442
0.795,0.0320186755863198
0.795,0.0314612159091973
0.795,0.0308769085938239
0.795,0.0302681650278278
0.795,0.029637378688969
0.795,0.0289869155201328
0.795,0.028319104990722
0.795,0.0276362318460633
0.795,0.0269405285551634
0.795,0.0262341684538394
0.795,0.0255192595752187
0.795,0.0247978391612683
0.795,0.0240718688447341
0.795,0.0233432304819532
0.795,0.0226137226241219
0.795,0.0218850575991459
0.795,0.0211588591885039
0.795,0.0204366608694758
0.795,0.0197199046033636
0.795,0.019009940123859
0.795,0.0183080247225452
0.795,0.017615323482647
0.795,0.0169329099332152
0.795,0.016261767088075
0.795,0.0156027889232569
0.795,0.0149567819997374
0.795,0.0143244676152826
0.795,0.0137064840326345
0.795,0.0131033890877393
0.795,0.0125156629409747
0.795,0.0119437109091497
0.795,0.0113878667881873
0.795,0.0108483957260613
0.795,0.0103254978899564
0.795,0.00981931167442618
0.795,0.00932991710932118
0.795,0.00885733957505652
0.795,0.00840155298382661
0.795,0.00796248346655393
0.795,0.00754001277517125
0.795,0.00713398170572477
0.795,0.00674419354595424
0.795,0.00637041670771987
0.795,0.00601238970699813
0.795,0.00566982224489143
0.795,0.00534239909505851
0.795,0.00502978351094541
0.795,0.00473161842467551
0.795,0.00444753166501943
0.795,0.00417713595236835
0.795,0.00392003310057243
0.795,0.00367581541469786
0.795,0.00344406796024921
0.795,0.00322437110258833
0.795,0.00301630096849537
0.795,0.00281943372744564
0.795,0.00263334485800892
0.795,0.0024576121619253
0.795,0.00229180395084638
0.795,0.00213554125788051
0.795,0.00198837738054491
0.795,0.00184992130390449
0.795,0.00171977819794877
0.795,0.00159755959550911
0.795,0.00148288851095124
0.795,0.00137539254076557
0.795,0.00127471434181281
0.795,0.00118050451799268
0.795,0.00109242883641802
0.795,0.0010101562905287
0.795,0.000933371279149053
0.795,0.000861773245463437
0.795,0.000795067244733882
0.795,0.000732973030700634
0.795,0.000675220201360904
0.795,0.000621549087950202
0.795,0.000571723620422127
0.795,0.000525496949407289
0.795,0.000482648422213128
0.795,0.000442961802852526
0.795,0.000406234209119116
0.795,0.000372284141837653
0.795,0.00034091545303605
0.8,0.0196261002537054
0.8,0.0207578296069996
0.8,0.0218743809808403
0.8,0.0229710457598176
0.8,0.0240433058664495
0.8,0.0250868590683428
0.8,0.0260976410956464
0.8,0.0270718445661393
0.8,0.0280059347658115
0.8,0.028896662369617
0.8,0.0297410732212359
0.8,0.0305365153113902
0.8,0.0312806431100231
0.8,0.0319714194225208
0.8,0.0326071149441722
0.8,0.0331863056937641
0.8,0.0337078685054454
0.8,0.0341709747696161
0.8,0.0345750825279367
0.8,0.0349199273096763
0.8,0.0352055115190276
0.8,0.0354320928939259
0.8,0.0356001719755268
0.8,0.0357104788096631
0.8,0.0357639590100916
0.8,0.0357617593196394
0.8,0.0357052127923211
0.8,0.0355958237187222
0.8,0.0354352524029917
0.8,0.0352252999024153
0.8,0.0349678928062993
0.8,0.0346650681755127
0.8,0.0343189586916688
0.8,0.0339317781099646
0.8,0.0335058070763157
0.8,0.0330433793702062
0.8,0.0325468686269234
0.8,0.0320186755862941
0.8,0.0314612159091296
0.8,0.0308769085937789
0.8,0.0302681650278451
0.8,0.0296373786889021
0.8,0.0289869155200311
0.8,0.0283191049905781
0.8,0.0276362318455927
0.8,0.0269405285546344
0.8,0.0262341684538437
0.8,0.0255192595752266
0.8,0.0247978391611444
0.8,0.0240718688445344
0.8,0.0233432304821702
0.8,0.0226137226241216
0.8,0.0218850575991346
0.8,0.0211588591879477
0.8,0.0204366608687517
0.8,0.0197199046034248
0.8,0.0190099401229061
0.8,0.0183080247221449
0.8,0.0176153234822924
0.8,0.0169329099332098
0.8,0.0162617670974342
0.8,0.0156027889257387
0.8,0.0149567820013061
0.8,0.0143244676144342
0.8,0.0137064840341369
0.8,0.0131033890900029
0.8,0.0125156629766221
0.8,0.0119437109162419
0.8,0.0113878667346431
0.8,0.0108483957266036
0.8,0.0103254978909177
0.8,0.00981931167384964
0.8,0.00932991715891895
0.8,0.00885733962619295
0.8,0.00840155298420853
0.8,0.00796248346422135
0.8,0.00754001277254823
0.8,0.00713398169980062
0.8,0.00674419345216593
0.8,0.00637041672880412
0.8,0.00601238971813944
0.8,0.00566982215701417
0.8,0.0053423990706678
0.8,0.0050297835110622
0.8,0.00473161844213732
0.8,0.00444753153646738
0.8,0.00417713601104919
0.8,0.00392003309802957
0.8,0.00367581536502226
0.8,0.00344406794551722
0.8,0.00322437094289718
0.8,0.00301630106742778
0.8,0.00281943390391071
0.8,0.00263334548203487
0.8,0.00245761218339502
0.8,0.00229181585632321
0.8,0.00213554080588541
0.8,0.00198837739949465
0.8,0.00184992143711082
0.8,0.00171977823038594
0.8,0.00159755959703212
0.8,0.00148282690975488
0.8,0.0013753927893505
0.8,0.00127471450270766
0.8,0.00118050448414841
0.8,0.00109242840290769
0.8,0.0010101562016176
0.8,0.000933371407181971
0.8,0.00086177281351163
0.8,0.000795067195013432
0.8,0.000732972897926842
0.8,0.000675220464502857
0.8,0.000621549369924645
0.8,0.000571723378674394
0.8,0.00052549677388547
0.8,0.000482648388201667
0.8,0.000442961877708203
0.8,0.000406239052645585
0.8,0.000372284327528671
0.8,0.000340915444531298
0.805,0.0196261002536996
0.805,0.0207578296070013
0.805,0.0218743809808181
0.805,0.0229710457598222
0.805,0.0240433058664607
0.805,0.0250868590680671
0.805,0.026097641095591
0.805,0.0270718445662072
0.805,0.0280059347658013
0.805,0.0288966623695947
0.805,0.0297410732212338
0.805,0.0305365153113876
0.805,0.0312806431092398
0.805,0.0319714194225049
0.805,0.0326071149424188
0.805,0.0331863056950534
0.805,0.0337078685054147
0.805,0.0341709747695623
0.805,0.0345750825279943
0.805,0.0349199273096798
0.805,0.0352055115190349
0.805,0.0354320928939287
0.805,0.0356001719756145
0.805,0.0357104788095707
0.805,0.0357639590100976
0.805,0.0357617593196434
0.805,0.0357052127923253
0.805,0.0355958237187285
0.805,0.0354352524039234
0.805,0.0352252999024168
0.805,0.0349678928062984
0.805,0.0346650681754925
0.805,0.0343189586916606
0.805,0.0339317781099541
0.805,0.0335058070763032
0.805,0.0330433793701858
0.805,0.0325468686269061
0.805,0.0320186755863058
0.805,0.031461215909114
0.805,0.0308769085938093
0.805,0.0302681650278046
0.805,0.0296373786888285
0.805,0.0289869155199535
0.805,0.0283191049904663
0.805,0.0276362318453134
0.805,0.0269405285544288
0.805,0.026234168453016
0.805,0.0255192595741081
0.805,0.0247978391610485
0.805,0.024071868844404
0.805,0.0233432272660786
0.805,0.0226137226242211
0.805,0.0218850575983718
0.805,0.0211588591875048
0.805,0.0204366608713782
0.805,0.0197199046055557
0.805,0.0190099401265518
0.805,0.0183080247262504
0.805,0.0176153234874754
0.805,0.0169329099394975
0.805,0.0162617671137626
0.805,0.0156027889260327
0.805,0.0149567820026348
0.805,0.0143244676173678
0.805,0.0137064840321828
0.805,0.0131033890874053
0.805,0.0125156629778935
0.805,0.0119437109579469
0.805,0.0113878667437782
0.805,0.0108483956673967
0.805,0.0103254948173038
0.805,0.00981931167454697
0.805,0.00932991715832621
0.805,0.00885733962770774
0.805,0.00840155304187951
0.805,0.00796248346790018
0.805,0.0075400127675207
0.805,0.00713398169891977
0.805,0.00674419345257582
0.805,0.00637041693983575
0.805,0.00601238966616613
0.805,0.00566982215908363
0.805,0.00534239904720835
0.805,0.00502978315893254
0.805,0.00473161854846449
0.805,0.00444753153874777
0.805,0.00417713588506019
0.805,0.00392003316213496
0.805,0.0036758153515084
0.805,0.00344406790868601
0.805,0.0032243709033708
0.805,0.00301630121644569
0.805,0.00281943406521479
0.805,0.00263334557699801
0.805,0.00245761289493718
0.805,0.00229181579652749
0.805,0.00213554069453226
0.805,0.00198837748596548
0.805,0.00184992131921335
0.805,0.00171977801163803
0.805,0.00159755965410224
0.805,0.00148282523559251
0.805,0.00137539253426233
0.805,0.00127471466972762
0.805,0.00118050553866844
0.805,0.00109242805750442
0.805,0.00101015590721598
0.805,0.00093337067847532
0.805,0.00086177259494824
0.805,0.000795067289202755
0.805,0.000732973051600805
0.805,0.000675220714824176
0.805,0.000621549609586047
0.805,0.000571721432427896
0.805,0.000525496606549769
0.805,0.000482647823065729
0.805,0.000442962706317829
0.805,0.000406238758908994
0.805,0.000372284592479843
0.805,0.000340915594181812
0.805,0.000311959187900612
0.81,0.0196261002536948
0.81,0.02075782960699
0.81,0.0218743809808238
0.81,0.0229710457598272
0.81,0.0240433058692368
0.81,0.0250868590683608
0.81,0.0260976410956143
0.81,0.0270718445661998
0.81,0.0280059347658095
0.81,0.0288966623695914
0.81,0.0297410732212313
0.81,0.0305365153116605
0.81,0.0312806431100672
0.81,0.0319714194214023
0.81,0.0326071149441354
0.81,0.0331863056937332
0.81,0.0337078685054095
0.81,0.0341709747592697
0.81,0.03457508252797
0.81,0.0349199273096772
0.81,0.0352055115190369
0.81,0.0354320928940112
0.81,0.0356001719755311
0.81,0.0357104788095749
0.81,0.0357639590101008
0.81,0.0357617593192469
0.81,0.0357052127921852
0.81,0.0355958234301204
0.81,0.0354352524039261
0.81,0.035225299902412
0.81,0.0349678928062978
0.81,0.0346650681755048
0.81,0.0343189586916544
0.81,0.033931778109948
0.81,0.0335058070762873
0.81,0.0330433793701964
0.81,0.0325468686269291
0.81,0.0320186755863439
0.81,0.0314612159090953
0.81,0.0308769085937907
0.81,0.0302681650277747
0.81,0.0296373786887844
0.81,0.0289869155199188
0.81,0.0283191049904178
0.81,0.0276362318453642
0.81,0.0269405285543173
0.81,0.026234168452611
0.81,0.0255192595737044
0.81,0.0247978391594358
0.81,0.0240718688425621
0.81,0.0233432304817217
0.81,0.0226137226240924
0.81,0.0218850575992106
0.81,0.0211588591878392
0.81,0.0204366608711192
0.81,0.019719904605332
0.81,0.0190099401263077
0.81,0.0183080247259854
0.81,0.0176153234684737
0.81,0.0169329099165393
0.81,0.0162617670861945
0.81,0.01560278889469
0.81,0.0149567819655455
0.81,0.014324467572533
0.81,0.0137064839816433
0.81,0.0131033890277681
0.81,0.0125156628473974
0.81,0.0119437109572382
0.81,0.011387866788339
0.81,0.0108483956780916
0.81,0.0103254978295183
0.81,0.00981931167045924
0.81,0.00932991715902842
0.81,0.00885733962788737
0.81,0.00840155304370005
0.81,0.00796248353090134
0.81,0.00754001284559469
0.81,0.00713398169677082
0.81,0.00674419345250299
0.81,0.00637041694154905
0.81,0.00601238968511097
0.81,0.00566982204347188
0.81,0.00534239895653776
0.81,0.00502978312673807
0.81,0.00473161854887527
0.81,0.00444753166734468
0.81,0.00417713586879365
0.81,0.00392003316248535
0.81,0.00367581542185813
0.81,0.00344406790720497
0.81,0.00322437086502303
0.81,0.00301630119071072
0.81,0.00281943412891139
0.81,0.00263334538558757
0.81,0.00245761291363622
0.81,0.00229181586374994
0.81,0.00213554060672805
0.81,0.00198837707825072
0.81,0.00184992179426868
0.81,0.00171977814332025
0.81,0.00159755967580644
0.81,0.00148288711964728
0.81,0.00137539228306327
0.81,0.00127471493391718
0.81,0.00118050569622197
0.81,0.00109242699918433
0.81,0.00101015549525885
0.81,0.000933370601853944
0.81,0.000861772694491059
0.81,0.000795066851593695
0.81,0.000732973084825783
0.81,0.000675221333880316
0.81,0.000621550782722302
0.81,0.000571721248156631
0.81,0.000525496434009343
0.81,0.000482647752555687
0.81,0.000442963298490806
0.81,0.000406238385045832
0.81,0.000372284270582224
0.81,0.000340915315945711
0.81,0.000311959186745536
0.815,0.0184840636397759
0.815,0.019626100253696
0.815,0.0207578296069729
0.815,0.0218743809808257
0.815,0.0229710457598385
0.815,0.0240433058664852
0.815,0.0250868590683409
0.815,0.0260976410956301
0.815,0.0270718445661884
0.815,0.0280059347658947
0.815,0.0288966623695904
0.815,0.0297410732212288
0.815,0.0305365153111865
0.815,0.0312806431100409
0.815,0.0319714194214197
0.815,0.0326071149441174
0.815,0.033186305693718
0.815,0.0337078685053971
0.815,0.0341709747594298
0.815,0.0345750825278987
0.815,0.0349199273096414
0.815,0.0352055115190646
0.815,0.0354320928939301
0.815,0.0356001719755353
0.815,0.0357104788095777
0.815,0.0357639590101042
0.815,0.0357617593196521
0.815,0.0357052127923349
0.815,0.035595823718736
0.815,0.0354352524039289
0.815,0.0352252999024132
0.815,0.0349678928063007
0.815,0.0346650681755029
0.815,0.034318958691653
0.815,0.0339317781099426
0.815,0.0335058070763051
0.815,0.0330433793702283
0.815,0.0325468686269743
0.815,0.0320186755863882
0.815,0.031461215909097
0.815,0.0308769085937909
0.815,0.0302681650277702
0.815,0.0296373786887703
0.815,0.0289869155202381
0.815,0.0283191049904352
0.815,0.0276362318425678
0.815,0.0269405285541137
0.815,0.0262341684524852
0.815,0.0255192595734943
0.815,0.0247978391591054
0.815,0.0240718688419636
0.815,0.0233432304792334
0.815,0.0226137226236889
0.815,0.0218850575990528
0.815,0.0211588591878938
0.815,0.0204366608630352
0.815,0.0197199045949954
0.815,0.019009940113362
0.815,0.0183080247100255
0.815,0.0176153234675764
0.815,0.0169329099174281
0.815,0.0162617670840887
0.815,0.0156027889147198
0.815,0.0149567819657992
0.815,0.0143244675726603
0.815,0.0137064839811195
0.815,0.013103389029235
0.815,0.0125156628442389
0.815,0.0119437108711454
0.815,0.0113878666955789
0.815,0.0108483956265929
0.815,0.0103254977305053
0.815,0.00981931160167493
0.815,0.00932991715638665
0.815,0.00885733962129642
0.815,0.00840155304465096
0.815,0.00796248353311291
0.815,0.00754001284189587
0.815,0.00713398178196401
0.815,0.00674419345321153
0.815,0.00637041691963658
0.815,0.00601238999218134
0.815,0.00566982212698663
0.815,0.00534239881039844
0.815,0.00502978302126067
0.815,0.00473161815884637
0.815,0.00444753166540335
0.815,0.00417713588851742
0.815,0.00392003301388555
0.815,0.0036758154216443
0.815,0.00344406791381857
0.815,0.00322437084398386
0.815,0.00301630115776796
0.815,0.00281943426802034
0.815,0.00263334541807381
0.815,0.00245761293090174
0.815,0.00229181657566957
0.815,0.0021355405833714
0.815,0.00198837683369435
0.815,0.001849921485233
0.815,0.00171977801752909
0.815,0.00159755973313414
0.815,0.00148288716224432
0.815,0.00137533159197467
0.815,0.00127471470097218
0.815,0.00118050587817198
0.815,0.00109242800439779
0.815,0.00101015513689351
0.815,0.000933370350302054
0.815,0.000861773728324744
0.815,0.000795066671822164
0.815,0.000732973296562633
0.815,0.0006752210144918
0.815,0.000621551467938408
0.815,0.000571721568624728
0.815,0.00052549536400015
0.815,0.000482647635161815
0.815,0.00044296297756885
0.815,0.000406238255292291
0.815,0.00037227959380548
0.815,0.00034091520015167
0.815,0.000311959136035878
0.82,0.018484063639776
0.82,0.0196261002537009
0.82,0.0207578296069954
0.82,0.0218743809808287
0.82,0.0229710457596395
0.82,0.0240433058664704
0.82,0.0250868590683528
0.82,0.0260976410956255
0.82,0.027071844566201
0.82,0.0280059347658919
0.82,0.0288966623695846
0.82,0.0297410732212102
0.82,0.0305365153113807
0.82,0.0312806431093687
0.82,0.0319714194224542
0.82,0.0326071149441018
0.82,0.033186305693705
0.82,0.0337078685054415
0.82,0.03417097475943
0.82,0.0345750825279947
0.82,0.0349199273097319
0.82,0.035205511519039
0.82,0.0354320928939362
0.82,0.0356001719769725
0.82,0.03571047880958
0.82,0.0357639590101079
0.82,0.0357617593196562
0.82,0.0357052125285421
0.82,0.0355958237187389
0.82,0.0354352524039245
0.82,0.0352252999023116
0.82,0.0349678928062999
0.82,0.034665068171549
0.82,0.0343189586916531
0.82,0.0339317781099551
0.82,0.033505807076336
0.82,0.0330433793702578
0.82,0.0325468686270179
0.82,0.0320186755864457
0.82,0.0314612159091598
0.82,0.0308769085939267
0.82,0.0302681650277919
0.82,0.029637378688783
0.82,0.0289869155202393
0.82,0.0283191049882238
0.82,0.0276362318452814
0.82,0.0269405285541361
0.82,0.0262341684524587
0.82,0.0255192595733845
0.82,0.0247978391587848
0.82,0.024071868841846
0.82,0.0233432304758885
0.82,0.0226137226163911
0.82,0.0218850575895072
0.82,0.0211588591809023
0.82,0.0204366608616341
0.82,0.0197199045938899
0.82,0.0190099401121927
0.82,0.0183080247088345
0.82,0.0176153234664449
0.82,0.0169329099162775
0.82,0.0162617670845545
0.82,0.0156027889124145
0.82,0.0149567819663416
0.82,0.0143244675728461
0.82,0.0137064839806414
0.82,0.0131033890282521
0.82,0.0125156628447775
0.82,0.0119437108757916
0.82,0.0113878666925263
0.82,0.0108483956188788
0.82,0.010325497774196
0.82,0.00981931147421966
0.82,0.00932991694151475
0.82,0.00885733962807111
0.82,0.00840155303801571
0.82,0.00796248353424978
0.82,0.00754001284240613
0.82,0.00713398177765145
0.82,0.00674419354301214
0.82,0.00637041703756358
0.82,0.00601238996878428
0.82,0.00566982214927481
0.82,0.00534239878771725
0.82,0.00502978272987664
0.82,0.00473161813066203
0.82,0.00444753166813205
0.82,0.00417713601147396
0.82,0.00392003301389443
0.82,0.00367581520175286
0.82,0.00344406798157237
0.82,0.00322437086221639
0.82,0.00301630111795226
0.82,0.00281943425411324
0.82,0.00263334579189056
0.82,0.0024576127246545
0.82,0.00229181659193767
0.82,0.00213528188978196
0.82,0.00198837675932251
0.82,0.00184992138918538
0.82,0.00171977816680924
0.82,0.00159755946090856
0.82,0.00148288724385015
0.82,0.00137532973482912
0.82,0.00127471452775541
0.82,0.00118050625998989
0.82,0.00109242827494072
0.82,0.00101015401839577
0.82,0.000933369952148322
0.82,0.000861773665705279
0.82,0.000795066649903475
0.82,0.000732972881999139
0.82,0.00067522131465747
0.82,0.000621551722092661
0.82,0.000571722577280331
0.82,0.000525494065811039
0.82,0.000482647553308402
0.82,0.00044296311769898
0.82,0.000406239851743706
0.82,0.00037228356042629
0.82,0.000340864468055813
0.82,0.000311959060489642
0.82,0.000285251848687551
0.825,0.0173367211615677
0.825,0.0184840636396603
0.825,0.019626100253688
0.825,0.0207578296069781
0.825,0.0218743809808228
0.825,0.0229710457590179
0.825,0.0240433058664774
0.825,0.0250868590683521
0.825,0.026097641095632
0.825,0.0270718445661811
0.825,0.0280059347658896
0.825,0.0288966623695715
0.825,0.0297410732212009
0.825,0.0305365153109535
0.825,0.0312806431093887
0.825,0.0319714194224381
0.825,0.0326071149440876
0.825,0.0331863056937502
0.825,0.0337078685054517
0.825,0.0341709747594297
0.825,0.0345750825279924
0.825,0.0349199273147688
0.825,0.035205511522469
0.825,0.0354320928939394
0.825,0.0356001719239969
0.825,0.0357104788095824
0.825,0.0357639590101116
0.825,0.0357617593094776
0.825,0.0357052127920496
0.825,0.0355958237187406
0.825,0.0354352524039255
0.825,0.0352252999024169
0.825,0.0349678928062974
0.825,0.0346650681755012
0.825,0.0343189586916732
0.825,0.0339317781099824
0.825,0.0335058070763603
0.825,0.0330433793702966
0.825,0.0325468686270717
0.825,0.0320186755865112
0.825,0.0314612159090601
0.825,0.0308769085941041
0.825,0.0302681650278493
0.825,0.0296373786888448
0.825,0.0289869155202887
0.825,0.0283191049905797
0.825,0.0276362318453213
0.825,0.0269405285542053
0.825,0.0262341684515846
0.825,0.0255192595716813
0.825,0.0247978391574019
0.825,0.0240718688393652
0.825,0.0233432304752172
0.825,0.0226137226154114
0.825,0.0218850575877256
0.825,0.021158859175499
0.825,0.0204366608555555
0.825,0.0197199045925893
0.825,0.0190099401108604
0.825,0.0183080247080499
0.825,0.0176153234658609
0.825,0.0169329099158348
0.825,0.0162614842004043
0.825,0.015602788913976
0.825,0.0149567819681736
0.825,0.0143244675739616
0.825,0.0137064839838625
0.825,0.0131033890299361
0.825,0.0125156628455989
0.825,0.0119437108066959
0.825,0.0113878666964791
0.825,0.0108483956190951
0.825,0.0103254977781105
0.825,0.00981931153634297
0.825,0.00932991693245333
0.825,0.00885733938682776
0.825,0.00840155287001809
0.825,0.00796248333632943
0.825,0.0075400128456411
0.825,0.00713398177770208
0.825,0.00674419353998879
0.825,0.00637041703763708
0.825,0.00601239009358379
0.825,0.00566982244966607
0.825,0.00534239893866739
0.825,0.00502978283660371
0.825,0.0047316178331358
0.825,0.00444753124395358
0.825,0.00417713601442005
0.825,0.00392003305150257
0.825,0.00367581525923044
0.825,0.00344406798228158
0.825,0.00322437094156158
0.825,0.00301630110022622
0.825,0.00281943418597819
0.825,0.00263334578268171
0.825,0.00245761276906076
0.825,0.00229181660749544
0.825,0.0021355413849129
0.825,0.0019883768123139
0.825,0.00184992117095462
0.825,0.0017197781425633
0.825,0.00159755949105156
0.825,0.00148288727252388
0.825,0.00137539155473299
0.825,0.00127471457883566
0.825,0.00118050594743146
0.825,0.00109242843621327
0.825,0.0010101550831223
0.825,0.000933369584891652
0.825,0.000861773448859182
0.825,0.000795067722439979
0.825,0.000732972453225234
0.825,0.000675221512862478
0.825,0.00062155408326392
0.825,0.000571723264933377
0.825,0.000525494196532916
0.825,0.000482647208934983
0.825,0.000442962938456137
0.825,0.00040624081444296
0.825,0.000372283587759092
0.825,0.000340915389561935
0.825,0.00031195898719627
0.825,0.000285251888073379
0.83,0.0173367211615681
0.83,0.0184840636397652
0.83,0.0196261002536893
0.83,0.0207578296069821
0.83,0.0218743809806701
0.83,0.0229710457598485
0.83,0.0240433058664836
0.83,0.0250868590683566
0.83,0.0260976410956285
0.83,0.0270718445661794
0.83,0.0280059347658762
0.83,0.0288966623695842
0.83,0.0297410732212227
0.83,0.0305365153109683
0.83,0.0312806431100088
0.83,0.0319714194224258
0.83,0.0326071149441251
0.83,0.0331863056937505
0.83,0.0337078685054517
0.83,0.0341709747594287
0.83,0.0345750825280589
0.83,0.0349199273096831
0.83,0.0352055115190416
0.83,0.0354320928939404
0.83,0.035600171975541
0.83,0.0357104788095854
0.83,0.035763959009974
0.83,0.0357617590965179
0.83,0.0357052127923428
0.83,0.035595823718736
0.83,0.0354352524039332
0.83,0.0352252999024149
0.83,0.0349678928062986
0.83,0.0346650681755175
0.83,0.034318958691682
0.83,0.0339317781100007
0.83,0.0335058070763918
0.83,0.0330433793703417
0.83,0.0325468686271307
0.83,0.0320186755865775
0.83,0.0314612159219505
0.83,0.0308769085941634
0.83,0.0302681650281041
0.83,0.0296373786890674
0.83,0.0289869155204737
0.83,0.02831910499063
0.83,0.0276362318451978
0.83,0.0269405285535698
0.83,0.0262341684512913
0.83,0.0255192595714283
0.83,0.024797839157275
0.83,0.0240718688391732
0.83,0.0233432304747814
0.83,0.0226137226150609
0.83,0.0218850575870775
0.83,0.0211588591745232
0.83,0.0204366608541697
0.83,0.0197199045854107
0.83,0.0190099401104603
0.83,0.0183080247072021
0.83,0.0176153234651643
0.83,0.016932909916196
0.83,0.0162617670851972
0.83,0.0156027889151332
0.83,0.0149567819940367
0.83,0.014324467578132
0.83,0.0137064839856141
0.83,0.0131033890338647
0.83,0.0125156628497813
0.83,0.0119437108102549
0.83,0.0113878667000049
0.83,0.0108483956263983
0.83,0.0103254977765718
0.83,0.00981931154496329
0.83,0.00932991695371166
0.83,0.00885733937384747
0.83,0.00840155287013866
0.83,0.00796248334074345
0.83,0.00754001267171733
0.83,0.00713398154836775
0.83,0.0067441935393846
0.83,0.00637041704133967
0.83,0.00601239009294274
0.83,0.00566982254204995
0.83,0.0053423990474375
0.83,0.00502978299725054
0.83,0.00473161780496789
0.83,0.00444753092063532
0.83,0.00417713600634806
0.83,0.00392003316453993
0.83,0.00367581527546323
0.83,0.00344406781894313
0.83,0.00322437093924877
0.83,0.00301630121655871
0.83,0.00281943415416186
0.83,0.00263334573678442
0.83,0.00245761299355562
0.83,0.00229181638856413
0.83,0.00213554139861682
0.83,0.00198837758563175
0.83,0.00184992112596838
0.83,0.00171976649075334
0.83,0.00159755926865945
0.83,0.00148288696203447
0.83,0.00137539155141342
0.83,0.00127465313856301
0.83,0.0011805066741315
0.83,0.00109242862270653
0.83,0.00101015513376113
0.83,0.000933368494631326
0.83,0.000861773078904671
0.83,0.000795067630226631
0.83,0.000732972372031293
0.83,0.000675221082359734
0.83,0.000621553687095933
0.83,0.000571723585957029
0.83,0.000525495019833233
0.83,0.00048264510563456
0.83,0.000442962747217113
0.83,0.000406239726609581
0.83,0.000372283811376661
0.83,0.00034091505233258
0.83,0.000311958920330202
0.83,0.000285251835462574
0.83,0.00026063120361286
0.835,0.017336721161569
0.835,0.0184840636397504
0.835,0.0196261002537028
0.835,0.0207578296069867
0.835,0.0218743809808435
0.835,0.022971045759852
0.835,0.0240433058664798
0.835,0.0250868590683549
0.835,0.026097641095615
0.835,0.0270718445661763
0.835,0.0280059347660468
0.835,0.0288966623694314
0.835,0.0297410732209628
0.835,0.0305365153109992
0.835,0.0312806431100147
0.835,0.0319714194224538
0.835,0.0326071149441259
0.835,0.0331863056937508
0.835,0.0337078685054515
0.835,0.034170974759488
0.835,0.0345750825279998
0.835,0.0349199273096712
0.835,0.0352055115190475
0.835,0.0354320928939427
0.835,0.0356001719755425
0.835,0.0357104788095886
0.835,0.0357639590101174
0.835,0.035761759319664
0.835,0.0357052127923438
0.835,0.0355958237187438
0.835,0.0354352524039278
0.835,0.0352252999024162
0.835,0.0349678928063101
0.835,0.034665068175522
0.835,0.0343189586903967
0.835,0.0339317781100219
0.835,0.0335058070764261
0.835,0.0330433793703892
0.835,0.0325468686271872
0.835,0.032018675586637
0.835,0.0314612159091852
0.835,0.0308769085942067
0.835,0.0302681650598756
0.835,0.0296373786890937
0.835,0.028986915520312
0.835,0.0283191049905482
0.835,0.0276362318450634
0.835,0.0269405281232691
0.835,0.02623416845108
0.835,0.0255192595722137
0.835,0.0247978391575985
0.835,0.024071868839166
0.835,0.0233432304749063
0.835,0.0226137226149864
0.835,0.0218850575875601
0.835,0.0211588591744604
0.835,0.0204366608539752
0.835,0.0197199045849975
0.835,0.0190099401023299
0.835,0.0183080246990488
0.835,0.0176153234702796
0.835,0.0169329099163572
0.835,0.0162617670858963
0.835,0.0156027889174062
0.835,0.0149567819967441
0.835,0.0143244676176173
0.835,0.0137064840409323
0.835,0.0131033890921022
0.835,0.0125156629179975
0.835,0.0119437108875813
0.835,0.011387866707018
0.835,0.0108483956336517
0.835,0.0103254977879174
0.835,0.00981931154628302
0.835,0.00932991702118791
0.835,0.00885733939977984
0.835,0.00840155276253307
0.835,0.00796248334426308
0.835,0.00754001263757642
0.835,0.00713398153584577
0.835,0.00674419326274078
0.835,0.00637041675639094
0.835,0.00601239009536125
0.835,0.00566982015765038
0.835,0.00534239903530964
0.835,0.00502978311356173
0.835,0.0047316180054513
0.835,0.00444753086612826
0.835,0.00417713539750952
0.835,0.00392003316622103
0.835,0.00367581532815708
0.835,0.00344406780767037
0.835,0.00322437094308192
0.835,0.00301630120878649
0.835,0.00281943415808694
0.835,0.00263334568775098
0.835,0.00245747515331685
0.835,0.00229181643896048
0.835,0.00213554141052108
0.835,0.0019883775948204
0.835,0.00184992121650729
0.835,0.00171977789264255
0.835,0.00159755955585461
0.835,0.001482886922755
0.835,0.00137539159445588
0.835,0.00127465227415358
0.835,0.00118050582779761
0.835,0.00109242845184854
0.835,0.00101015536645432
0.835,0.000933371102769032
0.835,0.000861772785743176
0.835,0.000795067476331734
0.835,0.000732972943196408
0.835,0.000675220849117641
0.835,0.000621554369318655
0.835,0.000571724108662908
0.835,0.000525495632168749
0.835,0.000482644877538574
0.835,0.000442962542060332
0.835,0.00040623964915909
0.835,0.000372285203377398
0.835,0.000340914389076907
0.835,0.000311907457662741
0.835,0.000285251813975318
0.835,0.000260639019841857
0.84,0.0161891706970216
0.84,0.0173367211615716
0.84,0.0184840636397584
0.84,0.019626100253694
0.84,0.020757829606868
0.84,0.0218743809808444
0.84,0.0229710457598548
0.84,0.0240433058664837
0.84,0.0250868590683525
0.84,0.0260976410955989
0.84,0.0270718445661748
0.84,0.0280059347657744
0.84,0.0288966623694155
0.84,0.0297410732209809
0.84,0.0305365153113735
0.84,0.0312806431100159
0.84,0.0319714194224546
0.84,0.0326071149441262
0.84,0.0331863056937501
0.84,0.0337078685055048
0.84,0.0341709747594341
0.84,0.034575082528001
0.84,0.0349199273096822
0.84,0.0352055115190431
0.84,0.035432092893944
0.84,0.0356001719754638
0.84,0.0357104788095911
0.84,0.0357639588309424
0.84,0.0357617593196648
0.84,0.0357052127923451
0.84,0.0355958237187358
0.84,0.0354352524039291
0.84,0.0352252999024253
0.84,0.0349678928063107
0.84,0.0346650681755276
0.84,0.0343189586917063
0.84,0.0339317781100453
0.84,0.0335058070764609
0.84,0.0330433793704327
0.84,0.0325468686272372
0.84,0.0320186755866859
0.84,0.0314612159092269
0.84,0.0308769085942296
0.84,0.0302681650281593
0.84,0.029637378689079
0.84,0.0289869155203857
0.84,0.0283191049904634
0.84,0.027636231845088
0.84,0.0269405285533487
0.84,0.0262341684512853
0.84,0.0255192595727251
0.84,0.0247978391579398
0.84,0.0240718688401822
0.84,0.023343230316189
0.84,0.0226137226149533
0.84,0.0218850575878544
0.84,0.0211588591747927
0.84,0.0204366608543022
0.84,0.0197199045851811
0.84,0.0190099401027094
0.84,0.0183080246990466
0.84,0.0176153234574539
0.84,0.016932909941186
0.84,0.0162617671166438
0.84,0.0156027889485814
0.84,0.0149567820337621
0.84,0.0143244676472347
0.84,0.0137064840425195
0.84,0.0131033890957172
0.84,0.0125156629190544
0.84,0.0119437108858111
0.84,0.0113878667076374
0.84,0.0108483957265013
0.84,0.0103254978941069
0.84,0.00981931167261185
0.84,0.00932991702571495
0.84,0.00885733948321865
0.84,0.00840155279267296
0.84,0.00796248322595328
0.84,0.0075400126452243
0.84,0.00713398155286793
0.84,0.00674419327366227
0.84,0.00637041672687588
0.84,0.00601238977931029
0.84,0.00566982225750223
0.84,0.00534239935073932
0.84,0.00502978308550994
0.84,0.00473161811944611
0.84,0.00444753092772832
0.84,0.00417713517252949
0.84,0.00392003298595123
0.84,0.00367581542815065
0.84,0.00344406783891493
0.84,0.00322437075879378
0.84,0.00301630121136465
0.84,0.00281943427490683
0.84,0.00263334565724649
0.84,0.00245761308737258
0.84,0.00229181674081347
0.84,0.00213554117994375
0.84,0.00198837760571391
0.84,0.00184992197658174
0.84,0.00171977786419508
0.84,0.00159755951610041
0.84,0.00148288665515817
0.84,0.00137539147622623
0.84,0.00127471368823251
0.84,0.00118050500548961
0.84,0.0010924291652048
0.84,0.00101015563483742
0.84,0.000933371213336809
0.84,0.00086177237889884
0.84,0.000795067124115034
0.84,0.000732973391660785
0.84,0.000675220717694325
0.84,0.000621553723705537
0.84,0.000571724701748932
0.84,0.000525496399032654
0.84,0.000482645076605115
0.84,0.000442961508767326
0.84,0.000406185496130806
0.84,0.000372286222177554
0.84,0.000340909815723212
0.84,0.000311959693310104
0.84,0.000285251773927797
0.84,0.000260639010272623
0.845,0.0161891706970221
0.845,0.01733672116157
0.845,0.0184840636397639
0.845,0.0196261002536973
0.845,0.0207578296069989
0.845,0.021874380980846
0.845,0.0229710457598613
0.845,0.0240433058664825
0.845,0.0250868590683422
0.845,0.02609764109561
0.845,0.0270718445661744
0.845,0.0280059347657007
0.845,0.0288966623694263
0.845,0.0297410732210054
0.845,0.0305365153113741
0.845,0.0312806431100155
0.845,0.0319714194224555
0.845,0.0326071149438977
0.845,0.0331863056937535
0.845,0.0337078685054563
0.845,0.0341709747593631
0.845,0.0345750825279953
0.845,0.0349199273096879
0.845,0.0352055115190514
0.845,0.0354320928939093
0.845,0.0356001719755471
0.845,0.0357104788095926
0.845,0.0357639590101199
0.845,0.0357617593196585
0.845,0.0357052127923375
0.845,0.0355958237187369
0.845,0.0354352524039362
0.845,0.0352252999024238
0.845,0.0349678928031744
0.845,0.0346650681755339
0.845,0.0343189586917155
0.845,0.0339317781100686
0.845,0.0335058070764914
0.845,0.0330433793704692
0.845,0.0325468672003507
0.845,0.032018675586724
0.845,0.0314612159092462
0.845,0.0308769085942287
0.845,0.0302681650281532
0.845,0.0296373786891391
0.845,0.0289869155204536
0.845,0.0283191049917411
0.845,0.0276362318450187
0.845,0.0269405285533966
0.845,0.0262341684511893
0.845,0.0255192595724394
0.845,0.0247978391573133
0.845,0.0240718688393686
0.845,0.0233432304753735
0.845,0.0226137226154147
0.845,0.0218850575889132
0.845,0.0211588591764008
0.845,0.020436660852679
0.845,0.0197199045830604
0.845,0.0190099400999143
0.845,0.0183080247113858
0.845,0.0176153234703981
0.845,0.0169329099227628
0.845,0.016261767096635
0.845,0.0156027889404123
0.845,0.0149567820323223
0.845,0.0143244676456763
0.845,0.0137064840442874
0.845,0.0131033890971265
0.845,0.012515662920223
0.845,0.0119437108884793
0.845,0.0113878667091789
0.845,0.010848395724566
0.845,0.0103254978931737
0.845,0.00981931167352412
0.845,0.00932991715859388
0.845,0.00885733962101798
0.845,0.00840155289321809
0.845,0.00796248325942472
0.845,0.0075400125168632
0.845,0.00713398156523404
0.845,0.00674419328921827
0.845,0.00637041674432393
0.845,0.00601238974400231
0.845,0.00566982222846502
0.845,0.0053423989821626
0.845,0.0050297827076744
0.845,0.00473161826763335
0.845,0.00444753122228225
0.845,0.00417713521414731
0.845,0.00392003242439376
0.845,0.00367581523835536
0.845,0.00344406791220964
0.845,0.00322437076012871
0.845,0.00301630121526286
0.845,0.00281943427030318
0.845,0.00263334577291485
0.845,0.00245761304345327
0.845,0.00229181665656619
0.845,0.00213554124150339
0.845,0.00198837762002357
0.845,0.00184992198356149
0.845,0.00171977868340045
0.845,0.00159755933744643
0.845,0.0014828866667318
0.845,0.00137539107967277
0.845,0.00127471376982968
0.845,0.0011804449125028
0.845,0.00109242834438605
0.845,0.00101015585464936
0.845,0.00093337144548622
0.845,0.000861772334654898
0.845,0.000795066778173759
0.845,0.000732973224272238
0.845,0.000675221360647793
0.845,0.000621553475275594
0.845,0.000571724677455254
0.845,0.000525496537096881
0.845,0.00048264603712278
0.845,0.00044296017457679
0.845,0.000406239406893327
0.845,0.000372284881358986
0.845,0.000340915115680129
0.845,0.000311958283451208
0.845,0.000285251691213961
0.845,0.00026060029802677
0.845,0.000237974913809502
0.85,0.0150465699590877
0.85,0.0161891706970226
0.85,0.0173367211615645
0.85,0.018484063639766
0.85,0.0196261002536113
0.85,0.0207578296070006
0.85,0.0218743809808493
0.85,0.0229710457598642
0.85,0.0240433058664805
0.85,0.0250868590683404
0.85,0.0260976410956087
0.85,0.0270718445662783
0.85,0.0280059347657844
0.85,0.0288966623694407
0.85,0.0297410732212212
0.85,0.0305365153113746
0.85,0.0312806431100176
0.85,0.0319714194224558
0.85,0.0326071149441276
0.85,0.033186305693799
0.85,0.0337078685054562
0.85,0.0341709747593662
0.85,0.0345750825280035
0.85,0.0349199273096856
0.85,0.0352055115190524
0.85,0.035432092893946
0.85,0.0356001719755485
0.85,0.0357104786711998
0.85,0.0357639590101256
0.85,0.0357617593196586
0.85,0.0357052127923388
0.85,0.035595823718745
0.85,0.0354352524039331
0.85,0.035225299902421
0.85,0.034967892806313
0.85,0.0346650681755399
0.85,0.0343189586917336
0.85,0.0339317781100885
0.85,0.0335058070765161
0.85,0.0330433793704955
0.85,0.0325468686272994
0.85,0.0320186755868421
0.85,0.0314612159044352
0.85,0.0308769085942214
0.85,0.0302681650282446
0.85,0.0296373786891118
0.85,0.028986915520362
0.85,0.0283191049902733
0.85,0.0276362318447736
0.85,0.0269405285530459
0.85,0.0262341684506757
0.85,0.0255192595720066
0.85,0.0247978391568353
0.85,0.0240718688388578
0.85,0.0233432304748713
0.85,0.0226137226153694
0.85,0.0218850575885519
0.85,0.0211588591762135
0.85,0.0204366608568074
0.85,0.0197199046002939
0.85,0.0190099401204558
0.85,0.0183080247112479
0.85,0.0176153234694676
0.85,0.0169329099207
0.85,0.0162617670942286
0.85,0.0156027889239797
0.85,0.0149567820230383
0.85,0.0143244676331923
0.85,0.0137064840303637
0.85,0.0131033890988443
0.85,0.0125156629215842
0.85,0.0119437108893606
0.85,0.0113878667093826
0.85,0.0108483956379621
0.85,0.0103254978941768
0.85,0.00981931167436867
0.85,0.00932991715807163
0.85,0.0088573396282251
0.85,0.00840155303615209
0.85,0.00796248353340423
0.85,0.00754001255249093
0.85,0.00713398142862065
0.85,0.006744193316087
0.85,0.0063704167664429
0.85,0.00601238977221175
0.85,0.00566982218959056
0.85,0.00534239897203492
0.85,0.00502978303137169
0.85,0.0047316176639316
0.85,0.00444753079682791
0.85,0.00417713547836196
0.85,0.00392003225932758
0.85,0.00367581514888315
0.85,0.00344406780014039
0.85,0.00322437081462179
0.85,0.00301630101179029
0.85,0.00281943427145892
0.85,0.00263334579948049
0.85,0.00245761303133341
0.85,0.00229181659990507
0.85,0.00213554151403517
0.85,0.00198837735502799
0.85,0.00184992199200451
0.85,0.00171977872486506
0.85,0.00159755936245531
0.85,0.00148288702484356
0.85,0.00137539093163119
0.85,0.00127471361978904
0.85,0.00118050492975086
0.85,0.00109242756675099
0.85,0.00101015616922617
0.85,0.000933371717374509
0.85,0.000861772421363094
0.85,0.000795066450739901
0.85,0.000732972993510383
0.85,0.000675221483108723
0.85,0.000621553288731036
0.85,0.000571724582959288
0.85,0.000525497110666961
0.85,0.000482646873652737
0.85,0.000442960203018483
0.85,0.000406238645080048
0.85,0.000372284835929548
0.85,0.000340819121212199
0.85,0.000311957954291842
0.85,0.000285252177316675
0.85,0.000260639032918064
0.85,0.000237974912685512
0.855,0.0150465699590881
0.855,0.0161891706970237
0.855,0.0173367211615661
0.855,0.018484063639772
0.855,0.0196261002537055
0.855,0.0207578296070034
0.855,0.0218743809808517
0.855,0.0229710457598548
0.855,0.0240433058664612
0.855,0.0250868590683388
0.855,0.0260976410956083
0.855,0.0270718445661393
0.855,0.0280059347658518
0.855,0.0288966623694587
0.855,0.0297410732212213
0.855,0.0305365153113751
0.855,0.0312806431100182
0.855,0.0319714194224564
0.855,0.0326071149441693
0.855,0.0331863056937386
0.855,0.0337078685054577
0.855,0.0341709747594382
0.855,0.0345750825280057
0.855,0.0349199273096785
0.855,0.0352055115190526
0.855,0.0354320928939468
0.855,0.0356001719755493
0.855,0.0357104788095986
0.855,0.0357639590101107
0.855,0.0357617593196476
0.855,0.0357052127923421
0.855,0.0355958237187412
0.855,0.0354352524039291
0.855,0.0352252999024179
0.855,0.0349678928063132
0.855,0.0346650681755451
0.855,0.0343189586917436
0.855,0.0339317781101027
0.855,0.0335058070765325
0.855,0.0330433793706097
0.855,0.0325468686274094
0.855,0.032018675586071
0.855,0.0314612159093217
0.855,0.0308769085942593
0.855,0.0302681650281738
0.855,0.0296373786890223
0.855,0.0289869155202309
0.855,0.028319104990142
0.855,0.0276362318445392
0.855,0.0269405285527747
0.855,0.0262341684503349
0.855,0.0255192595715913
0.855,0.0247978391564624
0.855,0.0240718688385333
0.855,0.0233432304746417
0.855,0.0226137226153384
0.855,0.0218850575887337
0.855,0.0211588591765922
0.855,0.020436660866502
0.855,0.0197199046002227
0.855,0.0190099401204742
0.855,0.0183080247194116
0.855,0.0176153234707518
0.855,0.0169329099208937
0.855,0.0162617670930921
0.855,0.0156027889225597
0.855,0.0149567820033459
0.855,0.0143244676346422
0.855,0.0137064840630561
0.855,0.0131033890811982
0.855,0.0125156629043247
0.855,0.011943183936971
0.855,0.0113878667098578
0.855,0.0108483956375957
0.855,0.0103254978941747
0.855,0.00981931167607886
0.855,0.00932991715807463
0.855,0.00885733962865431
0.855,0.00840155304441192
0.855,0.00796248352564777
0.855,0.00754001275352767
0.855,0.00713398165223023
0.855,0.00674419332185061
0.855,0.00637041680136696
0.855,0.00601238979932339
0.855,0.00566982222655521
0.855,0.00534239897866695
0.855,0.00502978301920254
0.855,0.00473161762212726
0.855,0.00444753070272763
0.855,0.00417713509133311
0.855,0.00392003215016135
0.855,0.00367581449834486
0.855,0.00344406770079009
0.855,0.00322437071107107
0.855,0.00301630103100048
0.855,0.00281943427152465
0.855,0.00263334580125107
0.855,0.0024576131565619
0.855,0.00229181672904488
0.855,0.0021355414272255
0.855,0.00198837753867331
0.855,0.00184992200148137
0.855,0.00171977872793949
0.855,0.00159756022246071
0.855,0.00148288686701514
0.855,0.00137539094834604
0.855,0.00127471331645457
0.855,0.00118050499467381
0.855,0.00109242750760763
0.855,0.00101015636945623
0.855,0.000933372075136552
0.855,0.000861772639470404
0.855,0.000795066326137128
0.855,0.000732972568364465
0.855,0.000675221336429832
0.855,0.000621553381005668
0.855,0.000571723973048721
0.855,0.000525496847111784
0.855,0.000482646996552205
0.855,0.000442960905885137
0.855,0.000406237052751113
0.855,0.000372231345127982
0.855,0.000340917650645256
0.855,0.000311958024325154
0.855,0.000285251644698281
0.855,0.000260638602428198
0.855,0.000237974913285033
0.86,0.0150465699590883
0.86,0.01618917069702
0.86,0.0173367211615862
0.86,0.0184840636397088
0.86,0.0196261002537076
0.86,0.0207578296070053
0.86,0.0218743809808534
0.86,0.0229710457598532
0.86,0.0240433058664713
0.86,0.0250868590684187
0.86,0.0260976410956088
0.86,0.027071844566182
0.86,0.0280059347658031
0.86,0.0288966623695805
0.86,0.029741073221221
0.86,0.0305365153113756
0.86,0.0312806431100178
0.86,0.0319714194224912
0.86,0.0326071149441174
0.86,0.0331863056937583
0.86,0.0337078685054573
0.86,0.03417097475944
0.86,0.0345750825279975
0.86,0.0349199273096752
0.86,0.0352055115190533
0.86,0.0354320928939337
0.86,0.0356001718719824
0.86,0.0357104788095943
0.86,0.0357639590101211
0.86,0.0357617593196621
0.86,0.0357052127923413
0.86,0.0355958237187349
0.86,0.0354352524039239
0.86,0.0352252999024147
0.86,0.0349678928063132
0.86,0.0346650681755491
0.86,0.0343189586917508
0.86,0.0339317781102055
0.86,0.033505807076636
0.86,0.033043379370607
0.86,0.0325468686273972
0.86,0.0320186755868631
0.86,0.031461215705501
0.86,0.0308769085942003
0.86,0.0302681650280732
0.86,0.0296373786796021
0.86,0.0289869155200437
0.86,0.0283191049898975
0.86,0.0276362318442888
0.86,0.026940528552535
0.86,0.0262341684501768
0.86,0.0255192596560285
0.86,0.0247978391562961
0.86,0.0240718688384809
0.86,0.0233432304746407
0.86,0.022613722615747
0.86,0.0218850575894459
0.86,0.0211588591871685
0.86,0.0204366608694967
0.86,0.0197199046033247
0.86,0.0190099401239251
0.86,0.0183080247233983
0.86,0.0176153234852772
0.86,0.0169329099393958
0.86,0.0162617671014885
0.86,0.0156027889312722
0.86,0.0149567820128558
0.86,0.0143244676238807
0.86,0.0137064840656808
0.86,0.0131033890838449
0.86,0.0125156629026073
0.86,0.0119437108666939
0.86,0.011387866685977
0.86,0.0108483956375398
0.86,0.0103254978942406
0.86,0.009819311674369
0.86,0.00932991715820874
0.86,0.00885733962837865
0.86,0.00840155304495926
0.86,0.00796248352738727
0.86,0.00754001283969652
0.86,0.00713398166722001
0.86,0.00674419340073906
0.86,0.00637041680866646
0.86,0.00601238754533617
0.86,0.00566982226099011
0.86,0.00534239902613187
0.86,0.00502978302958446
0.86,0.00473161762659147
0.86,0.00444753064461012
0.86,0.00417713498151429
0.86,0.00392003221534032
0.86,0.00367581436606979
0.86,0.00344406741867576
0.86,0.00322437061592473
0.86,0.00301630100624828
0.86,0.00281943405759688
0.86,0.00263334580922581
0.86,0.00245761318209814
0.86,0.00229181683962398
0.86,0.00213554135112659
0.86,0.00198837769795412
0.86,0.00184992174502918
0.86,0.00171977873333851
0.86,0.00159756021867219
0.86,0.00148288692131859
0.86,0.00137539115120111
0.86,0.0012747129717956
0.86,0.00118050505935852
0.86,0.00109236801894008
0.86,0.00101015539845295
0.86,0.000933372273018707
0.86,0.000861772910823122
0.86,0.000795066307161862
0.86,0.000732972240349516
0.86,0.000675221431960749
0.86,0.000621554275061165
0.86,0.000571723709498873
0.86,0.000525497366081984
0.86,0.000482647527491942
0.86,0.000442961442028711
0.86,0.000406236686413486
0.86,0.000372284287928348
0.86,0.000340915739702297
0.86,0.000311959041438215
0.86,0.000285250752761979
0.86,0.000260596437664962
0.86,0.000237974908543048
0.86,0.000217122179420048
0.865,0.0139140978278322
0.865,0.0150465699590885
0.865,0.0161891706970211
0.865,0.0173367211615716
0.865,0.0184840636397733
0.865,0.0196261002537079
0.865,0.0207578296070067
0.865,0.0218743809808541
0.865,0.0229710457598472
0.865,0.0240433058664705
0.865,0.0250868590683269
0.865,0.026097641095592
0.865,0.0270718445661876
0.865,0.0280059347658156
0.865,0.0288966623695806
0.865,0.0297410732212191
0.865,0.0305365153113759
0.865,0.031280643110019
0.865,0.0319714194224934
0.865,0.0326071149441334
0.865,0.033186305693759
0.865,0.0337078685054614
0.865,0.0341709747594366
0.865,0.0345750825280067
0.865,0.0349199273096933
0.865,0.0352055115190271
0.865,0.0354320928939514
0.865,0.0356001719898636
0.865,0.0357104788095888
0.865,0.0357639590101071
0.865,0.0357617593196586
0.865,0.0357052127922461
0.865,0.0355958237187312
0.865,0.0354352524039189
0.865,0.035225299902412
0.865,0.0349678926736789
0.865,0.0346650681756396
0.865,0.0343189586918442
0.865,0.0339317781102055
0.865,0.0335058070766279
0.865,0.0330433793706559
0.865,0.0325468686274109
0.865,0.0320186755867432
0.865,0.0314612159091747
0.865,0.0308769085940435
0.865,0.0302681650279427
0.865,0.0296373786886607
0.865,0.0289869155198519
0.865,0.0283191049897107
0.865,0.0276362318441286
0.865,0.0269405285524255
0.865,0.0262341684501219
0.865,0.0255192595712425
0.865,0.024797839156254
0.865,0.0240718688063216
0.865,0.0233432304749275
0.865,0.0226137226176489
0.865,0.0218850575977659
0.865,0.0211588591871066
0.865,0.0204366608694324
0.865,0.0197199046033729
0.865,0.0190099401235462
0.865,0.0183080247229647
0.865,0.0176153234838132
0.865,0.0169329099375489
0.865,0.0162617671146811
0.865,0.0156027889514695
0.865,0.0149567820134088
0.865,0.0143244676231032
0.865,0.0137064840524467
0.865,0.0131033891428768
0.865,0.0125156629259643
0.865,0.0119437108692974
0.865,0.0113878666834261
0.865,0.0108483956059906
0.865,0.0103254977637652
0.865,0.00981931167444261
0.865,0.00932991715829889
0.865,0.00885733962837676
0.865,0.00840155304451751
0.865,0.00796248353459861
0.865,0.00754001284092665
0.865,0.00713398177198821
0.865,0.00674419340979293
0.865,0.00637041688576212
0.865,0.00601239009652454
0.865,0.00566982231740587
0.865,0.00534239906871559
0.865,0.0050297830719459
0.865,0.00473161802340405
0.865,0.00444753063466674
0.865,0.00417713490765714
0.865,0.00392003208834657
0.865,0.00367581435385689
0.865,0.00344406725456525
0.865,0.00322437037478096
0.865,0.0030163009020221
0.865,0.00281943407726448
0.865,0.00263334599101706
0.865,0.0024576131844678
0.865,0.00229181686249214
0.865,0.00213554000429617
0.865,0.0019883776049463
0.865,0.00184992189669964
0.865,0.00171977874046081
0.865,0.00159731178469413
0.865,0.00148288778157979
0.865,0.00137539128885011
0.865,0.00127471298612924
0.865,0.00118050450143214
0.865,0.00109242750438354
0.865,0.00101015459222009
0.865,0.000933372463934434
0.865,0.000861773278451272
0.865,0.000795066495746566
0.865,0.000732972034092727
0.865,0.000675220756298334
0.865,0.000621554215950226
0.865,0.000571723704315907
0.865,0.0005254972241171
0.865,0.000482648162551724
0.865,0.000442962160900784
0.865,0.000406236744740163
0.865,0.000372283407004126
0.865,0.000340915637186967
0.865,0.000311955736907787
0.865,0.000285250673440096
0.865,0.000260639479029656
0.865,0.000237974896617477
0.865,0.000217122184490659
0.87,0.0139140978278324
0.87,0.0150465699590877
0.87,0.0161891706970225
0.87,0.0173367211615329
0.87,0.0184840636397741
0.87,0.0196261002537099
0.87,0.0207578296070077
0.87,0.0218743809808404
0.87,0.0229710457598462
0.87,0.0240433058664697
0.87,0.0250868590683372
0.87,0.0260976410956122
0.87,0.0270718445661945
0.87,0.028005934765886
0.87,0.0288966623695867
0.87,0.0297410732212195
0.87,0.0305365153113764
0.87,0.0312806431100503
0.87,0.031971419422461
0.87,0.0326071149441348
0.87,0.0331863056937596
0.87,0.03370786850546
0.87,0.0341709747594431
0.87,0.0345750825280106
0.87,0.0349199273096937
0.87,0.0352055115190579
0.87,0.0354320928185574
0.87,0.0356001719755524
0.87,0.0357104788095971
0.87,0.035763959010115
0.87,0.0357617593196547
0.87,0.0357052127921564
0.87,0.0355958237187261
0.87,0.0354352524034569
0.87,0.03522529990241
0.87,0.0349678928063969
0.87,0.0346650681756367
0.87,0.0343189586918399
0.87,0.0339317781102603
0.87,0.0335058070766582
0.87,0.0330433793705575
0.87,0.032546868627309
0.87,0.0320186755866665
0.87,0.0314612159090043
0.87,0.0308769085938664
0.87,0.0302681650276855
0.87,0.0296373786885501
0.87,0.0289869155197485
0.87,0.0283191049896447
0.87,0.0276362318441185
0.87,0.0269405285524777
0.87,0.0262341684502925
0.87,0.0255192595707651
0.87,0.0247978391566535
0.87,0.0240718688399769
0.87,0.0233432304762707
0.87,0.0226137226228047
0.87,0.0218850575975122
0.87,0.0211588591868002
0.87,0.0204366608692267
0.87,0.019719904603236
0.87,0.0190099401239896
0.87,0.0183080247230404
0.87,0.0176153234836878
0.87,0.0169329099370809
0.87,0.0162617671126126
0.87,0.0156027889503457
0.87,0.014956782031933
0.87,0.0143244676242703
0.87,0.0137064840524073
0.87,0.0131033891125232
0.87,0.0125156629280411
0.87,0.0119437108940544
0.87,0.0113878667080547
0.87,0.0108483956081046
0.87,0.0103254977628309
0.87,0.00981931163862426
0.87,0.00932991712070297
0.87,0.00885733962838764
0.87,0.00840155304451706
0.87,0.00796248353410123
0.87,0.0075400128499179
0.87,0.00713398177245161
0.87,0.00674419354489042
0.87,0.00637041688670914
0.87,0.0060123824415852
0.87,0.00566982258165827
0.87,0.00534239913599466
0.87,0.00502978313211755
0.87,0.00473161806572309
0.87,0.00444753068161896
0.87,0.0041771348728914
0.87,0.00392003198387525
0.87,0.00367581431455566
0.87,0.00344406677678011
0.87,0.00322437026244748
0.87,0.00301630066746572
0.87,0.00281943394330586
0.87,0.00263334583101282
0.87,0.00245761367188679
0.87,0.00229181757387908
0.87,0.00213554166667262
0.87,0.00198837756505021
0.87,0.00184992204251944
0.87,0.00171977847085802
0.87,0.00159756022040924
0.87,0.00148288776482319
0.87,0.00137539216033145
0.87,0.00127471318467354
0.87,0.00118050412599913
0.87,0.00109242762599693
0.87,0.00101015452388342
0.87,0.0009333716091533
0.87,0.000861773498885832
0.87,0.000795066760630236
0.87,0.000732971973151253
0.87,0.000675220428148826
0.87,0.000621554069140551
0.87,0.000571780181095605
0.87,0.000525497153946342
0.87,0.000482648136208796
0.87,0.000442962326225871
0.87,0.000406237578998159
0.87,0.000372282208108921
0.87,0.000340863881072462
0.87,0.000311961290040852
0.87,0.000285251152395194
0.87,0.000260638626899734
0.87,0.000237974545396202
0.87,0.000217122159124283
0.875,0.0127969142087095
0.875,0.0139140978278325
0.875,0.0150465699590888
0.875,0.0161891706970309
0.875,0.0173367211615721
0.875,0.0184840636397747
0.875,0.0196261002537104
0.875,0.0207578296070082
0.875,0.021874380980843
0.875,0.0229710457598456
0.875,0.024043305866469
0.875,0.0250868590683296
0.875,0.0260976410956157
0.875,0.0270718445662026
0.875,0.0280059347658827
0.875,0.028896662369581
0.875,0.02974107322122
0.875,0.0305365153114006
0.875,0.0312806431100223
0.875,0.0319714194224628
0.875,0.032607114944133
0.875,0.0331863056937607
0.875,0.0337078685054141
0.875,0.0341709747594441
0.875,0.0345750825280108
0.875,0.0349199273096961
0.875,0.0352055115190563
0.875,0.0354320928933491
0.875,0.0356001719755488
0.875,0.035710478809579
0.875,0.0357639590027587
0.875,0.0357617593196529
0.875,0.0357052127923269
0.875,0.035595823718721
0.875,0.0354352524039892
0.875,0.0352252999000628
0.875,0.0349678928063912
0.875,0.0346650681755757
0.875,0.0343189586918842
0.875,0.0339317781101691
0.875,0.0335058070774307
0.875,0.0330433793705168
0.875,0.0325468686271883
0.875,0.0320186755865213
0.875,0.0314612159088977
0.875,0.0308769085937549
0.875,0.0302681650276273
0.875,0.0296373786884506
0.875,0.028986915519675
0.875,0.0283191049896475
0.875,0.0276362318442152
0.875,0.026940528552803
0.875,0.0262341684508894
0.875,0.0255192595716868
0.875,0.0247978391569805
0.875,0.0240718688403087
0.875,0.0233432304809695
0.875,0.0226137226228649
0.875,0.0218850575974883
0.875,0.021158859186772
0.875,0.0204366608690274
0.875,0.0197199046029554
0.875,0.0190099401235481
0.875,0.0183080247228876
0.875,0.0176153234837942
0.875,0.0169329099368732
0.875,0.0162617671119949
0.875,0.0156027889479192
0.875,0.0149567820307156
0.875,0.0143244676455929
0.875,0.0137064840544847
0.875,0.0131033891118936
0.875,0.0125156628953087
0.875,0.0119437108615478
0.875,0.0113878667131552
0.875,0.0108483956336632
0.875,0.0103254977904346
0.875,0.00981865194763332
0.875,0.00932991711763864
0.875,0.00885733958472579
0.875,0.00840155304455281
0.875,0.00796248353407747
0.875,0.00754001284903483
0.875,0.00713398178311575
0.875,0.00674419353361855
0.875,0.00637041691073947
0.875,0.00601238992478881
0.875,0.00566982258225712
0.875,0.00534239941608972
0.875,0.00502978353801908
0.875,0.00473161814820622
0.875,0.00444753076022297
0.875,0.00417713490108818
0.875,0.00392003192720458
0.875,0.00367581419470064
0.875,0.00344406675335285
0.875,0.00322437030092426
0.875,0.00301630051769775
0.875,0.00281943386087247
0.875,0.00263334548115468
0.875,0.00245761329216632
0.875,0.00229181741338236
0.875,0.00213554244983838
0.875,0.00198837755976355
0.875,0.00184992196374401
0.875,0.00171977861066686
0.875,0.00159756022450197
0.875,0.00148288776062877
0.875,0.00137539221722704
0.875,0.00127471328692952
0.875,0.00118050412664017
0.875,0.00109242699031831
0.875,0.00101009586353396
0.875,0.00093337080132061
0.875,0.000861773672164334
0.875,0.000795067122682847
0.875,0.000732972112768904
0.875,0.000675221164937012
0.875,0.000621553702648603
0.875,0.000571724584750966
0.875,0.000525496506218692
0.875,0.000482648017616993
0.875,0.000442962871525676
0.875,0.000406238330816322
0.875,0.000372281828644017
0.875,0.00034091499080624
0.875,0.000311960391516486
0.875,0.00028525182232908
0.875,0.000260637898569005
0.875,0.000237932303370769
0.875,0.000217122034621653
0.875,0.000197951565861221
0.88,0.0127969142087096
0.88,0.0139140978278333
0.88,0.0150465699590897
0.88,0.0161891706970058
0.88,0.0173367211615723
0.88,0.0184840636397753
0.88,0.0196261002537106
0.88,0.0207578296070075
0.88,0.0218743809808421
0.88,0.0229710457598449
0.88,0.0240433058664694
0.88,0.0250868590683389
0.88,0.0260976410956202
0.88,0.0270718445662392
0.88,0.0280059347658834
0.88,0.0288966623695814
0.88,0.0297410732212198
0.88,0.0305365153114006
0.88,0.031280643110024
0.88,0.031971419422464
0.88,0.0326071149441365
0.88,0.0331863056937619
0.88,0.0337078685054159
0.88,0.0341709747594446
0.88,0.0345750825280126
0.88,0.0349199273096951
0.88,0.0352055114655877
0.88,0.0354320928939531
0.88,0.0356001719755522
0.88,0.0357104788095867
0.88,0.0357639590101076
0.88,0.0357617593196483
0.88,0.0357052127923944
0.88,0.0355958237187916
0.88,0.0354352524039831
0.88,0.0352252999024812
0.88,0.0349678928064537
0.88,0.034665068175611
0.88,0.034318958691804
0.88,0.0339317781101432
0.88,0.0335058070764922
0.88,0.0330433793704146
0.88,0.0325468686271238
0.88,0.0320186755864338
0.88,0.0314612159087885
0.88,0.0308769085936456
0.88,0.0302681650275092
0.88,0.0296373786883732
0.88,0.0289869155196385
0.88,0.0283191049895644
0.88,0.0276362318442457
0.88,0.0269405285529381
0.88,0.0262341684514057
0.88,0.0255192595723155
0.88,0.0247978391578334
0.88,0.0240718688436987
0.88,0.023343230481001
0.88,0.02261372271394
0.88,0.0218850575976457
0.88,0.0211588591868545
0.88,0.0204366608689859
0.88,0.0197199046027683
0.88,0.0190099401233849
0.88,0.018308024722609
0.88,0.0176153234832565
0.88,0.0169329099368767
0.88,0.0162617671122876
0.88,0.0156027889473057
0.88,0.0149567820295192
0.88,0.0143244676439466
0.88,0.0137064840780965
0.88,0.0131033891156567
0.88,0.012515662941351
0.88,0.0119437108585574
0.88,0.0113878666760636
0.88,0.0108483956402798
0.88,0.0103254977885328
0.88,0.00981931155101157
0.88,0.00932991712253295
0.88,0.00885733958339174
0.88,0.0084015529952477
0.88,0.00796248353408169
0.88,0.00754001284900485
0.88,0.00713398178207703
0.88,0.00674419354605504
0.88,0.00637041702888208
0.88,0.00601238994075737
0.88,0.00566982239617553
0.88,0.00534239941411929
0.88,0.00502978351121786
0.88,0.0047316185662587
0.88,0.00444753121557251
0.88,0.00417713498915084
0.88,0.0039200319311552
0.88,0.00367581410955098
0.88,0.00344406671912423
0.88,0.00322436958965588
0.88,0.0030163007367634
0.88,0.00281943359524561
0.88,0.00263334536672866
0.88,0.00245761291572011
0.88,0.0022918172692572
0.88,0.00213554238883074
0.88,0.00198837771268878
0.88,0.00184992192350752
0.88,0.00171977866416539
0.88,0.00159755994197996
0.88,0.00148288775948391
0.88,0.0013753921941424
0.88,0.00127471435632009
0.88,0.0011805043303581
0.88,0.00109242657643938
0.88,0.0010101546364325
0.88,0.000933370714709447
0.88,0.00086177289166689
0.88,0.000795067337590938
0.88,0.000732972390181219
0.88,0.000675220060746051
0.88,0.000621553079531711
0.88,0.00057172448034537
0.88,0.000525496698646766
0.88,0.00048254617132959
0.88,0.000442963610669089
0.88,0.000406238496574396
0.88,0.000372281917901507
0.88,0.000340913378357843
0.88,0.000311913615920201
0.88,0.000285252981556461
0.88,0.000260637604136971
0.88,0.000237975381803146
0.88,0.000217122133580716
0.88,0.000197929133737507
0.885,0.0127969142087098
0.885,0.0139140978278343
0.885,0.0150465699590906
0.885,0.0161891706970237
0.885,0.0173367211615724
0.885,0.0184840636397755
0.885,0.0196261002537106
0.885,0.0207578296070051
0.885,0.0218743809808768
0.885,0.0229710457598467
0.885,0.0240433058664652
0.885,0.0250868590683405
0.885,0.0260976410956255
0.885,0.0270718445662396
0.885,0.0280059347658838
0.885,0.0288966623695815
0.885,0.0297410732212408
0.885,0.0305365153113794
0.885,0.0312806431100253
0.885,0.0319714194223072
0.885,0.0326071149441354
0.885,0.0331863056937631
0.885,0.0337078685054178
0.885,0.0341709747594452
0.885,0.0345750825280137
0.885,0.0349199273096963
0.885,0.0352055115190591
0.885,0.0354320659801277
0.885,0.0356001719755353
0.885,0.0357104788095836
0.885,0.0357639590101063
0.885,0.0357617593197126
0.885,0.0357052127923889
0.885,0.0355958237187839
0.885,0.0354352524040488
0.885,0.0352252999025298
0.885,0.034967892806365
0.885,0.0346650681755964
0.885,0.0343189586917413
0.885,0.0339317781100764
0.885,0.0335058070764611
0.885,0.0330433793703656
0.885,0.0325468686270559
0.885,0.0320186755863441
0.885,0.0314612159086333
0.885,0.0308769085934893
0.885,0.030268165027406
0.885,0.0296373786881146
0.885,0.0289869155194216
0.885,0.02831910498978
0.885,0.027636231844583
0.885,0.0269405285532339
0.885,0.0262341684515271
0.885,0.0255192595725449
0.885,0.0247978391582073
0.885,0.0240718688434944
0.885,0.0233432304810161
0.885,0.0226137226229458
0.885,0.021885057597722
0.885,0.0211588591869422
0.885,0.0204366608690932
0.885,0.0197199046027537
0.885,0.0190099401232353
0.885,0.018308024722387
0.885,0.0176153234831082
0.885,0.0169329099360022
0.885,0.0162617671114732
0.885,0.0156027889475231
0.885,0.014956782027498
0.885,0.014324467642575
0.885,0.0137064840674218
0.885,0.0131033891423521
0.885,0.0125156629806871
0.885,0.0119437108600079
0.885,0.0113878666720472
0.885,0.0108483956414741
0.885,0.010325497794324
0.885,0.00981931155600191
0.885,0.00932991715172227
0.885,0.00885733967273938
0.885,0.00840155299616252
0.885,0.00796248347937278
0.885,0.00754001279127992
0.885,0.00713398178205371
0.885,0.00674419354484002
0.885,0.00637041703323682
0.885,0.00601239008363019
0.885,0.00566982240110536
0.885,0.00534239941421988
0.885,0.00502978350869232
0.885,0.00473161855018445
0.885,0.00444753167511069
0.885,0.00417713510377737
0.885,0.00392003200911728
0.885,0.00367581407962181
0.885,0.00344406660616126
0.885,0.00322436955764416
0.885,0.0030163004633339
0.885,0.00281943348078406
0.885,0.00263334522089553
0.885,0.00245761274497291
0.885,0.00229181665372469
0.885,0.00213554226133028
0.885,0.00198837851531652
0.885,0.00184992204738865
0.885,0.00171977867540263
0.885,0.00159756006661183
0.885,0.00148288776026373
0.885,0.0013753921859645
0.885,0.00127471440840732
0.885,0.00118050447569407
0.885,0.00109242655149644
0.885,0.00101015403503402
0.885,0.000933370729962801
0.885,0.000861772145807072
0.885,0.000795067541575101
0.885,0.000732972715991265
0.885,0.000675220114959352
0.885,0.000621552892876132
0.885,0.000571724194787127
0.885,0.000525497384769258
0.885,0.00048264790594299
0.885,0.000442963222683446
0.885,0.000406238999589803
0.885,0.000372283045344535
0.885,0.000340912780015135
0.885,0.000311908575730602
0.885,0.000285253936752383
0.885,0.000260638211671882
0.885,0.000237974379737604
0.885,0.000217121858993696
0.885,0.000197951562834753
0.885,0.000180341347204571
0.89,0.0117001190868261
0.89,0.0127969142087083
0.89,0.013914097827835
0.89,0.0150465699590888
0.89,0.0161891706970237
0.89,0.0173367211615723
0.89,0.0184840636397756
0.89,0.019626100253715
0.89,0.0207578296070243
0.89,0.0218743809808429
0.89,0.0229710457598444
0.89,0.0240433058664621
0.89,0.0250868590683431
0.89,0.0260976410956314
0.89,0.0270718445662402
0.89,0.0280059347658839
0.89,0.0288966623695607
0.89,0.0297410732212205
0.89,0.0305365153113806
0.89,0.031280643110026
0.89,0.0319714194224649
0.89,0.0326071149441366
0.89,0.0331863056937631
0.89,0.0337078685054659
0.89,0.0341709747594398
0.89,0.034575082528012
0.89,0.0349199272726996
0.89,0.035205511519058
0.89,0.0354320928938111
0.89,0.0356001719755425
0.89,0.0357104788095803
0.89,0.0357639590101677
0.89,0.0357617593197071
0.89,0.035705212792382
0.89,0.0355958237188438
0.89,0.0354352524039581
0.89,0.0352252999024537
0.89,0.0349678928063524
0.89,0.0346650681755438
0.89,0.0343189586917276
0.89,0.0339317781100543
0.89,0.0335058070764267
0.89,0.033043379370317
0.89,0.0325468686269892
0.89,0.0320186755862623
0.89,0.031461215908588
0.89,0.0308769085933905
0.89,0.0302681650270774
0.89,0.0296373786880106
0.89,0.0289869155193286
0.89,0.0283191049896899
0.89,0.027636231844614
0.89,0.0269405285533713
0.89,0.0262341684516987
0.89,0.0255192595728293
0.89,0.02479783916061
0.89,0.0240718688434463
0.89,0.0233432304810632
0.89,0.0226137226229728
0.89,0.0218850575969622
0.89,0.021158859186983
0.89,0.0204366608692091
0.89,0.019719903314247
0.89,0.0190099401233678
0.89,0.0183080247224852
0.89,0.0176153234830989
0.89,0.0169329099359564
0.89,0.0162617671109536
0.89,0.0156027889465195
0.89,0.014956782032147
0.89,0.0143244676402361
0.89,0.013706484065813
0.89,0.0131033891399824
0.89,0.0125156629778722
0.89,0.0119437109092216
0.89,0.0113878666731596
0.89,0.0108483955916475
0.89,0.0103254977951522
0.89,0.00981931156269422
0.89,0.0093299171432667
0.89,0.00885733961120594
0.89,0.00840155304237489
0.89,0.007962483482713
0.89,0.00754001278902727
0.89,0.00713398172086444
0.89,0.00674419354475453
0.89,0.00637041486890477
0.89,0.0060123900865765
0.89,0.00566982242762526
0.89,0.00534239921187996
0.89,0.0050297835051476
0.89,0.00473161854702786
0.89,0.00444753172197987
0.89,0.00417713600537817
0.89,0.00392003212011116
0.89,0.00367581412706652
0.89,0.00344406655115237
0.89,0.00322436953056937
0.89,0.00301630037881173
0.89,0.00281943353946912
0.89,0.00263334514656255
0.89,0.00245761264774691
0.89,0.00229181647650267
0.89,0.00213554194582066
0.89,0.00198837859920653
0.89,0.00184992289387576
0.89,0.00171977863996586
0.89,0.00159756011723555
0.89,0.00148288746724634
0.89,0.00137539218140037
0.89,0.00127471437916848
0.89,0.00118050555484039
0.89,0.00109242674952204
0.89,0.00101015357668088
0.89,0.000933312993344204
0.89,0.0008617720578874
0.89,0.000795067778811775
0.89,0.000732972974023083
0.89,0.00067522035868306
0.89,0.000621552616193899
0.89,0.000571723819442926
0.89,0.000525497294616484
0.89,0.000482647417204385
0.89,0.000442963070923508
0.89,0.000406239646841389
0.89,0.000372283462465983
0.89,0.000340912791854553
0.89,0.000311958292265935
0.89,0.000285248863391097
0.89,0.000260639132294127
0.89,0.000237973739202424
0.89,0.000217080257367552
0.89,0.000197951562867615
0.89,0.000180334904322788
0.895,0.0117001190868262
0.895,0.0127969142087127
0.895,0.0139140978278356
0.895,0.0150465699590888
0.895,0.0161891706970238
0.895,0.0173367211615722
0.895,0.0184840636397585
0.895,0.0196261002537097
0.895,0.020757829607004
0.895,0.0218743809808415
0.895,0.0229710457598422
0.895,0.0240433058664636
0.895,0.0250868590683463
0.895,0.0260976410956469
0.895,0.0270718445662411
0.895,0.0280059347658509
0.895,0.0288966623695606
0.895,0.0297410732211867
0.895,0.0305365153113817
0.895,0.0312806431100266
0.895,0.0319714194224658
0.895,0.0326071149441377
0.895,0.0331863056937643
0.895,0.0337078685054669
0.895,0.0341709747594458
0.895,0.0345750825279893
0.895,0.034919927309697
0.895,0.0352055115190563
0.895,0.0354320928939332
0.895,0.0356001719755975
0.895,0.0357104788096388
0.895,0.0357639590101629
0.895,0.0357617593197008
0.895,0.035705212792438
0.895,0.0355958237187576
0.895,0.035435252403948
0.895,0.0352252999024003
0.895,0.0349678928063067
0.895,0.0346650681755336
0.895,0.0343189586917125
0.895,0.0339317781100287
0.895,0.0335058070763884
0.895,0.0330433793702645
0.895,0.032546868626922
0.895,0.0320186755861831
0.895,0.0314612159085022
0.895,0.0308769085933105
0.895,0.0302681650278013
0.895,0.0296373786887801
0.895,0.0289869155201408
0.895,0.0283191049905663
0.895,0.027636231844606
0.895,0.0269405285533914
0.895,0.0262341684519237
0.895,0.0255192595747492
0.895,0.0247978391606322
0.895,0.0240718688446867
0.895,0.0233432304820123
0.895,0.0226137226230085
0.895,0.0218850575973923
0.895,0.0211588591859687
0.895,0.0204366608692415
0.895,0.0197199046030223
0.895,0.0190099401234836
0.895,0.0183080247225276
0.895,0.0176153234829394
0.895,0.0169329099359811
0.895,0.0162617671109198
0.895,0.015602788945989
0.895,0.0149567820310619
0.895,0.0143244676401945
0.895,0.0137064840643372
0.895,0.01310338913797
0.895,0.0125156629750994
0.895,0.0119437109591403
0.895,0.0113878667296445
0.895,0.010848395590852
0.895,0.0103254977382707
0.895,0.0098193115628773
0.895,0.00932991702539498
0.895,0.00885733961188273
0.895,0.00840155302379542
0.895,0.00796248353183704
0.895,0.00754001279495653
0.895,0.00713398172044521
0.895,0.00674419347261002
0.895,0.00637041704147268
0.895,0.00601239009737076
0.895,0.00566982256897353
0.895,0.00534239922935043
0.895,0.00502978329049952
0.895,0.00473161854444992
0.895,0.00444753166691902
0.895,0.00417713605528114
0.895,0.00392003269181251
0.895,0.00367581424673902
0.895,0.00344406655817098
0.895,0.00322436943790194
0.895,0.00301629969162631
0.895,0.00281942950345027
0.895,0.00263334524363912
0.895,0.00245761244046405
0.895,0.0022918163255965
0.895,0.00213554140983008
0.895,0.00198837845263022
0.895,0.00184992286893126
0.895,0.00171977877230867
0.895,0.00159756015273227
0.895,0.00148288757202075
0.895,0.00137539217862903
0.895,0.00127471436683835
0.895,0.00118050569988726
0.895,0.0010924269396777
0.895,0.00101015351300582
0.895,0.000933370357850682
0.895,0.000861772049458587
0.895,0.000795066848112258
0.895,0.000732973160274542
0.895,0.000675220671074284
0.895,0.000621552581844487
0.895,0.000571723869294383
0.895,0.000525497148207599
0.895,0.000482648197870139
0.895,0.000442963061189516
0.895,0.000406240596702911
0.895,0.000372283650262872
0.895,0.000340913588973368
0.895,0.000311956779285971
0.895,0.000285207684323829
0.895,0.000260640598310324
0.895,0.000237973780686129
0.895,0.000217122661913649
0.895,0.000197951501492266
0.895,0.000180341593844169
0.9,0.0117001190868263
0.9,0.0127969142087134
0.9,0.0139140978278324
0.9,0.0150465699590888
0.9,0.0161891706970237
0.9,0.0173367211615727
0.9,0.0184840636397758
0.9,0.0196261002537082
0.9,0.0207578296070033
0.9,0.0218743809808406
0.9,0.0229710457598401
0.9,0.0240433058664717
0.9,0.0250868590683499
0.9,0.0260976410956465
0.9,0.0270718445662115
0.9,0.0280059347658668
0.9,0.0288966623695471
0.9,0.0297410732211926
0.9,0.0305365153113823
0.9,0.0312806431100266
0.9,0.0319714194224659
0.9,0.0326071149441363
0.9,0.0331863056937653
0.9,0.0337078685054663
0.9,0.0341709747594314
0.9,0.0345750825031285
0.9,0.0349199273096953
0.9,0.0352055115189756
0.9,0.0354320928939946
0.9,0.0356001719755948
0.9,0.0357104788096369
0.9,0.0357639590101567
0.9,0.0357617593197541
0.9,0.0357052127923543
0.9,0.0355958237187466
0.9,0.0354352524019786
0.9,0.035225299902404
0.9,0.0349678928063011
0.9,0.0346650681755242
0.9,0.0343189586916976
0.9,0.0339317781099603
0.9,0.0335058070763552
0.9,0.0330433793702165
0.9,0.0325468686268096
0.9,0.0320186755868253
0.9,0.0314612159091415
0.9,0.0308769085931641
0.9,0.0302681650270325
0.9,0.0296373786880585
0.9,0.0289869155194096
0.9,0.0283191049898011
0.9,0.0276362318446606
0.9,0.0269405285534808
0.9,0.0262341684520648
0.9,0.0255192595746095
0.9,0.0247978391604493
0.9,0.0240718688438093
0.9,0.0233432304811099
0.9,0.0226137226230202
0.9,0.0218850575990459
0.9,0.0211588591879978
0.9,0.0204366608698069
0.9,0.0197199046005012
0.9,0.0190099401233389
0.9,0.0183080247223919
0.9,0.0176153234828054
0.9,0.0169329099356959
0.9,0.0162617671104481
0.9,0.0156027889459649
0.9,0.0149567820308525
0.9,0.0143244676372555
0.9,0.0137064840626216
0.9,0.0131033891359992
0.9,0.0125156629727328
0.9,0.0119437109542082
0.9,0.0113878667280174
0.9,0.0108483956589439
0.9,0.0103254977381956
0.9,0.00981931150007298
0.9,0.00932991702521613
0.9,0.0088573396162821
0.9,0.00840155302304268
0.9,0.00796248351022277
0.9,0.00754001284341821
0.9,0.00713398172899438
0.9,0.00674419347387123
0.9,0.00637041696181795
0.9,0.00601239009722709
0.9,0.00566982258206594
0.9,0.00534239940118741
0.9,0.00502978329466774
0.9,0.00473161854077686
0.9,0.00444753166368117
0.9,0.00417713601529313
0.9,0.00392003280294495
0.9,0.00367581484645885
0.9,0.00344406664906471
0.9,0.0032243694062708
0.9,0.00301629968310824
0.9,0.00281943336914736
0.9,0.00263334496522472
0.9,0.0024576123939728
0.9,0.00229181617747742
0.9,0.00213554118325221
0.9,0.00198837806036534
0.9,0.00184992280640817
0.9,0.00171977961131509
0.9,0.00159756010422463
0.9,0.00148288761860949
0.9,0.00137539197927694
0.9,0.00127471435877058
0.9,0.00118050569274963
0.9,0.0010924280237381
0.9,0.00101015369250179
0.9,0.000933369719206656
0.9,0.00086177209589966
0.9,0.000795066145605317
0.9,0.00073297338273326
0.9,0.000675221049790453
0.9,0.00062155276855802
0.9,0.000571724324578637
0.9,0.000525496747126875
0.9,0.000482648112320572
0.9,0.000442963168937993
0.9,0.000406239602336544
0.9,0.000372284215254037
0.9,0.000340913948420507
0.9,0.000311956364496435
0.9,0.000285202734902068
0.9,0.000260641262276984
0.9,0.000237974096874538
0.9,0.000217121565816214
0.9,0.000197951461718304
0.9,0.000180341583760679
0.9,0.000164174792081528
0.905,0.0106287115663827
0.905,0.0117001190868298
0.905,0.0127969142087139
0.905,0.0139140978278323
0.905,0.0150465699590887
0.905,0.0161891706970235
0.905,0.0173367211615562
0.905,0.0184840636397752
0.905,0.0196261002537077
0.905,0.0207578296070027
0.905,0.0218743809808389
0.905,0.0229710457598448
0.905,0.0240433058664732
0.905,0.0250868590683574
0.905,0.0260976410957025
0.905,0.027071844566223
0.905,0.0280059347658548
0.905,0.0288966623695527
0.905,0.0297410732211992
0.905,0.0305365153113453
0.905,0.031280643110316
0.905,0.0319714194224651
0.905,0.0326071149441411
0.905,0.0331863056937125
0.905,0.0337078685054581
0.905,0.0341709747594464
0.905,0.034575082528012
0.905,0.03491992730974
0.905,0.0352055115190899
0.905,0.035432092893992
0.905,0.0356001719755905
0.905,0.035710478809631
0.905,0.0357639590102061
0.905,0.0357617593196756
0.905,0.0357052127923445
0.905,0.0355958237187097
0.905,0.0354352524039037
0.905,0.0352252999024021
0.905,0.0349678928062977
0.905,0.0346650681755173
0.905,0.0343189586916823
0.905,0.0339317781099808
0.905,0.0335058070763214
0.905,0.0330433793708353
0.905,0.0325468686268141
0.905,0.0320186755860736
0.905,0.031461209746005
0.905,0.0308769085931792
0.905,0.0302681650270674
0.905,0.0296373786879697
0.905,0.0289869155194507
0.905,0.0283191049898693
0.905,0.0276362318446838
0.905,0.0269405285536736
0.905,0.0262341684533953
0.905,0.0255192595751813
0.905,0.0247978391610435
0.905,0.0240718688442408
0.905,0.0233432304816048
0.905,0.0226137226249646
0.905,0.0218850576001193
0.905,0.0211588591897016
0.905,0.020436660871532
0.905,0.0197199046035015
0.905,0.019009940123393
0.905,0.0183080247220757
0.905,0.0176153234877625
0.905,0.0169329099358175
0.905,0.0162617671104121
0.905,0.0156027889453414
0.905,0.0149567820299439
0.905,0.0143244676376932
0.905,0.013706484062072
0.905,0.0131033891339956
0.905,0.0125156629692132
0.905,0.0119437109490128
0.905,0.0113878667272149
0.905,0.01084839565842
0.905,0.0103254977106392
0.905,0.00981931149749338
0.905,0.00932991695757412
0.905,0.00885733961694624
0.905,0.00840155302938983
0.905,0.00796248350910278
0.905,0.00754001282930084
0.905,0.00713398177945601
0.905,0.00674419354134104
0.905,0.00637041696439988
0.905,0.00601239000989895
0.905,0.0056698225819507
0.905,0.00534239940291337
0.905,0.00502978332597404
0.905,0.00473161831059188
0.905,0.00444753165951206
0.905,0.0041771360112588
0.905,0.00392003283259035
0.905,0.00367581495114599
0.905,0.00344406732366664
0.905,0.00322436946197557
0.905,0.00301629960823879
0.905,0.00281943261349804
0.905,0.00263334486128186
0.905,0.00245761157689572
0.905,0.00229181612581009
0.905,0.0021355410496644
0.905,0.00198834596961306
0.905,0.00184992281546337
0.905,0.00171977956924474
0.905,0.00159756108686793
0.905,0.0014828876700661
0.905,0.00137539197418879
0.905,0.00127471435294968
0.905,0.00118050568250472
0.905,0.00109242826004818
0.905,0.00101015401186011
0.905,0.000933369602139855
0.905,0.000861714911126299
0.905,0.000795066058832727
0.905,0.000732973625843236
0.905,0.000675221225733047
0.905,0.000621553080133896
0.905,0.000571723276588498
0.905,0.00052549676841096
0.905,0.000482648006543407
0.905,0.000442963090231618
0.905,0.000406239517563023
0.905,0.000372285342401746
0.905,0.000340914349791444
0.905,0.000311956475124386
0.905,0.000285250261456316
0.905,0.000260639978047372
0.905,0.000237975182568295
0.905,0.000217121017875854
0.905,0.000197910829542902
0.905,0.000180341591770716
0.905,0.00016417179672823
0.91,0.0106287115663827
0.91,0.0117001190868305
0.91,0.0127969142087096
0.91,0.0139140978278323
0.91,0.0150465699590886
0.91,0.0161891706970233
0.91,0.017336721161572
0.91,0.0184840636397745
0.91,0.0196261002537072
0.91,0.020757829607002
0.91,0.0218743809808378
0.91,0.0229710457598455
0.91,0.0240433058664753
0.91,0.0250868590683579
0.91,0.0260976410956213
0.91,0.027071844566226
0.91,0.0280059347658573
0.91,0.0288966623695585
0.91,0.0297410732212073
0.91,0.0305365153113721
0.91,0.0312806431100257
0.91,0.0319714194224666
0.91,0.0326071149441062
0.91,0.0331863056937597
0.91,0.033707868505468
0.91,0.0341709747431458
0.91,0.034575082528054
0.91,0.0349199273096905
0.91,0.0352055115190959
0.91,0.0354320928939878
0.91,0.035600171975586
0.91,0.0357104788096772
0.91,0.035763959010133
0.91,0.0357617593196656
0.91,0.0357052127923109
0.91,0.0355958237187098
0.91,0.0354352524039042
0.91,0.0352252999024004
0.91,0.0349678928062933
0.91,0.0346650681755084
0.91,0.0343189586916673
0.91,0.0339317781105864
0.91,0.0335058070762975
0.91,0.0330433793701428
0.91,0.03254686862678
0.91,0.0320186755860319
0.91,0.0314612159083758
0.91,0.0308769085935545
0.91,0.0302681650270928
0.91,0.0296373786879812
0.91,0.028986915519529
0.91,0.0283191049903211
0.91,0.0276362318448665
0.91,0.0269405285544907
0.91,0.0262341684534126
0.91,0.0255192595745665
0.91,0.0247978391601138
0.91,0.0240718688438749
0.91,0.0233432304812385
0.91,0.0226137226233741
0.91,0.0218850575992279
0.91,0.0211588591888381
0.91,0.0204366608711729
0.91,0.0197199046043389
0.91,0.0190099401241177
0.91,0.0183080247240363
0.91,0.0176153234656538
0.91,0.0169329099370513
0.91,0.0162617671189933
0.91,0.0156027889459013
0.91,0.0149567820303037
0.91,0.0143244676379707
0.91,0.0137064840606
0.91,0.0131033891324225
0.91,0.0125156629667832
0.91,0.0119437109493915
0.91,0.0113878667815267
0.91,0.0108483956568971
0.91,0.010325497815832
0.91,0.00981931150253046
0.91,0.00932991695975649
0.91,0.00885733940620115
0.91,0.00840155303015977
0.91,0.00796248351684814
0.91,0.00754001282104699
0.91,0.0071339817641709
0.91,0.00674419353791156
0.91,0.00637041703795971
0.91,0.00601239001329712
0.91,0.00566982248653147
0.91,0.00534239941612324
0.91,0.00502978349682137
0.91,0.00473161832590163
0.91,0.00444753141993615
0.91,0.00417713600593395
0.91,0.00392003316512635
0.91,0.00367581500697289
0.91,0.00344406738908298
0.91,0.00322437016814936
0.91,0.00301629961074723
0.91,0.00281943263482254
0.91,0.00263334483003042
0.91,0.00245761225554464
0.91,0.00229181646175758
0.91,0.00213554090673784
0.91,0.00198837730292101
0.91,0.00184992235590431
0.91,0.00171977948952673
0.91,0.00159756106163433
0.91,0.00148288762222104
0.91,0.00137539199993664
0.91,0.00127471414512126
0.91,0.00118050563703709
0.91,0.00109242825935008
0.91,0.00101015501487378
0.91,0.000933369747818658
0.91,0.000861771157062208
0.91,0.000795066114228415
0.91,0.000732971936723725
0.91,0.000675221347733013
0.91,0.000621553437299527
0.91,0.000571723351522779
0.91,0.000525497235743355
0.91,0.00048264782717955
0.91,0.000442963331880541
0.91,0.000406239602729119
0.91,0.000372285605060085
0.91,0.000340914593868202
0.91,0.000311957211628577
0.91,0.000285249334279314
0.91,0.000260596176913541
0.91,0.000237976764879466
0.91,0.000217121013836419
0.91,0.000197952023027526
0.91,0.000180341516761828
0.91,0.000164178204632215
0.915,0.0095875497912758
0.915,0.0106287115663857
0.915,0.011700119086831
0.915,0.0127969142087387
0.915,0.0139140978278322
0.915,0.0150465699590886
0.915,0.016189170697023
0.915,0.0173367211615715
0.915,0.0184840636397737
0.915,0.0196261002537067
0.915,0.0207578296070014
0.915,0.021874380980837
0.915,0.0229710457598449
0.915,0.0240433058664776
0.915,0.0250868590683363
0.915,0.0260976410956311
0.915,0.0270718445662164
0.915,0.0280059347658614
0.915,0.0288966623695646
0.915,0.0297410732212145
0.915,0.0305365153113789
0.915,0.031280643110067
0.915,0.0319714194224812
0.915,0.0326071149441394
0.915,0.0331863056937608
0.915,0.0337078685054965
0.915,0.0341709747594849
0.915,0.0345750825280536
0.915,0.0349199273097285
0.915,0.0352055115190913
0.915,0.0354320928939814
0.915,0.03560017197563
0.915,0.0357104788096085
0.915,0.0357639590101231
0.915,0.0357617593196344
0.915,0.0357052127923113
0.915,0.0355958237187105
0.915,0.0354352524039035
0.915,0.0352252999023985
0.915,0.0349678928062908
0.915,0.0346650681760965
0.915,0.0343189586916612
0.915,0.0339317781099471
0.915,0.0335058070762201
0.915,0.0330433793701113
0.915,0.0325468686267459
0.915,0.0320186755859997
0.915,0.031461215908396
0.915,0.0308769085932448
0.915,0.0302681650272286
0.915,0.0296373786880173
0.915,0.0289869155196238
0.915,0.0283191049901441
0.915,0.0276362318450702
0.915,0.0269405285548263
0.915,0.0262341684534801
0.915,0.0255192595746347
0.915,0.0247978391600975
0.915,0.0240718688439558
0.915,0.0233432304812796
0.915,0.0226137226232815
0.915,0.0218850575981039
0.915,0.0211588591876162
0.915,0.0204366608719274
0.915,0.0197199046051052
0.915,0.0190099401248107
0.915,0.0183080247230827
0.915,0.0176153234828645
0.915,0.0169329099353872
0.915,0.01626176711948
0.915,0.0156027889555664
0.915,0.0149567820051337
0.915,0.0143244676397658
0.915,0.0137064840619862
0.915,0.0131033891329698
0.915,0.0125156629662929
0.915,0.0119437109469378
0.915,0.0113878667817069
0.915,0.0108483956517689
0.915,0.010325497813368
0.915,0.00981931158822669
0.915,0.00932991696310315
0.915,0.00885733940753208
0.915,0.00840155295371225
0.915,0.00796248351712814
0.915,0.00754001282892025
0.915,0.00713398175481439
0.915,0.00674419351872158
0.915,0.00637041703346397
0.915,0.00601239009308285
0.915,0.00566982248941761
0.915,0.00534239931155911
0.915,0.00502978351012806
0.915,0.00473161835204561
0.915,0.00444753141491483
0.915,0.00417713600767944
0.915,0.00392003315885847
0.915,0.00367581506514369
0.915,0.00344406751807091
0.915,0.00322437023307032
0.915,0.00301630033703204
0.915,0.00281943258886264
0.915,0.00263334486577604
0.915,0.00245761216814699
0.915,0.00229181616708751
0.915,0.00213554087768308
0.915,0.00198837712416555
0.915,0.00184992180478827
0.915,0.00171977912378796
0.915,0.00159756100358899
0.915,0.00148288859860224
0.915,0.00137539207541337
0.915,0.00127471412003799
0.915,0.0011805054838987
0.915,0.0010924282431013
0.915,0.00101015524715575
0.915,0.000933370062534244
0.915,0.000861770845179022
0.915,0.000795065662109185
0.915,0.000732971861247211
0.915,0.000675221589666375
0.915,0.000621553655479001
0.915,0.00057172180916476
0.915,0.00052549610515551
0.915,0.000482647387044288
0.915,0.000442963231214843
0.915,0.000406239839954914
0.915,0.000372284549901902
0.915,0.000340797178799424
0.915,0.000311957540104046
0.915,0.000285249060744786
0.915,0.000260587452003858
0.915,0.000237977148107582
0.915,0.000217121338165427
0.915,0.000197951426840426
0.915,0.000180341501684111
0.915,0.000164178205586563
0.915,0.000149354458957252
0.92,0.00958754979127588
0.92,0.0106287115663874
0.92,0.0117001190868259
0.92,0.0127969142087091
0.92,0.013914097827832
0.92,0.0150465699590885
0.92,0.016189170697023
0.92,0.017336721161571
0.92,0.018484063639773
0.92,0.0196261002537096
0.92,0.020757829607001
0.92,0.0218743809808409
0.92,0.0229710457598423
0.92,0.0240433058664794
0.92,0.0250868590683425
0.92,0.0260976410956337
0.92,0.0270718445662191
0.92,0.0280059347658656
0.92,0.0288966623695708
0.92,0.02974107322143
0.92,0.0305365153114133
0.92,0.0312806431100386
0.92,0.0319714194224864
0.92,0.0326071149441666
0.92,0.0331863056900656
0.92,0.0337078684891072
0.92,0.0341709747497103
0.92,0.0345750825120288
0.92,0.0349199273097278
0.92,0.0352055115190862
0.92,0.035432092894023
0.92,0.0356001719755714
0.92,0.0357104788095993
0.92,0.0357639590100935
0.92,0.0357617593196337
0.92,0.0357052127923121
0.92,0.0355958237187131
0.92,0.0354352524039057
0.92,0.0352252999023988
0.92,0.0349678928068479
0.92,0.0346650681755003
0.92,0.0343189586916485
0.92,0.0339317780961836
0.92,0.0335058070762473
0.92,0.0330433793700848
0.92,0.0325468686267189
0.92,0.0320186755859696
0.92,0.0314612159084184
0.92,0.030876908593293
0.92,0.0302681650271036
0.92,0.029637378688061
0.92,0.0289869155197338
0.92,0.0283191049902352
0.92,0.0276362318457635
0.92,0.0269405285549157
0.92,0.0262341684534928
0.92,0.025519259574695
0.92,0.0247978391605048
0.92,0.0240718688440998
0.92,0.0233432304815153
0.92,0.0226137226229887
0.92,0.0218850575980268
0.92,0.0211588591873751
0.92,0.0204366608694218
0.92,0.0197199046018635
0.92,0.0190099401226925
0.92,0.0183080247202119
0.92,0.0176153234789549
0.92,0.0169329099302764
0.92,0.0162617671036597
0.92,0.015602788838178
0.92,0.0149567820317483
0.92,0.0143244676507861
0.92,0.0137064839099311
0.92,0.0131033891327716
0.92,0.0125156629667682
0.92,0.0119437109467847
0.92,0.0113878667788946
0.92,0.010848395650118
0.92,0.0103254978066459
0.92,0.00981931158475824
0.92,0.00932991706572184
0.92,0.0088573394078445
0.92,0.00840155295480915
0.92,0.00796248351951001
0.92,0.00754001282978534
0.92,0.00713398175487856
0.92,0.00674419146080529
0.92,0.00637041701518948
0.92,0.00601239008973553
0.92,0.00566982257859228
0.92,0.00534239931495661
0.92,0.0050297833980617
0.92,0.00473161853271509
0.92,0.00444753144232668
0.92,0.00417713574311018
0.92,0.00392003315632183
0.92,0.00367581511667026
0.92,0.00344406753636051
0.92,0.00322437034772549
0.92,0.00301630039665968
0.92,0.00281943331330914
0.92,0.00263334407854554
0.92,0.00245761215806084
0.92,0.00229181588115912
0.92,0.00213554121162618
0.92,0.00198837705346833
0.92,0.00184992160603192
0.92,0.00171977885833252
0.92,0.00159756076956974
0.92,0.00148288855819034
0.92,0.00137539215534788
0.92,0.00127471413858604
0.92,0.00118050544085246
0.92,0.00109242822772582
0.92,0.00101015542377025
0.92,0.000933371115177994
0.92,0.000861770940225659
0.92,0.000795009796831225
0.92,0.000732971936557636
0.92,0.000675220840354429
0.92,0.000621553908837447
0.92,0.000571722131237129
0.92,0.000525496151097649
0.92,0.000482647323865049
0.92,0.000442963107532002
0.92,0.000406240522190071
0.92,0.000372284541905632
0.92,0.000340916161042593
0.92,0.000311957967820575
0.92,0.000285249267600207
0.92,0.000260637250391937
0.92,0.000237976190489597
0.92,0.000217122600981501
0.92,0.000197950459175367
0.92,0.000180302472010396
0.92,0.000164173025945402
0.92,0.000149348199438126
0.925,0.00958754979127582
0.925,0.0106287115663878
0.925,0.0117001190868622
0.925,0.012796914208709
0.925,0.013914097827832
0.925,0.0150465699590883
0.925,0.0161891706970224
0.925,0.0173367211615705
0.925,0.0184840636397723
0.925,0.0196261002537093
0.925,0.0207578296070006
0.925,0.0218743809808417
0.925,0.0229710457598486
0.925,0.024043305866464
0.925,0.0250868590683446
0.925,0.0260976410956263
0.925,0.0270718445662229
0.925,0.028005934765871
0.925,0.0288966623695772
0.925,0.0297410732213561
0.925,0.0305365153113935
0.925,0.0312806431100417
0.925,0.0319714194224844
0.925,0.0326071149418468
0.925,0.0331863056899522
0.925,0.0337078684993433
0.925,0.0341709747494837
0.925,0.0345750825115924
0.925,0.0349199273097229
0.925,0.0352055115191249
0.925,0.0354320928939701
0.925,0.035600171975559
0.925,0.0357104788095721
0.925,0.0357639590100943
0.925,0.0357617593196346
0.925,0.0357052127923146
0.925,0.0355958237187142
0.925,0.0354352524043679
0.925,0.035225299902403
0.925,0.0349678928062911
0.925,0.0346650681754949
0.925,0.0343189586916386
0.925,0.0339317781098667
0.925,0.0335058070762299
0.925,0.0330433793700574
0.925,0.0325468686266911
0.925,0.0320186755859523
0.925,0.031461215908452
0.925,0.0308769085932145
0.925,0.0302681650271285
0.925,0.0296373786880078
0.925,0.0289869154852748
0.925,0.0283191049903454
0.925,0.0276362318457232
0.925,0.026940528554901
0.925,0.0262341684534828
0.925,0.0255192595748952
0.925,0.0247978391607719
0.925,0.0240718682830214
0.925,0.0233432304807994
0.925,0.0226137215258463
0.925,0.0218850575969655
0.925,0.0211588591854545
0.925,0.0204366608671179
0.925,0.0197199046014832
0.925,0.0190099401200715
0.925,0.0183080247171665
0.925,0.0176153234784877
0.925,0.0169329099292954
0.925,0.0162617671019438
0.925,0.0156027889446932
0.925,0.0149567820301811
0.925,0.0143244676429772
0.925,0.013706484059302
0.925,0.0131033891088195
0.925,0.0125156629662887
0.925,0.0119437109459446
0.925,0.011387866777815
0.925,0.0108483957204684
0.925,0.0103254978032509
0.925,0.0098193115745413
0.925,0.00932991706079866
0.925,0.00885733953079437
0.925,0.00840155280010502
0.925,0.00796248343730444
0.925,0.00754001283213324
0.925,0.00713398176539681
0.925,0.00674419351171873
0.925,0.00637041701000274
0.925,0.00601239007072185
0.925,0.00566982257752446
0.925,0.00534239941523107
0.925,0.00502978339914684
0.925,0.00473161842744974
0.925,0.00444753164743528
0.925,0.00417713575024226
0.925,0.00392003315991674
0.925,0.00367581541394135
0.925,0.00344406764210081
0.925,0.00322437040358281
0.925,0.00301630048710466
0.925,0.00281943336676749
0.925,0.00263334473427501
0.925,0.00245761221720153
0.925,0.00229181581044591
0.925,0.00213554091301749
0.925,0.00198837732357426
0.925,0.00184992142867579
0.925,0.00171977874621332
0.925,0.00159756048940829
0.925,0.0014828884844047
0.925,0.00137539298640199
0.925,0.00127471423445402
0.925,0.00118050537012016
0.925,0.00109242821352562
0.925,0.00101015358308398
0.925,0.000933371295475771
0.925,0.000861771237595566
0.925,0.000795064795035216
0.925,0.000732971446143704
0.925,0.000675220144194855
0.925,0.000621553983073397
0.925,0.000571722480142256
0.925,0.000525496283603433
0.925,0.000482647001279091
0.925,0.00044296284912626
0.925,0.000406240652713219
0.925,0.000372284744565743
0.925,0.000340916355000775
0.925,0.000311958247288135
0.925,0.00028524986767664
0.925,0.000260636467486641
0.925,0.000237933614274599
0.925,0.000217124249592526
0.925,0.000197950336031205
0.925,0.00018034201384598
0.925,0.000164178121021319
0.925,0.0001493544653135
0.93,0.00858131272487543
0.93,0.00958754979128084
0.93,0.0106287115663879
0.93,0.0117001190868255
0.93,0.0127969142087089
0.93,0.0139140978278319
0.93,0.015046569959088
0.93,0.016189170697022
0.93,0.0173367211615702
0.93,0.0184840636397717
0.93,0.0196261002537088
0.93,0.020757829607
0.93,0.0218743809808419
0.93,0.0229710457598516
0.93,0.024043305866466
0.93,0.0250868590683468
0.93,0.0260976410956296
0.93,0.0270718445662271
0.93,0.0280059347658767
0.93,0.0288966623695822
0.93,0.0297410732216332
0.93,0.0305365153113931
0.93,0.0312806431099407
0.93,0.031971419421056
0.93,0.0326071149427952
0.93,0.0331863056873719
0.93,0.0337078685055006
0.93,0.0341709747594794
0.93,0.0345750825279647
0.93,0.0349199272818621
0.93,0.0352055115189672
0.93,0.0354320928938696
0.93,0.0356001719755279
0.93,0.035710478809572
0.93,0.035763959010094
0.93,0.035761759319636
0.93,0.035705212792316
0.93,0.0355958237177312
0.93,0.0354352524039112
0.93,0.0352252999024044
0.93,0.034967892806288
0.93,0.0346650681754878
0.93,0.0343189586916277
0.93,0.0339317781099004
0.93,0.0335058070761552
0.93,0.0330433793700406
0.93,0.0325468686266787
0.93,0.0320186755859411
0.93,0.0314612159084745
0.93,0.0308769085932132
0.93,0.0302681650270689
0.93,0.0296373786880512
0.93,0.0289869155198332
0.93,0.0283191049908552
0.93,0.027636231845746
0.93,0.0269405285549464
0.93,0.0262341684535149
0.93,0.0255192595749014
0.93,0.0247978391604136
0.93,0.0240718688433359
0.93,0.0233432304803423
0.93,0.0226137226219553
0.93,0.0218850575963175
0.93,0.0211588591852839
0.93,0.0204366608672426
0.93,0.0197199045998041
0.93,0.019009940119541
0.93,0.0183080247173983
0.93,0.0176153234753419
0.93,0.0169329099288906
0.93,0.0162617671019016
0.93,0.0156027889438244
0.93,0.0149567820278198
0.93,0.0143244676426102
0.93,0.0137064840572014
0.93,0.0131033891163861
0.93,0.0125156629451755
0.93,0.0119437109234392
0.93,0.0113878667553378
0.93,0.0108483957172945
0.93,0.0103254978087989
0.93,0.00981931157173443
0.93,0.00932991705447994
0.93,0.00885733952405754
0.93,0.00840155289024624
0.93,0.00796248343243899
0.93,0.00754001274654525
0.93,0.00713398176689117
0.93,0.00674419352274924
0.93,0.00637041700713725
0.93,0.00601239009757082
0.93,0.00566982257747561
0.93,0.00534239938909864
0.93,0.00502978350934846
0.93,0.0047316184252999
0.93,0.00444753153980448
0.93,0.00417713576492207
0.93,0.00392003287661447
0.93,0.0036758154162817
0.93,0.00344406764704663
0.93,0.00322437046449009
0.93,0.00301630053791691
0.93,0.00281943343304736
0.93,0.00263334472644039
0.93,0.00245761319426685
0.93,0.00229181582303073
0.93,0.00213554063454002
0.93,0.00198837737785218
0.93,0.00184992138820506
0.93,0.00171977827304182
0.93,0.00159756022603674
0.93,0.00148288818558995
0.93,0.00137539293157252
0.93,0.00127471514667588
0.93,0.00118050537248648
0.93,0.00109242800072784
0.93,0.00101015356430212
0.93,0.000933371513354375
0.93,0.000861771568495762
0.93,0.000795064821540681
0.93,0.000732971051227826
0.93,0.000675220132223986
0.93,0.000621553484573711
0.93,0.000571722612830783
0.93,0.000525496594549146
0.93,0.000482646906296402
0.93,0.000442962745881736
0.93,0.000406239670351916
0.93,0.000372285299968578
0.93,0.00034091529895619
0.93,0.000311959350034918
0.93,0.000285250192543884
0.93,0.000260636295580152
0.93,0.000237928832839351
0.93,0.000217124382301925
0.93,0.000197950691826154
0.93,0.000180341444813603
0.93,0.000164178129296921
0.93,0.000149354456760342
0.93,0.000135770191336704
0.935,0.00858131272487547
0.935,0.0095875497912813
0.935,0.010628711566382
0.935,0.0117001190868251
0.935,0.0127969142089869
0.935,0.0139140978278317
0.935,0.0150465699590877
0.935,0.0161891706970217
0.935,0.0173367211615699
0.935,0.0184840636397695
0.935,0.019626100253709
0.935,0.0207578296069998
0.935,0.0218743809808429
0.935,0.0229710457598381
0.935,0.0240433058664681
0.935,0.0250868590683415
0.935,0.0260976410956327
0.935,0.0270718445662324
0.935,0.0280059347660244
0.935,0.0288966623695892
0.935,0.0297410732212392
0.935,0.030536515304674
0.935,0.0312806431091888
0.935,0.0319714194209483
0.935,0.032607114944172
0.935,0.0331863056937965
0.935,0.0337078685054861
0.935,0.0341709747594752
0.935,0.0345750825280708
0.935,0.0349199272815028
0.935,0.0352055115190628
0.935,0.0354320928939291
0.935,0.0356001719755314
0.935,0.0357104788095718
0.935,0.0357639590100942
0.935,0.0357617593200169
0.935,0.0357052127922014
0.935,0.0355958237187207
0.935,0.0354352524039156
0.935,0.0352252999024034
0.935,0.0349678928062845
0.935,0.034665068175481
0.935,0.034318958691609
0.935,0.03393177810988
0.935,0.0335058070761935
0.935,0.0330433793700318
0.935,0.032546868626668
0.935,0.0320186755859244
0.935,0.0314612159084755
0.935,0.0308769085712418
0.935,0.0302681650271027
0.935,0.0296373786881109
0.935,0.0289869155197184
0.935,0.0283191049908793
0.935,0.027636231846023
0.935,0.0269405285547875
0.935,0.0262341684533696
0.935,0.025519259574535
0.935,0.0247978391601502
0.935,0.0240718688430509
0.935,0.02334323048006
0.935,0.0226137226217022
0.935,0.021885057596119
0.935,0.0211588591851858
0.935,0.0204366608702374
0.935,0.0197199046042773
0.935,0.0190099401251038
0.935,0.0183080247234089
0.935,0.0176153234829781
0.935,0.0169329099338291
0.935,0.0162617671067904
0.935,0.0156027889447712
0.935,0.0149567820391879
0.935,0.0143244676548963
0.935,0.0137064840726353
0.935,0.0131033891337664
0.935,0.0125156629569374
0.935,0.0119437109192001
0.935,0.0113878667487469
0.935,0.0108483956882849
0.935,0.0103254977823953
0.935,0.00981931157676486
0.935,0.00932991704585706
0.935,0.00885733916712272
0.935,0.00840155293431066
0.935,0.00796248336602856
0.935,0.0075400127370584
0.935,0.00713398167995472
0.935,0.00674419352456379
0.935,0.00637041701915542
0.935,0.00601239008526688
0.935,0.00566982257963322
0.935,0.0053423994107813
0.935,0.00502978350608796
0.935,0.00473161844591186
0.935,0.00444753153258914
0.935,0.00417713586385071
0.935,0.00392003289422194
0.935,0.00367581512852877
0.935,0.00344406771547501
0.935,0.0032243705193904
0.935,0.00301630063614255
0.935,0.00281943350648839
0.935,0.00263334487650457
0.935,0.00245761233197195
0.935,0.00229181677944124
0.935,0.00213554059295262
0.935,0.0019883770774447
0.935,0.00184992166605946
0.935,0.00171977809848456
0.935,0.00159755999667976
0.935,0.00148288790943818
0.935,0.00137539284514032
0.935,0.00127471512439636
0.935,0.00118050546978754
0.935,0.00109242790642572
0.935,0.00101015354921818
0.935,0.000933371682428241
0.935,0.000861772512718018
0.935,0.000795065086545144
0.935,0.000732970553205536
0.935,0.000675219695906781
0.935,0.000621552949401138
0.935,0.000571722847634293
0.935,0.000525496925213753
0.935,0.000482646990368263
0.935,0.000442962371241418
0.935,0.000406239536898223
0.935,0.000372285639414383
0.935,0.000340915388226115
0.935,0.000311959653270577
0.935,0.000285250668230486
0.935,0.000260636552704252
0.935,0.000237973038150763
0.935,0.000217143028188982
0.935,0.000197952113276223
0.935,0.000180340499970733
0.935,0.000164178462451314
0.935,0.000149354352414033
0.935,0.000135770195477392
0.94,0.00858131272488037
0.94,0.00958754979128136
0.94,0.0106287115663818
0.94,0.011700119086825
0.94,0.0127969142087086
0.94,0.0139140978278316
0.94,0.0150465699590873
0.94,0.0161891706970214
0.94,0.0173367211615696
0.94,0.018484063639775
0.94,0.0196261002537072
0.94,0.0207578296069987
0.94,0.0218743809808413
0.94,0.0229710457598366
0.94,0.0240433058664621
0.94,0.025086859068342
0.94,0.0260976410956368
0.94,0.0270718445662374
0.94,0.0280059347658878
0.94,0.0288966623695944
0.94,0.0297410732212298
0.94,0.0305365153108389
0.94,0.0312806431091441
0.94,0.0319714194209577
0.94,0.0326071149403555
0.94,0.0331863056937931
0.94,0.0337078685054928
0.94,0.0341709747595049
0.94,0.0345750825280268
0.94,0.034919927281225
0.94,0.0352055115190365
0.94,0.0354320928939315
0.94,0.0356001719755308
0.94,0.0357104788095716
0.94,0.0357639590105596
0.94,0.0357617593196412
0.94,0.0357052127923227
0.94,0.0355958237187227
0.94,0.0354352524037825
0.94,0.0352252998956999
0.94,0.0349678928062814
0.94,0.0346650681753815
0.94,0.034318958691602
0.94,0.033931778109873
0.94,0.0335058070761934
0.94,0.0330433793700267
0.94,0.032546868626658
0.94,0.0320186755859104
0.94,0.0314612159084847
0.94,0.0308769085933758
0.94,0.0302681650273064
0.94,0.0296373786883454
0.94,0.0289869155201538
0.94,0.0283191049909613
0.94,0.0276362318459026
0.94,0.0269405285546435
0.94,0.0262341684533243
0.94,0.0255192595741286
0.94,0.0247978391599926
0.94,0.0240718688429253
0.94,0.0233432304800173
0.94,0.0226137226236111
0.94,0.0218850575984145
0.94,0.0211588591878807
0.94,0.0204366608703274
0.94,0.0197199046043499
0.94,0.0190099401251262
0.94,0.0183080247245558
0.94,0.0176153234855971
0.94,0.0169329099371187
0.94,0.0162617671075155
0.94,0.0156027889401872
0.94,0.0149567820384801
0.94,0.0143244676544582
0.94,0.0137064840722531
0.94,0.0131033891334295
0.94,0.0125156629776979
0.94,0.0119437109572011
0.94,0.011387866746162
0.94,0.0108483956824992
0.94,0.0103254978504468
0.94,0.00981931154215787
0.94,0.00932991704870556
0.94,0.00885733950455048
0.94,0.00840155292688416
0.94,0.00796248342376127
0.94,0.00754001274006089
0.94,0.00713398166453771
0.94,0.00674419352782452
0.94,0.00637041702120156
0.94,0.00601239008575738
0.94,0.00566982256940896
0.94,0.00534239941475301
0.94,0.00502978350454075
0.94,0.00473161854756432
0.94,0.00444753154753896
0.94,0.00417713586719426
0.94,0.00392003278597475
0.94,0.00367581511819792
0.94,0.00344406797943697
0.94,0.00322437058210645
0.94,0.00301630062330926
0.94,0.00281943359362824
0.94,0.00263334496336798
0.94,0.00245761232667951
0.94,0.00229181691188862
0.94,0.00213554155432427
0.94,0.00198837680768493
0.94,0.001849921724838
0.94,0.00171977808589419
0.94,0.00159755951281504
0.94,0.00148288764968774
0.94,0.00137539248727858
0.94,0.00127471505635679
0.94,0.00118050640138923
0.94,0.0010924278882698
0.94,0.00101015335682475
0.94,0.000933371513416548
0.94,0.000861772728529164
0.94,0.000795065473712997
0.94,0.000732970493560581
0.94,0.00067521926030345
0.94,0.000621553086947557
0.94,0.000571722281865528
0.94,0.000525497129011399
0.94,0.000482647259238522
0.94,0.000442962163382798
0.94,0.000406239655224905
0.94,0.000372285639767433
0.94,0.000340915666087405
0.94,0.00031195981559673
0.94,0.000285251539627218
0.94,0.000260637023303367
0.94,0.000237968563298274
0.94,0.000217082841889926
0.94,0.000197953794060624
0.94,0.000180340412561097
0.94,0.000164178608757837
0.94,0.000149354414592295
0.94,0.000135770483798314
0.945,0.00761446480999868
0.945,0.008581312724881
0.945,0.00958754979127525
0.945,0.0106287115663816
0.945,0.0117001190868248
0.945,0.0127969142087085
0.945,0.0139140978278314
0.945,0.015046569959087
0.945,0.0161891706970212
0.945,0.0173367211615692
0.945,0.018484063639775
0.945,0.0196261002537077
0.945,0.0207578296069992
0.945,0.0218743809808285
0.945,0.0229710457598396
0.945,0.0240433058664663
0.945,0.0250868590683483
0.945,0.0260976410956478
0.945,0.0270718445662412
0.945,0.0280059347658928
0.945,0.0288966623695654
0.945,0.0297410732209583
0.945,0.0305365153108653
0.945,0.03128064310911
0.945,0.0319714194224902
0.945,0.0326071149441694
0.945,0.0331863056937924
0.945,0.0337078685055211
0.945,0.0341709747594938
0.945,0.034575082528018
0.945,0.0349199272810446
0.945,0.0352055115190388
0.945,0.0354320928939313
0.945,0.0356001719755306
0.945,0.0357104788100105
0.945,0.0357639590100968
0.945,0.0357617593196434
0.945,0.0357052127923246
0.945,0.0355958237187257
0.945,0.0354352524039169
0.945,0.0352252999024024
0.945,0.0349678928062693
0.945,0.0346650681754604
0.945,0.0343189586915991
0.945,0.0339317781098772
0.945,0.0335058070761889
0.945,0.0330433793700222
0.945,0.032546868626651
0.945,0.0320186755858808
0.945,0.0314612159084869
0.945,0.0308769085933761
0.945,0.0302681650273308
0.945,0.0296373786883801
0.945,0.0289869155200547
0.945,0.0283191049908859
0.945,0.027636231845806
0.945,0.0269405285545289
0.945,0.0262341684532129
0.945,0.0255192594790693
0.945,0.0247978391599319
0.945,0.0240718688429395
0.945,0.0233432304818781
0.945,0.0226137226242124
0.945,0.0218850575990558
0.945,0.021158859188723
0.945,0.0204366608714159
0.945,0.019719904605752
0.945,0.0190099401268615
0.945,0.0183080247246132
0.945,0.017615323485445
0.945,0.0169329099389317
0.945,0.0162617671121287
0.945,0.015602788941148
0.945,0.0149567820228604
0.945,0.0143244676528365
0.945,0.0137064840724636
0.945,0.0131033890072458
0.945,0.0125156629779287
0.945,0.0119437109573259
0.945,0.0113878667883993
0.945,0.0108483957103513
0.945,0.0103254978463747
0.945,0.0098193115370826
0.945,0.00932991700589003
0.945,0.0088573394633531
0.945,0.00840155291238787
0.945,0.00796248341440853
0.945,0.00754001292589668
0.945,0.00713398166291679
0.945,0.00674419341664123
0.945,0.00637041702314067
0.945,0.00601239009749688
0.945,0.00566982256814486
0.945,0.00534239940434378
0.945,0.00502978350998218
0.945,0.00473161854140836
0.945,0.00444753166610412
0.945,0.0041771358527265
0.945,0.00392003300651345
0.945,0.00367581499056047
0.945,0.00344406766903793
0.945,0.00322437065692127
0.945,0.0030163007485724
0.945,0.00281943366449999
0.945,0.00263334499607093
0.945,0.00245761229851515
0.945,0.00229181690374936
0.945,0.00213554160606644
0.945,0.00198837677449548
0.945,0.00184992142776697
0.945,0.00171977846713567
0.945,0.00159755951930141
0.945,0.00148288742920966
0.945,0.00137539222502703
0.945,0.00127471483625219
0.945,0.00118050637021616
0.945,0.00109242795167708
0.945,0.00101015323991693
0.945,0.000933371343377454
0.945,0.000861772892463808
0.945,0.000795066404006173
0.945,0.000732970709206526
0.945,0.00067521886959887
0.945,0.000621552541453685
0.945,0.000571722198093871
0.945,0.00052549733667151
0.945,0.000482647597630725
0.945,0.000442962189911356
0.945,0.000406239231417693
0.945,0.000372285623041257
0.945,0.000340916260407553
0.945,0.000311958801871182
0.945,0.000285251945350673
0.945,0.000260637360566918
0.945,0.000237972266760256
0.945,0.000217077913810648
0.945,0.000197954033065884
0.945,0.000180340670694612
0.945,0.000164178152834982
0.945,0.000149354399550106
0.945,0.000135770193609552
0.945,0.000123331655438985
0.95,0.00761446480999869
0.95,0.00858131272488122
0.95,0.00958754979132255
0.95,0.0106287115663813
0.95,0.0117001190868199
0.95,0.0127969142087085
0.95,0.0139140978278311
0.95,0.0150465699590868
0.95,0.0161891706970209
0.95,0.0173367211615691
0.95,0.0184840636397755
0.95,0.0196261002537084
0.95,0.0207578296070129
0.95,0.0218743809808372
0.95,0.0229710457598366
0.95,0.0240433058664691
0.95,0.0250868590683512
0.95,0.0260976410956453
0.95,0.0270718445662457
0.95,0.028005934765897
0.95,0.0288966623694449
0.95,0.029741073221438
0.95,0.0305365153108367
0.95,0.031280643110057
0.95,0.0319714194203011
0.95,0.0326071149441519
0.95,0.0331863056937887
0.95,0.0337078685055153
0.95,0.0341709747594371
0.95,0.0345750825279917
0.95,0.0349199272808952
0.95,0.0352055115190391
0.95,0.0354320928939301
0.95,0.0356001719759451
0.95,0.0357104788095728
0.95,0.0357639590100989
0.95,0.035761759319645
0.95,0.0357052127923279
0.95,0.0355958237187285
0.95,0.0354352524039092
0.95,0.0352252999023926
0.95,0.0349678928062678
0.95,0.0346650681754683
0.95,0.0343189586914421
0.95,0.0339317781098765
0.95,0.0335058070761894
0.95,0.0330433793700217
0.95,0.032546868626648
0.95,0.0320186755858725
0.95,0.0314612159081896
0.95,0.0308769085933753
0.95,0.0302681650273516
0.95,0.0296373786885071
0.95,0.0289869155199624
0.95,0.0283191049908053
0.95,0.0276362318457296
0.95,0.0269405285544614
0.95,0.0262341684531731
0.95,0.0255192595740285
0.95,0.024797839169584
0.95,0.0240718688443864
0.95,0.0233432304819756
0.95,0.0226137226241059
0.95,0.0218850575990477
0.95,0.0211588591887197
0.95,0.0204366608714051
0.95,0.0197199046056635
0.95,0.0190099401268035
0.95,0.0183080247265441
0.95,0.0176153234878976
0.95,0.0169329099418374
0.95,0.0162617671140463
0.95,0.0156027889497528
0.95,0.0149567820235511
0.95,0.0143244676347252
0.95,0.0137064840709427
0.95,0.013103389134656
0.95,0.0125156629774285
0.95,0.0119437109565858
0.95,0.0113878667896782
0.95,0.0108483957284372
0.95,0.0103254978790284
0.95,0.00981931157453209
0.95,0.0093299170019403
0.95,0.00885733945615153
0.95,0.00840155286113531
0.95,0.00796248339630901
0.95,0.0075400127322538
0.95,0.00713397984385811
0.95,0.00674419340878996
0.95,0.00637041690976914
0.95,0.00601239007800891
0.95,0.00566982258214588
0.95,0.00534239940097492
0.95,0.00502978350787631
0.95,0.00473161854765225
0.95,0.00444753166092426
0.95,0.00417713601165226
0.95,0.00392003297829158
0.95,0.00367581497955727
0.95,0.00344406755314042
0.95,0.00322437073590831
0.95,0.00301630082415194
0.95,0.00281943371792459
0.95,0.00263334508435187
0.95,0.00245761230702302
0.95,0.00229181597214945
0.95,0.00213554175022979
0.95,0.00198837776733085
0.95,0.0018499211684373
0.95,0.00171977843040128
0.95,0.0015975595347022
0.95,0.00148288693566556
0.95,0.00137539196432468
0.95,0.00127471454902284
0.95,0.00118050629081279
0.95,0.0010924289119072
0.95,0.00101015319838438
0.95,0.000933371474343581
0.95,0.000861773055291781
0.95,0.000795066613989759
0.95,0.000732971058050147
0.95,0.000675218583361836
0.95,0.000621551991769165
0.95,0.000571721919169654
0.95,0.00052549689355641
0.95,0.000482647855742924
0.95,0.000442962320376772
0.95,0.000406238666897263
0.95,0.000372284982458115
0.95,0.000340916628213339
0.95,0.00031195899355696
0.95,0.000285252194502039
0.95,0.000260637893235494
0.95,0.000237972550638066
0.95,0.00021712023789533
0.95,0.000197953425877362
0.95,0.000180342217406704
0.95,0.000164177132461418
0.95,0.0001493540780384
0.95,0.00013577015942845
0.95,0.000123331675162319
0.955,0.0066912245188901
0.955,0.00761446481000405
0.955,0.00858131272487496
0.955,0.00958754979127485
0.955,0.010628711566381
0.955,0.0117001190868246
0.955,0.0127969142087084
0.955,0.0139140978278307
0.955,0.0150465699590867
0.955,0.0161891706970208
0.955,0.0173367211615693
0.955,0.018484063639776
0.955,0.0196261002537087
0.955,0.0207578296070027
0.955,0.0218743809808421
0.955,0.0229710457598386
0.955,0.0240433058664723
0.955,0.0250868590683548
0.955,0.0260976410956495
0.955,0.0270718445662498
0.955,0.0280059347658202
0.955,0.0288966623694271
0.955,0.0297410732209113
0.955,0.0305365153108132
0.955,0.0312806431100569
0.955,0.0319714194224939
0.955,0.0326071149441526
0.955,0.0331863056938106
0.955,0.0337078685054769
0.955,0.0341709747594265
0.955,0.0345750825277244
0.955,0.0349199273096779
0.955,0.0352055115190376
0.955,0.0354320928943235
0.955,0.035600171975532
0.955,0.0357104788095743
0.955,0.0357639590101005
0.955,0.035761759319648
0.955,0.0357052127923288
0.955,0.0355958237187216
0.955,0.035435252403908
0.955,0.0352252999023931
0.955,0.0349678928062768
0.955,0.0346650681754698
0.955,0.0343189586890912
0.955,0.0339317781098796
0.955,0.0335058070760148
0.955,0.0330433793700254
0.955,0.0325468686266498
0.955,0.0320186755858698
0.955,0.0314612159081716
0.955,0.0308769085927926
0.955,0.0302681650273423
0.955,0.0296373786884094
0.955,0.0289869155198376
0.955,0.0283191049907116
0.955,0.0276362318456962
0.955,0.0269405285544806
0.955,0.0262341684532181
0.955,0.0255192595740399
0.955,0.0247978391610921
0.955,0.0240718688444773
0.955,0.0233432304818795
0.955,0.0226137226240939
0.955,0.0218850575990419
0.955,0.0211588591887095
0.955,0.0204366608714087
0.955,0.0197199046057189
0.955,0.0190099401267744
0.955,0.0183080247266039
0.955,0.0176153234878389
0.955,0.0169329099417576
0.955,0.0162617671174979
0.955,0.0156027889532275
0.955,0.0149567820344467
0.955,0.0143244676358708
0.955,0.0137064840626387
0.955,0.0131033891314972
0.955,0.0125156629787737
0.955,0.0119437109569017
0.955,0.0113878667897488
0.955,0.0108483957279242
0.955,0.0103254978765724
0.955,0.00981931166055672
0.955,0.00932991704434383
0.955,0.00885733949852185
0.955,0.00840155285543454
0.955,0.00796248333457283
0.955,0.00754001265938342
0.955,0.00713398187472247
0.955,0.00674419341509758
0.955,0.00637041689366935
0.955,0.0060123899674398
0.955,0.00566982258215121
0.955,0.00534239941615411
0.955,0.00502978349467531
0.955,0.0047316185477011
0.955,0.00444753166089806
0.955,0.00417713600673864
0.955,0.00392003313483702
0.955,0.00367581521499583
0.955,0.00344406746310089
0.955,0.00322437035094159
0.955,0.0030163009011086
0.955,0.00281943369238413
0.955,0.00263334515465385
0.955,0.00245761238863729
0.955,0.00229181596475181
0.955,0.00213554174781461
0.955,0.00198837782184524
0.955,0.00184992214812452
0.955,0.00171977814123392
0.955,0.00159755991090971
0.955,0.00148288685542686
0.955,0.00137539175325507
0.955,0.00127471429725734
0.955,0.00118050490675392
0.955,0.00109242887288219
0.955,0.0010101532456892
0.955,0.000933371184667298
0.955,0.000861772822346785
0.955,0.00079506677190877
0.955,0.000732972121109565
0.955,0.000675218730809668
0.955,0.000621550554128492
0.955,0.00057172136217698
0.955,0.000525496911703893
0.955,0.000482648039912936
0.955,0.00044296263356669
0.955,0.000406238518147806
0.955,0.000372284536880763
0.955,0.000340916398178681
0.955,0.00031195953462726
0.955,0.000285252340766373
0.955,0.000260638689045134
0.955,0.000237972893806226
0.955,0.000217119660979481
0.955,0.000197952333072848
0.955,0.000180343915755721
0.955,0.000164176817686545
0.955,0.00014935486137535
0.955,0.000135770148531389
0.955,0.000123331675463856
0.96,0.00669122451889008
0.96,0.00761446481000443
0.96,0.00858131272487482
0.96,0.00958754979127459
0.96,0.0106287115663809
0.96,0.0117001190868246
0.96,0.0127969142087082
0.96,0.0139140978278305
0.96,0.0150465699590871
0.96,0.0161891706970213
0.96,0.0173367211615695
0.96,0.0184840636397761
0.96,0.0196261002536987
0.96,0.0207578296070035
0.96,0.02187438098084
0.96,0.0229710457598411
0.96,0.0240433058664749
0.96,0.0250868590683839
0.96,0.0260976410956534
0.96,0.0270718445662151
0.96,0.0280059347658084
0.96,0.0288966623694114
0.96,0.0297410732208919
0.96,0.0305365153114113
0.96,0.0312806431088412
0.96,0.031971419422488
0.96,0.032607114944149
0.96,0.0331863056937792
0.96,0.0337078685054688
0.96,0.0341709747594263
0.96,0.0345750825279927
0.96,0.0349199273100577
0.96,0.0352055115191802
0.96,0.0354320928939327
0.96,0.0356001719755332
0.96,0.0357104788095752
0.96,0.0357639590101016
0.96,0.035761759319649
0.96,0.0357052127923244
0.96,0.03559582371872
0.96,0.0354352524039178
0.96,0.0352252999023634
0.96,0.0349678928062786
0.96,0.0346650681754735
0.96,0.0343189586916126
0.96,0.0339317781098855
0.96,0.0335058070762007
0.96,0.0330433793698441
0.96,0.0325468686266394
0.96,0.0320186755858672
0.96,0.0314612159081843
0.96,0.0308769085927889
0.96,0.0302681650269217
0.96,0.0296373786883177
0.96,0.0289869155197349
0.96,0.0283191049902439
0.96,0.02763623184558
0.96,0.0269405285545881
0.96,0.0262341684532734
0.96,0.0255192595751358
0.96,0.0247978391611572
0.96,0.0240718688443682
0.96,0.0233432304818798
0.96,0.022613722624103
0.96,0.0218850575990567
0.96,0.021158859188701
0.96,0.0204366608714031
0.96,0.0197199046057159
0.96,0.0190099401268233
0.96,0.0183080247266677
0.96,0.0176153234879105
0.96,0.0169329099418473
0.96,0.016261767117482
0.96,0.0156027889535346
0.96,0.0149567820392633
0.96,0.0143244676491709
0.96,0.0137064840504901
0.96,0.0131033891219543
0.96,0.0125156629745597
0.96,0.0119437109582562
0.96,0.011387866788042
0.96,0.0108483957281261
0.96,0.0103254978938353
0.96,0.00981931165728545
0.96,0.00932991704370234
0.96,0.00885733949738365
0.96,0.00840155290137046
0.96,0.00796248333025762
0.96,0.00754001263778958
0.96,0.00713398179278024
0.96,0.00674419366623402
0.96,0.0063704168896872
0.96,0.00601238994153674
0.96,0.00566982256446646
0.96,0.00534239941614323
0.96,0.00502978349401473
0.96,0.00473161853349224
0.96,0.0044475316666126
0.96,0.00417713600610781
0.96,0.00392003315486944
0.96,0.00367581538876993
0.96,0.00344406773416783
0.96,0.00322437040208179
0.96,0.00301630089491955
0.96,0.00281943375439586
0.96,0.00263334520866931
0.96,0.00245761243047382
0.96,0.00229181597797012
0.96,0.0021355417040021
0.96,0.00198837798059248
0.96,0.00184992216184865
0.96,0.00171977892740194
0.96,0.00159755988511789
0.96,0.0014828870383039
0.96,0.00137539124660502
0.96,0.00127471404135426
0.96,0.00118050572904083
0.96,0.00109242878414562
0.96,0.00101015426923001
0.96,0.000933371108369663
0.96,0.000861772806421301
0.96,0.000795066930583843
0.96,0.000732972265182319
0.96,0.000675219023074325
0.96,0.000621551175963519
0.96,0.000571720792282848
0.96,0.000525497215577264
0.96,0.000482648235871297
0.96,0.000442962656219237
0.96,0.000406238824055105
0.96,0.000372284196851869
0.96,0.000340916920972045
0.96,0.000311959881770907
0.96,0.000285252525948465
0.96,0.000260639022271469
0.96,0.000237973257268376
0.96,0.000217119613234562
0.96,0.000197909275649
0.96,0.000180344034378166
0.96,0.000164177216949835
0.96,0.000149354425635018
0.96,0.00013577012932986
0.96,0.000123331673334448
0.96,0.000111949568985192
0.965,0.00669122451889586
0.965,0.00761446481000441
0.965,0.00858131272487462
0.965,0.00958754979127303
0.965,0.0106287115663807
0.965,0.0117001190868244
0.965,0.012796914208708
0.965,0.0139140978278308
0.965,0.0150465699590871
0.965,0.016189170697018
0.965,0.0173367211615625
0.965,0.0184840636397761
0.965,0.0196261002536898
0.965,0.0207578296069996
0.965,0.021874380980838
0.965,0.0229710457598482
0.965,0.0240433058665327
0.965,0.0250868590683594
0.965,0.0260976410956386
0.965,0.0270718445662084
0.965,0.0280059347657975
0.965,0.0288966623693971
0.965,0.0297410732208747
0.965,0.0305365153114102
0.965,0.0312806431100513
0.965,0.0319714194225056
0.965,0.032607114944156
0.965,0.0331863056937577
0.965,0.0337078685054493
0.965,0.034170974757382
0.965,0.0345750825283526
0.965,0.0349199273087581
0.965,0.0352055115190401
0.965,0.0354320928939342
0.965,0.0356001719755345
0.965,0.0357104788079679
0.965,0.0357639590101043
0.965,0.0357617593196436
0.965,0.0357052127911913
0.965,0.0355958237187285
0.965,0.0354352524039132
0.965,0.0352252999023983
0.965,0.0349678928062758
0.965,0.0346650681754722
0.965,0.0343189586916127
0.965,0.0339317781098831
0.965,0.0335058070762052
0.965,0.0330433793700396
0.965,0.0325468686266466
0.965,0.0320186755858942
0.965,0.0314612159082043
0.965,0.0308769085928
0.965,0.0302681650269008
0.965,0.0296373786877134
0.965,0.028986915519028
0.965,0.0283191049901816
0.965,0.027636231845573
0.965,0.0269405285546182
0.965,0.0262341684534321
0.965,0.0255192595749454
0.965,0.0247978391608423
0.965,0.0240718242405764
0.965,0.0233432304818603
0.965,0.0226137226240805
0.965,0.0218850575990507
0.965,0.0211588591887091
0.965,0.0204366608713857
0.965,0.0197199046057093
0.965,0.0190099401268154
0.965,0.018308024726658
0.965,0.0176153234879158
0.965,0.016932909941858
0.965,0.0162617671176023
0.965,0.0156027889536847
0.965,0.0149567820392542
0.965,0.0143244676545399
0.965,0.0137064840798722
0.965,0.0131033891075824
0.965,0.012515662952281
0.965,0.0119437109535457
0.965,0.0113878667885456
0.965,0.0108483957266278
0.965,0.0103254978937088
0.965,0.00981931167496408
0.965,0.00932991704353769
0.965,0.00885733949511003
0.965,0.00840155289816169
0.965,0.00796248337932637
0.965,0.00754001263463255
0.965,0.0071339815678888
0.965,0.00674419358172584
0.965,0.00637041704672514
0.965,0.00601238992919817
0.965,0.00566982242392911
0.965,0.00534239941596493
0.965,0.00502978351033123
0.965,0.00473161852959736
0.965,0.00444753166654732
0.965,0.00417713601291236
0.965,0.00392003315417444
0.965,0.00367581541927642
0.965,0.00344406777849815
0.965,0.00322437037536427
0.965,0.00301630053108926
0.965,0.00281943381282646
0.965,0.00263334526084291
0.965,0.00245761249582999
0.965,0.00229181605783801
0.965,0.00213554076251921
0.965,0.0019883779660621
0.965,0.00184992221321534
0.965,0.00171977889979669
0.965,0.00159755960338193
0.965,0.0014828874071775
0.965,0.00137539117422403
0.965,0.00127471383737365
0.965,0.00118050547293125
0.965,0.00109242848587177
0.965,0.00101015418288797
0.965,0.000933371127635363
0.965,0.000861772534890282
0.965,0.000795067093329438
0.965,0.000732972414613675
0.965,0.000675220096257201
0.965,0.000621551228742856
0.965,0.000571722122781892
0.965,0.000525496224047961
0.965,0.000482647779430412
0.965,0.00044296315005754
0.965,0.000406238987749497
0.965,0.000372283844354282
0.965,0.000340916621393461
0.965,0.000311960225225505
0.965,0.000285251680744114
0.965,0.00026063923930808
0.965,0.000237974445091993
0.965,0.000217116241219895
0.965,0.000197949650265983
0.965,0.000180343367658153
0.965,0.00016417885079445
0.965,0.000149353654275597
0.965,0.000135770404364965
0.965,0.000123331689369621
0.965,0.000111951310858061
0.97,0.00581553772359258
0.97,0.00669122451889555
0.97,0.00761446480999819
0.97,0.00858131272487444
0.97,0.00958754979173176
0.97,0.0106287115663806
0.97,0.0117001190868243
0.97,0.012796914208708
0.97,0.0139140978278309
0.97,0.0150465699590853
0.97,0.0161891706970211
0.97,0.0173367211615618
0.97,0.0184840636397766
0.97,0.0196261002536925
0.97,0.020757829607
0.97,0.0218743809808393
0.97,0.0229710457598496
0.97,0.0240433058664818
0.97,0.0250868590683587
0.97,0.0260976410956369
0.97,0.0270718445662019
0.97,0.0280059347657873
0.97,0.0288966623693839
0.97,0.0297410732212507
0.97,0.0305365153107659
0.97,0.0312806431100654
0.97,0.0319714194225031
0.97,0.0326071149441212
0.97,0.0331863056937145
0.97,0.033707868505447
0.97,0.0341709747597638
0.97,0.0345750825100622
0.97,0.0349199273095363
0.97,0.0352055115190416
0.97,0.0354320928939352
0.97,0.0356001719755352
0.97,0.0357104788095784
0.97,0.0357639590100965
0.97,0.0357617593196411
0.97,0.0357052127923272
0.97,0.0355958237187247
0.97,0.0354352524038775
0.97,0.0352252999024002
0.97,0.0349678928062802
0.97,0.0346650681754804
0.97,0.0343189586916209
0.97,0.0339317781098987
0.97,0.033505807076218
0.97,0.0330433793700312
0.97,0.0325468686266721
0.97,0.032018675585918
0.97,0.0314612159082266
0.97,0.0308769085928272
0.97,0.030268165026864
0.97,0.02963737868766
0.97,0.0289869155189546
0.97,0.0283191049893198
0.97,0.0276362318449897
0.97,0.0269405285550068
0.97,0.0262341684534069
0.97,0.0255192595748545
0.97,0.0247978391607367
0.97,0.0240718688440161
0.97,0.0233432304814721
0.97,0.0226137226240694
0.97,0.0218850575990177
0.97,0.0211588591886717
0.97,0.0204366608713704
0.97,0.0197199046056916
0.97,0.0190099401267595
0.97,0.0183080247265879
0.97,0.0176153234879436
0.97,0.0169329099418779
0.97,0.0162617671176093
0.97,0.0156027889536887
0.97,0.0149567820392492
0.97,0.0143244676545207
0.97,0.0137064840798553
0.97,0.0131033891340822
0.97,0.0125156629344303
0.97,0.0119437109416732
0.97,0.0113878667834225
0.97,0.0108483957276398
0.97,0.0103254978934201
0.97,0.00981931167491312
0.97,0.00932991715866016
0.97,0.00885733949353085
0.97,0.00840155289378608
0.97,0.00796248337325123
0.97,0.00754001268580273
0.97,0.00713396146989731
0.97,0.00674419354364741
0.97,0.00637041709406616
0.97,0.00601238993739428
0.97,0.00566982240044678
0.97,0.00534239926388302
0.97,0.00502978351015004
0.97,0.00473161853207782
0.97,0.00444753164837786
0.97,0.00417713601296232
0.97,0.00392003316233125
0.97,0.00367581541722828
0.97,0.00344406798384478
0.97,0.00322437068535586
0.97,0.00301630052893542
0.97,0.00281943379609673
0.97,0.00263334537173443
0.97,0.00245761255432586
0.97,0.00229181609896401
0.97,0.00213554077831235
0.97,0.00198837793799189
0.97,0.00184992238870318
0.97,0.00171977890725028
0.97,0.00159756043216142
0.97,0.0014828873934063
0.97,0.00137539150633725
0.97,0.00127471332275375
0.97,0.00118050523517788
0.97,0.00109242817544475
0.97,0.00101015581229658
0.97,0.000933371965276431
0.97,0.000861772424534557
0.97,0.000795067258556159
0.97,0.000732972566775736
0.97,0.000675220257385867
0.97,0.000621551445808555
0.97,0.000571721789213386
0.97,0.00052549568361715
0.97,0.000482648335642377
0.97,0.00044296331573257
0.97,0.000406239315057011
0.97,0.000372283641020044
0.97,0.000340915235071737
0.97,0.000311960375134479
0.97,0.000285252214590859
0.97,0.000260639419398689
0.97,0.000237974523042972
0.97,0.000217116543196116
0.97,0.000197949122381136
0.97,0.000180342310641901
0.97,0.000164180568925421
0.97,0.000149352997112828
0.97,0.000135770592372797
0.97,0.0001233271969725
0.97,0.000111951311270175
0.975,0.00581553772359257
0.975,0.00669122451889569
0.975,0.00761446481004738
0.975,0.00858131272487425
0.975,0.00958754979127391
0.975,0.0106287115663806
0.975,0.0117001190868243
0.975,0.0127969142087078
0.975,0.0139140978278309
0.975,0.0150465699590869
0.975,0.0161891706970212
0.975,0.0173367211615706
0.975,0.0184840636397684
0.975,0.0196261002536915
0.975,0.0207578296069896
0.975,0.0218743809808409
0.975,0.0229710457598505
0.975,0.0240433058664824
0.975,0.0250868590683578
0.975,0.0260976410956332
0.975,0.0270718445661956
0.975,0.0280059347657786
0.975,0.0288966623693719
0.975,0.0297410732212493
0.975,0.030536515311334
0.975,0.0312806431100634
0.975,0.0319714194224786
0.975,0.0326071149440937
0.975,0.033186305693731
0.975,0.0337078685057659
0.975,0.0341709747594257
0.975,0.0345750825107832
0.975,0.0349199273096801
0.975,0.0352055115190426
0.975,0.0354320928939363
0.975,0.0356001719755323
0.975,0.0357104788095508
0.975,0.0357639590100964
0.975,0.035761759319649
0.975,0.0357052127923277
0.975,0.0355958237187264
0.975,0.0354352524039154
0.975,0.0352252999024036
0.975,0.0349678928062782
0.975,0.034665068175486
0.975,0.0343189586916339
0.975,0.0339317781099123
0.975,0.0335058070762283
0.975,0.0330433793700634
0.975,0.0325468686267046
0.975,0.0320186755859533
0.975,0.031461215908271
0.975,0.0308769085928934
0.975,0.030268165026852
0.975,0.029637378687462
0.975,0.0289869155189394
0.975,0.028319104989542
0.975,0.0276362318449048
0.975,0.0269405285537875
0.975,0.0262341684534906
0.975,0.0255192595748364
0.975,0.0247978391607026
0.975,0.0240718688439502
0.975,0.0233432304813973
0.975,0.0226137226234451
0.975,0.0218850575990176
0.975,0.0211588591886663
0.975,0.0204366608713455
0.975,0.019719904605631
0.975,0.0190099401267858
0.975,0.0183080247266136
0.975,0.0176153234879723
0.975,0.0169329099418956
0.975,0.0162617671176232
0.975,0.0156027889536886
0.975,0.0149567820392631
0.975,0.0143244676545228
0.975,0.0137064840798329
0.975,0.0131033891341885
0.975,0.0125156629500495
0.975,0.0119437109268463
0.975,0.0113878667691295
0.975,0.0108483957219927
0.975,0.0103254978987056
0.975,0.00981931167397965
0.975,0.00932991715929365
0.975,0.00885733949103518
0.975,0.00840155288888866
0.975,0.00796248336642713
0.975,0.00754001267691939
0.975,0.00713398161851275
0.975,0.00674419360919054
0.975,0.00637041705348351
0.975,0.00601239017432809
0.975,0.00566982239968672
0.975,0.0053423992269872
0.975,0.00502978351029904
0.975,0.00473161854777127
0.975,0.00444753164742862
0.975,0.00417713600722291
0.975,0.00392003316217249
0.975,0.00367581541855144
0.975,0.00344406797699937
0.975,0.00322437086949923
0.975,0.00301630064153935
0.975,0.00281943350077518
0.975,0.00263334534197446
0.975,0.00245761276694112
0.975,0.00229181616108876
0.975,0.00213554085334633
0.975,0.00198837696867993
0.975,0.00184992234819825
0.975,0.00171977895440634
0.975,0.00159756039554027
0.975,0.00148288818985653
0.975,0.00137539165665124
0.975,0.00127471325148232
0.975,0.00118050503947198
0.975,0.00109242791458031
0.975,0.00101015549334349
0.975,0.000933372068477878
0.975,0.000861772415168494
0.975,0.000795066625688623
0.975,0.000732972724048819
0.975,0.00067522043860424
0.975,0.000621551852479474
0.975,0.00057172157176022
0.975,0.000525495166597167
0.975,0.000482647371677913
0.975,0.000442963004469554
0.975,0.000406239587493751
0.975,0.000372283853159239
0.975,0.000340914259774561
0.975,0.000311959750319168
0.975,0.000285252554887983
0.975,0.00026063966405232
0.975,0.000237974804095487
0.975,0.000217121088435412
0.975,0.000197949080213089
0.975,0.000180301422469498
0.975,0.000164181132162433
0.975,0.000149353381334372
0.975,0.000135770251775025
0.975,0.000123331607580823
0.975,0.00011194597186881
0.98,0.0058155377235975
0.98,0.00669122451888973
0.98,0.00761446480999784
0.98,0.00858131272487405
0.98,0.00958754979127376
0.98,0.0106287115663805
0.98,0.0117001190868244
0.98,0.0127969142087078
0.98,0.0139140978278309
0.98,0.0150465699590868
0.98,0.0161891706970214
0.98,0.0173367211615708
0.98,0.0184840636397595
0.98,0.0196261002536932
0.98,0.0207578296070061
0.98,0.0218743809808375
0.98,0.0229710457598519
0.98,0.0240433058666429
0.98,0.0250868590685362
0.98,0.0260976410960081
0.98,0.027071844566175
0.98,0.0280059347657699
0.98,0.0288966623693609
0.98,0.0297410732212467
0.98,0.0305365153114169
0.98,0.0312806431100421
0.98,0.0319714194224521
0.98,0.0326071149441057
0.98,0.033186305694046
0.98,0.033707868505425
0.98,0.0341709747594287
0.98,0.0345750825279068
0.98,0.0349199273096813
0.98,0.0352055115190405
0.98,0.0354320928939337
0.98,0.0356001719755299
0.98,0.0357104788095709
0.98,0.0357639590101032
0.98,0.0357617593196494
0.98,0.0357052127923289
0.98,0.0355958237186932
0.98,0.0354352524039183
0.98,0.035225299902407
0.98,0.0349678928062913
0.98,0.0346650681754961
0.98,0.0343189586916448
0.98,0.0339317781099213
0.98,0.0335058070762413
0.98,0.0330433793700949
0.98,0.0325468686267392
0.98,0.0320186755859994
0.98,0.0314612159083329
0.98,0.0308769085929744
0.98,0.0302681650268797
0.98,0.0296373786876595
0.98,0.0289869165453309
0.98,0.0283191049895052
0.98,0.027636231887325
0.98,0.0269405285536979
0.98,0.0262341684517801
0.98,0.025519259574875
0.98,0.024797839160707
0.98,0.0240718688438825
0.98,0.0233432304812508
0.98,0.0226137226232714
0.98,0.0218850575980712
0.98,0.0211588591875654
0.98,0.0204366608710386
0.98,0.0197199046052364
0.98,0.0190099401262663
0.98,0.0183080247265923
0.98,0.0176153234880961
0.98,0.0169329099420266
0.98,0.0162617671177482
0.98,0.0156027889538143
0.98,0.0149567820393631
0.98,0.0143244676546259
0.98,0.0137064840799388
0.98,0.0131033891344075
0.98,0.0125156629658614
0.98,0.0119437109237769
0.98,0.0113878667856275
0.98,0.010848395705842
0.98,0.0103254978922799
0.98,0.00981931168131644
0.98,0.0093299171599126
0.98,0.00885733951869627
0.98,0.00840155288595956
0.98,0.00796248335792349
0.98,0.00754001266718873
0.98,0.00713398160652901
0.98,0.00674419338310228
0.98,0.00637041712241349
0.98,0.00601239014488919
0.98,0.00566982249733616
0.98,0.00534239921448454
0.98,0.00502978329740866
0.98,0.00473161854783322
0.98,0.00444753166671852
0.98,0.00417713598927216
0.98,0.0039200331622673
0.98,0.00367581542582296
0.98,0.00344406797630636
0.98,0.00322437093794536
0.98,0.00301630116297225
0.98,0.00281943352265923
0.98,0.00263334533193538
0.98,0.00245761267292011
0.98,0.00229181637971321
0.98,0.00213554089255896
0.98,0.00198837702341947
0.98,0.00184992233336456
0.98,0.00171977905065335
0.98,0.00159756039479952
0.98,0.00148288799515472
0.98,0.00137539178584634
0.98,0.00127471357687825
0.98,0.00118050482151899
0.98,0.00109242771190443
0.98,0.00101015517386149
0.98,0.000933371955752271
0.98,0.000861773187167181
0.98,0.000795066433547209
0.98,0.00073297289064711
0.98,0.000675220580511393
0.98,0.00062155279179299
0.98,0.000571721742485209
0.98,0.000525494773919277
0.98,0.000482646812834497
0.98,0.000442963002888153
0.98,0.000406239742754444
0.98,0.000372284036485038
0.98,0.000340914649724411
0.98,0.000311960026050162
0.98,0.000285252836461858
0.98,0.000260743691729459
0.98,0.000237975008545277
0.98,0.000217121728133929
0.98,0.000197949364145966
0.98,0.000180339721774558
0.98,0.000164179965575606
0.98,0.000149355057911027
0.98,0.000135769456956591
0.98,0.000123306253593913
0.98,0.00011195132311359
0.98,0.00010154732906642
0.985,0.00499105665960463
0.985,0.00581553772359782
0.985,0.00669122451888957
0.985,0.00761446480999768
0.985,0.0085813127248738
0.985,0.0095875497932967
0.985,0.0106287115663806
0.985,0.0117001190868244
0.985,0.012796914208708
0.985,0.0139140978278311
0.985,0.0150465699590868
0.985,0.0161891706970216
0.985,0.0173367211615649
0.985,0.0184840636397698
0.985,0.0196261002536956
0.985,0.0207578296070001
0.985,0.0218743809808923
0.985,0.0229710457598532
0.985,0.0240433058663899
0.985,0.0250868590682887
0.985,0.0260976410955963
0.985,0.0270718445661998
0.985,0.0280059347658291
0.985,0.028896662369604
0.985,0.029741073220733
0.985,0.0305365153114143
0.985,0.0312806431100377
0.985,0.0319714194227238
0.985,0.0326071149443848
0.985,0.0331863056935986
0.985,0.0337078685054248
0.985,0.0341709747487735
0.985,0.0345750825279948
0.985,0.0349199273096795
0.985,0.035205511519041
0.985,0.0354320928939323
0.985,0.0356001719755291
0.985,0.0357104788095768
0.985,0.035763959010105
0.985,0.0357617593196495
0.985,0.0357052127923302
0.985,0.0355958237187297
0.985,0.0354352524039214
0.985,0.0352252999024115
0.985,0.0349678928062973
0.985,0.034665068175504
0.985,0.0343189586916498
0.985,0.0339317781099466
0.985,0.0335058070762682
0.985,0.0330433793701235
0.985,0.0325468686267789
0.985,0.0320186755860551
0.985,0.0314612159084099
0.985,0.0308769085930582
0.985,0.0302681650269207
0.985,0.02963737868803
0.985,0.0289869155191846
0.985,0.0283191049895116
0.985,0.0276362318442562
0.985,0.0269405285536468
0.985,0.0262341683727835
0.985,0.0255192595744825
0.985,0.0247978391607382
0.985,0.0240718688439203
0.985,0.023343230481254
0.985,0.0226137226232249
0.985,0.021885057598979
0.985,0.0211588591884712
0.985,0.0204366607391715
0.985,0.019719904603603
0.985,0.0190099401262251
0.985,0.0183080247259716
0.985,0.017615323487199
0.985,0.0169329099410066
0.985,0.0162617671167319
0.985,0.0156027889538757
0.985,0.0149567820394306
0.985,0.0143244676546646
0.985,0.0137064840799724
0.985,0.0131033891343876
0.985,0.0125156629659632
0.985,0.0119437109569277
0.985,0.0113878667636463
0.985,0.0108483956404266
0.985,0.0103254978738384
0.985,0.00981931167337291
0.985,0.00932991716896103
0.985,0.0088573396277084
0.985,0.00840155291292255
0.985,0.00796248335408767
0.985,0.0075400108355077
0.985,0.00713398159319056
0.985,0.00674419336776833
0.985,0.00637041711797637
0.985,0.00601239019879429
0.985,0.0056698226565941
0.985,0.00534239913989532
0.985,0.00502978329577441
0.985,0.00473161854762316
0.985,0.00444753166673872
0.985,0.00417706786712979
0.985,0.0039200331377891
0.985,0.00367581542582673
0.985,0.00344406798554409
0.985,0.00322437093603334
0.985,0.00301630121157714
0.985,0.00281943368191784
0.985,0.00263334494809375
0.985,0.00245761264873701
0.985,0.00229181634842135
0.985,0.00213554095412949
0.985,0.00198837705318744
0.985,0.00184992234684844
0.985,0.00171977909939325
0.985,0.00159756043641912
0.985,0.00148288794255702
0.985,0.00137539285342858
0.985,0.00127471373672061
0.985,0.00118050444569451
0.985,0.00109242750700922
0.985,0.00101015490470546
0.985,0.00093337162745355
0.985,0.000861773462914162
0.985,0.000795066383880272
0.985,0.000732973118434899
0.985,0.000675220729867032
0.985,0.000621552909435108
0.985,0.000571722073447578
0.985,0.000525494446280028
0.985,0.000482646268495923
0.985,0.000442963358071591
0.985,0.000406239583163881
0.985,0.000372284215526264
0.985,0.000340914717328999
0.985,0.000311959604386569
0.985,0.000285252960727789
0.985,0.000260639385861072
0.985,0.000237975223533748
0.985,0.000217121703768086
0.985,0.000197949878331993
0.985,0.000180339225330783
0.985,0.000164178931828296
0.985,0.000149356808642143
0.985,0.000135768673610315
0.985,0.000123332067311299
0.985,0.000111946700722676
0.985,0.000101547358693832
0.99,0.00499105665960465
0.99,0.00581553772359735
0.99,0.00669122451888938
0.99,0.00761446480999751
0.99,0.00858131272487357
0.99,0.00958754979127363
0.99,0.0106287115663808
0.99,0.0117001190868243
0.99,0.0127969142087081
0.99,0.0139140978278309
0.99,0.0150465699590868
0.99,0.0161891706970218
0.99,0.0173367211615653
0.99,0.018484063639771
0.99,0.0196261002536964
0.99,0.0207578296069881
0.99,0.0218743809808455
0.99,0.0229710457597634
0.99,0.0240433058664119
0.99,0.0250868590683125
0.99,0.0260976410956208
0.99,0.0270718445662228
0.99,0.0280059347658473
0.99,0.0288966623697428
0.99,0.0297410732214401
0.99,0.0305365153116139
0.99,0.031280643110261
0.99,0.0319714194227162
0.99,0.0326071149440271
0.99,0.0331863056937481
0.99,0.0337078685054492
0.99,0.0341709747488217
0.99,0.0345750825279957
0.99,0.0349199273096802
0.99,0.0352055115190393
0.99,0.0354320928940846
0.99,0.0356001719755342
0.99,0.0357104788095772
0.99,0.0357639590101054
0.99,0.0357617593196498
0.99,0.0357052128941894
0.99,0.0355958237187314
0.99,0.0354352524039243
0.99,0.0352252999024156
0.99,0.034967892806303
0.99,0.0346650681755066
0.99,0.0343189586916697
0.99,0.0339317781099523
0.99,0.0335058070762892
0.99,0.0330433793701345
0.99,0.0325468686267777
0.99,0.0320186755860657
0.99,0.0314612159084567
0.99,0.0308769085929055
0.99,0.0302681650270912
0.99,0.0296373786879112
0.99,0.0289869155191889
0.99,0.0283191049894957
0.99,0.0276362318442449
0.99,0.0269405285536466
0.99,0.0262341684515572
0.99,0.0255192595725487
0.99,0.0247978391608096
0.99,0.0240718688440074
0.99,0.0233432304813532
0.99,0.0226137226233306
0.99,0.0218850575981846
0.99,0.0211588591875668
0.99,0.0204366608696578
0.99,0.0197199046051005
0.99,0.0190099401259751
0.99,0.0183080238550415
0.99,0.0176153234871955
0.99,0.0169329099409404
0.99,0.0162617671164783
0.99,0.0156027889524847
0.99,0.0149567820069513
0.99,0.0143244676152405
0.99,0.0137064840347314
0.99,0.0131033890811648
0.99,0.0125156629052829
0.99,0.011943710884522
0.99,0.0113878666842673
0.99,0.0108483956015062
0.99,0.0103254977764189
0.99,0.00981931153513804
0.99,0.00932991703101049
0.99,0.00885733950225043
0.99,0.00840155276493237
0.99,0.00796248335213789
0.99,0.00754001264948267
0.99,0.00713398157803335
0.99,0.00674419335071974
0.99,0.00637041710250674
0.99,0.00601239018719468
0.99,0.00566982271422378
0.99,0.00534239931243574
0.99,0.00502978319436309
0.99,0.00473161832931068
0.99,0.00444753166676759
0.99,0.00417713601042835
0.99,0.003920033141803
0.99,0.00367581542195161
0.99,0.00344406798530761
0.99,0.0032243709378954
0.99,0.00301630120813545
0.99,0.002819434333585
0.99,0.00263334500176637
0.99,0.0024576126454452
0.99,0.00229181630416675
0.99,0.00213554114169345
0.99,0.00198837708928568
0.99,0.00184992139356033
0.99,0.00171977909297127
0.99,0.00159756052828786
0.99,0.00148288793090079
0.99,0.00137539243687113
0.99,0.00127471484325281
0.99,0.00118050475693887
0.99,0.0010924272971371
0.99,0.00101015469802457
0.99,0.000933371298837082
0.99,0.000861773244195341
0.99,0.000795067079837342
0.99,0.000732972234069207
0.99,0.000675220891213302
0.99,0.000621553039272804
0.99,0.000571723039428429
0.99,0.000525487151462167
0.99,0.000482645825702566
0.99,0.000442962328365049
0.99,0.000406239580326595
0.99,0.000372284794580846
0.99,0.000340914972130957
0.99,0.000311958812248214
0.99,0.000285252852493034
0.99,0.000260639694992459
0.99,0.000237975539586266
0.99,0.000217121947575283
0.99,0.000197946971808971
0.99,0.000180339185240186
0.99,0.000164177462148363
0.99,0.000149357389204852
0.99,0.00013576897511669
0.99,0.000123331893451706
0.99,0.000111951240719943
0.99,0.000101547327711948
0.995,0.00499105665960898
0.995,0.00581553772359217
0.995,0.00669122451888921
0.995,0.00761446480999733
0.995,0.00858131272487351
0.995,0.00958754979127369
0.995,0.0106287115663808
0.995,0.0117001190868243
0.995,0.0127969142087083
0.995,0.013914097827831
0.995,0.015046569959087
0.995,0.0161891706970174
0.995,0.0173367211615658
0.995,0.0184840636397733
0.995,0.0196261002536979
0.995,0.0207578296070158
0.995,0.0218743809807616
0.995,0.0229710457597818
0.995,0.0240433058664837
0.995,0.0250868590683525
0.995,0.0260976410956186
0.995,0.0270718445662426
0.995,0.028005934765862
0.995,0.028896662369491
0.995,0.0297410732232301
0.995,0.0305365153115987
0.995,0.0312806431102601
0.995,0.031971419422391
0.995,0.0326071149441249
0.995,0.0331863056937473
0.995,0.0337078685057415
0.995,0.0341709747593952
0.995,0.0345750825279967
0.995,0.0349199273096793
0.995,0.0352055115190399
0.995,0.0354320928939305
0.995,0.0356001719755345
0.995,0.035710478809577
0.995,0.0357639590101057
0.995,0.0357617593187774
0.995,0.0357052127894817
0.995,0.0355958237187334
0.995,0.035435252403927
0.995,0.035225299902419
0.995,0.0349678928063035
0.995,0.0346650681755227
0.995,0.0343189586916866
0.995,0.0339317781099534
0.995,0.03350580707629
0.995,0.0330433793701432
0.995,0.0325468686267767
0.995,0.0320186755861355
0.995,0.0314612159085498
0.995,0.0308769085934362
0.995,0.0302681650271708
0.995,0.0296373786879912
0.995,0.0289869155192624
0.995,0.0283191049895565
0.995,0.0276362318442757
0.995,0.0269405285536268
0.995,0.0262341684515006
0.995,0.0255192595724699
0.995,0.0247978391606931
0.995,0.0240718688440907
0.995,0.0233432304817671
0.995,0.0226137226239079
0.995,0.0218850575988997
0.995,0.0211588591878712
0.995,0.0204366608705574
0.995,0.0197199046045352
0.995,0.0190099401252766
0.995,0.0183080247260645
0.995,0.0176153234737801
0.995,0.0169329099241038
0.995,0.0162617670935986
0.995,0.015602788923656
0.995,0.0149567820024837
0.995,0.0143244676104578
0.995,0.013706484027629
0.995,0.0131033890736633
0.995,0.0125156628979259
0.995,0.0119437108783484
0.995,0.0113878666983156
0.995,0.0108483955972756
0.995,0.0103254977436849
0.995,0.00981931153439741
0.995,0.00932991699411623
0.995,0.00885733947778178
0.995,0.00840155277327015
0.995,0.0079624832013887
0.995,0.00754001245241009
0.995,0.00713398136769872
0.995,0.00674419333099752
0.995,0.00637041684373285
0.995,0.00601239017904032
0.995,0.00566982269790217
0.995,0.0053423996018398
0.995,0.00502978320809011
0.995,0.00473161820750634
0.995,0.00444753145763532
0.995,0.00417713601066194
0.995,0.0039200331474083
0.995,0.00367581539700823
0.995,0.00344406798547414
0.995,0.00322437094616279
0.995,0.00301630120739449
0.995,0.0028194344612491
0.995,0.0026333454094476
0.995,0.00245761226112728
0.995,0.00229181627660413
0.995,0.00213554110087699
0.995,0.00198837733783486
0.995,0.00184992142088447
0.995,0.00171977910828036
0.995,0.00159756060968563
0.995,0.00148288796408291
0.995,0.00137539237226858
0.995,0.00127471492026499
0.995,0.00118050494087552
0.995,0.00109242648921004
0.995,0.00101015459663967
0.995,0.000933371019055773
0.995,0.000861772909613645
0.995,0.000795067343677403
0.995,0.000732972136055388
0.995,0.000675221053908936
0.995,0.000621553153747456
0.995,0.000571723325429874
0.995,0.00052549475136332
0.995,0.000482645530311521
0.995,0.000442961709164802
0.995,0.000406240112484024
0.995,0.000372284729661221
0.995,0.000340915121342267
0.995,0.000311959114384308
0.995,0.000285252524170776
0.995,0.000260639931410012
0.995,0.000237974969898858
0.995,0.000217122150173665
0.995,0.000197947647460506
0.995,0.000180339453924816
0.995,0.000164176420424322
0.995,0.000149356669183032
0.995,0.000135770660215417
0.995,0.000123331050737363
0.995,0.000111951421629453
0.995,0.000101547339468766
0.995,9.20434714957175e-05
1,0.00422112501797985
1,0.00499105665960951
1,0.00581553772363704
1,0.00669122451888906
1,0.00761446480999721
1,0.00858131272487346
1,0.00958754979127385
1,0.0106287115663808
1,0.0117001190868245
1,0.0127969142087083
1,0.0139140978278309
1,0.0150465699590873
1,0.016189170697018
1,0.0173367211615667
1,0.0184840636397747
1,0.019626100253712
1,0.0207578296069927
1,0.0218743809807972
1,0.0229710457598552
1,0.0240433058664831
1,0.0250868590683502
1,0.026097641095615
1,0.0270718445661669
1,0.0280059347659076
1,0.0288966623697672
1,0.0297410732232415
1,0.0305365153135627
1,0.0312806431100215
1,0.0319714194224547
1,0.0326071149441235
1,0.0331863056937481
1,0.0337078684987932
1,0.0341709747594306
1,0.0345750825279494
1,0.0349199273096509
1,0.03520551151904
1,0.0354320928939346
1,0.0356001719755348
1,0.0357104788095793
1,0.0357639590101057
1,0.0357617593187608
1,0.035705212792333
1,0.0355958237187347
1,0.035435252403929
1,0.0352252999024218
1,0.0349678928063202
1,0.0346650681755295
1,0.0343189586916829
1,0.0339317781099444
1,0.0335058070762091
1,0.0330433793701755
1,0.0325468686268748
1,0.0320186755862668
1,0.0314612159087075
1,0.0308769085932121
1,0.030268165027291
1,0.0296373786881201
1,0.0289869155193569
1,0.0283191049896515
1,0.0276362318443201
1,0.0269405285537039
1,0.026234168451471
1,0.0255192595723781
1,0.0247978391581286
1,0.0240718688443667
1,0.0233432304818991
1,0.0226137226240635
1,0.0218850575991264
1,0.0211588591887957
1,0.0204366608714944
1,0.0197199046051266
1,0.0190099401167865
1,0.0183080247124446
1,0.0176153234690476
1,0.0169329099197602
1,0.0162617670903235
1,0.015602788921842
1,0.0149567820006941
1,0.0143244676086769
1,0.0137064840240991
1,0.0131033890698724
1,0.0125156628911847
1,0.0119437108568657
1,0.0113878666938466
1,0.0108483956193406
1,0.0103254977406567
1,0.00981931149972559
1,0.00932991699516683
1,0.00885733944002798
1,0.00840155287234101
1,0.0079624832186711
1,0.00753998897993768
1,0.00713398133709386
1,0.00674419308335827
1,0.00637041657746851
1,0.00601239016036215
1,0.00566982269081562
1,0.00534239955645166
1,0.0050297837391684
1,0.00473161820811785
1,0.00444753129197051
1,0.00417713600392933
1,0.00392003316500111
1,0.00367581540238082
1,0.00344406797981311
1,0.003224370945899
1,0.00301630114135598
1,0.00281943426891029
1,0.00263334586569774
1,0.00245761234456698
1,0.00229181628422559
1,0.00213554105457137
1,0.00198837730965229
1,0.00184992132984019
1,0.00171977915264354
1,0.00159756058834248
1,0.00148288802810304
1,0.00137539234763207
1,0.00127471463422579
1,0.00118050605827613
1,0.00109242699154932
1,0.0010101543211043
1,0.000933370808759992
1,0.000861772570858843
1,0.000795067226376567
1,0.000732972150715883
1,0.000675220969043488
1,0.000621553301363598
1,0.000571723348623543
1,0.000525445929871138
1,0.000482645372668067
1,0.000442961317646873
1,0.000406239513695006
1,0.00037228468177597
1,0.00034091557208038
1,0.000311959127492933
1,0.000285251712443646
1,0.000260640002744505
1,0.000237975252336042
1,0.000217122409797543
1,0.000197950990200368
1,0.000180339936119545
1,0.000164175933412558
1,0.000149355257649475
1,0.000135772462436456
1,0.000123330133105615
1,0.000111951683019029
1,0.000101547335226826
1,9.20434755666832e-05


==> fig/S2.csv <==
Pvals,S1
0,NaN
0.01,NaN
0.02,NaN
0.03,NaN
0.04,NaN
0.05,NaN
0.06,NaN
0.07,NaN
0.08,NaN
0.09,NaN
0.1,NaN
0.11,NaN
0.12,NaN
0.13,NaN
0.14,NaN
0.15,NaN
0.16,NaN
0.17,NaN
0.18,NaN
0.19,NaN
0.2,NaN
0.21,NaN
0.22,NaN
0.23,NaN
0.24,NaN
0.25,NaN
0.26,NaN
0.27,NaN
0.28,NaN
0.29,NaN
0.3,NaN
0.31,NaN
0.32,NaN
0.33,NaN
0.34,NaN
0.35,NaN
0.36,NaN
0.37,0.0310247027612148
0.37,0.0299612638108328
0.37,0.0289066955681941
0.37,0.0278628945506439
0.37,0.0268316248358795
0.37,0.0258145186886841
0.37,0.0248130777179336
0.37,0.0238286746036149
0.38,0.0374688695597613
0.38,0.0363993650669235
0.38,0.0353246183854208
0.38,0.0342472966892459
0.38,0.0331699451778857
0.38,0.0320949834652565
0.38,0.0310247027597649
0.38,0.0299612638091176
0.38,0.0289066955709208
0.38,0.0278628945520786
0.38,0.0268316248381855
0.38,0.025814518688076
0.38,0.024813077711722
0.38,0.0238286746022002
0.38,0.022862555268549
0.38,0.0219158415445726
0.38,0.0209895341194208
0.38,0.0200845160040805
0.38,0.0192015562572354
0.38,0.018341313859593
0.39,0.0416371257945284
0.39,0.0406175272170604
0.39,0.0395809009102343
0.39,0.0385303471598363
0.39,0.0374688695622913
0.39,0.0363993650691697
0.39,0.0353246183874625
0.39,0.0342472966913216
0.39,0.0331699451804307
0.39,0.0320949834681629
0.39,0.0310247027632349
0.39,0.0299612638130941
0.39,0.0289066955711026
0.39,0.0278628945527031
0.39,0.0268316248366224
0.39,0.0258145186841483
0.39,0.0248130777111818
0.39,0.0238286745788261
0.39,0.0228625552792721
0.39,0.0219158415452867
0.39,0.0209895341186735
0.39,0.0200845160167071
0.39,0.0192015562274953
0.39,0.0183413138347114
0.39,0.0175043420426383
0.39,0.016691092655844
0.39,0.0159019208954696
0.39,0.0151370897772122
0.4,0.0445614158089241
0.4,0.0436123810020103
0.4,0.0426365018964351
0.4,0.0416371257956101
0.4,0.0406175277940324
0.4,0.0395809009084972
0.4,0.0385303471571957
0.4,0.0374688695590827
0.4,0.0363993650647637
0.4,0.0353246183822549
0.4,0.0342472966848713
0.4,0.0331699451745597
0.4,0.0320949834607165
0.4,0.0310247027540205
0.4,0.0299612638019096
0.4,0.0289066955575084
0.4,0.0278628945526758
0.4,0.0268316248390484
0.4,0.025814518689195
0.4,0.0248130777188372
0.4,0.0238286746066624
0.4,0.022862555269596
0.4,0.021915841545427
0.4,0.0209895341026024
0.4,0.0200845159931474
0.4,0.0192015562267119
0.4,0.0183413138570554
0.4,0.0175043420397306
0.4,0.0166910926816832
0.4,0.0159019208298407
0.4,0.0151370897762487
0.4,0.0143967751807966
0.4,0.0136810707643308
0.4,0.0129899926645285
0.41,0.0463652680995282
0.41,0.0454801976199268
0.41,0.0445614158093513
0.41,0.0436123810019197
0.41,0.0426365018961668
0.41,0.0416371257954066
0.41,0.0406175277946434
0.41,0.0395809009111444
0.41,0.0385303471604126
0.41,0.037468869562657
0.41,0.03639936506845
0.41,0.035324618386733
0.41,0.0342472966900125
0.41,0.0331699451745325
0.41,0.0320949834608112
0.41,0.0310247027541443
0.41,0.0299612638094713
0.41,0.0289066955665498
0.41,0.0278628945527218
0.41,0.0268316248389695
0.41,0.0258145186892731
0.41,0.0248130777177838
0.41,0.023828674584784
0.41,0.0228625552471218
0.41,0.0219158415031335
0.41,0.0209895341196082
0.41,0.0200845160099485
0.41,0.0192015562611567
0.41,0.0183413138370405
0.41,0.0175043420049649
0.41,0.0166910926812137
0.41,0.0159019208298461
0.41,0.0151370897795164
0.41,0.0143967752097348
0.41,0.0136810706520203
0.41,0.0129899926618519
0.41,0.012323484652192
0.41,0.0116814231665715
0.41,0.0110636217794102
0.42,0.0480202706607644
0.42,0.0472131319756
0.42,0.0463652680999027
0.42,0.0454801976206721
0.42,0.0445614158102319
0.42,0.0436123810024313
0.42,0.0426365018963932
0.42,0.0416371257953866
0.42,0.0406175277946879
0.42,0.0395809009111119
0.42,0.0385303471604323
0.42,0.0374688695632657
0.42,0.0363993650696608
0.42,0.0353246183896055
0.42,0.0342472966913717
0.42,0.0331699451792338
0.42,0.0320949834659319
0.42,0.0310247027598255
0.42,0.029961263808067
0.42,0.0289066955641748
0.42,0.0278628945413033
0.42,0.0268316248275959
0.42,0.0258145186753588
0.42,0.0248130777148283
0.42,0.0238286746032916
0.42,0.0228625552578711
0.42,0.0219158415190636
0.42,0.0209895341198613
0.42,0.0200845160179743
0.42,0.0192015562095449
0.42,0.0183413137857684
0.42,0.017504342042773
0.42,0.0166910926815222
0.42,0.0159019208657432
0.42,0.0151370896726697
0.42,0.0143967752080429
0.42,0.0136810706656425
0.42,0.0129899926391124
0.42,0.0123234846555196
0.42,0.0116814231684882
0.42,0.0110636217815194
0.42,0.0104698364495346
0.42,0.00989977023069333
0.43,0.0494982696103611
0.43,0.0487831567851923
0.43,0.0480202706608444
0.43,0.0472131319757482
0.43,0.0463652680995977
0.43,0.0454801976199773
0.43,0.0445614158090377
0.43,0.0436123810013979
0.43,0.042636501895284
0.43,0.0416371257941515
0.43,0.0406175277925769
0.43,0.0395809009082588
0.43,0.0385303471568699
0.43,0.0374688695582165
0.43,0.0363993554239571
0.43,0.0353246183864637
0.43,0.0342472966899505
0.43,0.0331699451791628
0.43,0.0320949834668525
0.43,0.0310247027621889
0.43,0.0299612638120675
0.43,0.0289066955707475
0.43,0.0278628945512982
0.43,0.026831624835935
0.43,0.0258145186839306
0.43,0.0248130777114919
0.43,0.0238286745963361
0.43,0.0228625552656443
0.43,0.0219158415445133
0.43,0.0209895341190711
0.43,0.0200845160107668
0.43,0.0192015562370974
0.43,0.0183413138596822
0.43,0.0175043419797916
0.43,0.0166910926849831
0.43,0.0159019207923914
0.43,0.0151370897790124
0.43,0.0143967752076629
0.43,0.0136810707038184
0.43,0.0129899925882893
0.43,0.0123234847048961
0.43,0.0116814231763844
0.43,0.0110636217944251
0.43,0.0104698364637268
0.43,0.00989977019005783
0.43,0.0093530776134545
0.43,0.00882936943598933
0.44,0.0501621112957304
0.44,0.0494982696103842
0.44,0.0487831567851622
0.44,0.0480202706607739
0.44,0.0472131319755109
0.44,0.0463652680993483
0.44,0.0454801976198144
0.44,0.0445614158086961
0.44,0.043612381001043
0.44,0.0426365018946398
0.44,0.0416371257933365
0.44,0.0406175277919372
0.44,0.0395809009082035
0.44,0.0385303471574795
0.44,0.037468869559716
0.44,0.0363993650652353
0.44,0.035324618382655
0.44,0.0342472966853573
0.44,0.0331699451729215
0.44,0.0320949834589151
0.44,0.031024702746325
0.44,0.0299612637936156
0.44,0.0289066955545814
0.44,0.0278628945324088
0.44,0.026831624838714
0.44,0.0258145186882324
0.44,0.0248130777185032
0.44,0.0238286746010427
0.44,0.0228625552699113
0.44,0.0219158415310846
0.44,0.0209895341010379
0.44,0.0200845159956755
0.44,0.0192015562609996
0.44,0.0183413138596186
0.44,0.0175043420424414
0.44,0.0166910926811558
0.44,0.0159019208578355
0.44,0.0151370896863104
0.44,0.0143967752088743
0.44,0.0136810706072292
0.44,0.0129899926678194
0.44,0.0123234846275191
0.44,0.0116814230728021
0.44,0.0110636217879625
0.44,0.0104698364994575
0.44,0.00989977024798416
0.44,0.00935307749349845
0.44,0.00882936944124513
0.44,0.00832821709197917
0.44,0.00784915689183152
0.45,0.0513222076169219
0.45,0.0507712239775818
0.45,0.0501621112956818
0.45,0.0494982696103392
0.45,0.0487831567850114
0.45,0.0480202706605991
0.45,0.0472131319750497
0.45,0.0463652680988899
0.45,0.0454801976191048
0.45,0.0445614158081279
0.45,0.0436123810003799
0.45,0.0426365018945277
0.45,0.0416371257869212
0.45,0.0406175277846985
0.45,0.0395809008287099
0.45,0.0385303471583619
0.45,0.0374688695605721
0.45,0.0363993650663202
0.45,0.0353246183840197
0.45,0.0342472966871519
0.45,0.0331699451754325
0.45,0.0320949834619799
0.45,0.0310247027556558
0.45,0.0299612638014389
0.45,0.0289066891119883
0.45,0.0278628945233588
0.45,0.0268316248003502
0.45,0.025814518661302
0.45,0.0248130776836709
0.45,0.0238286745687467
0.45,0.022862555278264
0.45,0.0219158415452859
0.45,0.0209895341079416
0.45,0.0200845159997617
0.45,0.0192015562359227
0.45,0.0183413138291157
0.45,0.0175043420427391
0.45,0.0166910926848368
0.45,0.015901920902224
0.45,0.0151370897835363
0.45,0.0143967752108958
0.45,0.0136810707463403
0.45,0.0129899925244527
0.45,0.0123234845133769
0.45,0.0116814231692887
0.45,0.0110636216775692
0.45,0.0104698363670179
0.45,0.00989977024193789
0.45,0.00935307761074267
0.45,0.00882936945789381
0.45,0.00832821709279097
0.45,0.00784915674093045
0.45,0.00739169401462081
0.45,0.00695530694912749
0.46,0.0522365887685855
0.46,0.0518117385628564
0.46,0.0513222076174695
0.46,0.0507712239779203
0.46,0.0501621112956476
0.46,0.0494982696099793
0.46,0.0487831567844888
0.46,0.048020270659883
0.46,0.0472131319745538
0.46,0.0463652680931357
0.46,0.0454801976129908
0.46,0.0445614158084667
0.46,0.043612381001817
0.46,0.0426365018959036
0.46,0.0416371257949956
0.46,0.0406175277935863
0.46,0.039580900909869
0.46,0.0385303471586723
0.46,0.0374688695608776
0.46,0.0363993650662571
0.46,0.0353246183834492
0.46,0.0342472966879057
0.46,0.0331699451760882
0.46,0.0320949834677751
0.46,0.03102470276298
0.46,0.0299612638126515
0.46,0.0289066955706659
0.46,0.0278628945522885
0.46,0.0268316248387067
0.46,0.0258145186888489
0.46,0.0248130777189627
0.46,0.0238286746068007
0.46,0.0228625552501852
0.46,0.0219158414653364
0.46,0.0209895339820603
0.46,0.0200845159147868
0.46,0.0192015562383673
0.46,0.0183413138140528
0.46,0.017504342007272
0.46,0.016691092643991
0.46,0.0159019209025649
0.46,0.0151370897824273
0.46,0.0143967752138494
0.46,0.0136810707738624
0.46,0.0129899926758563
0.46,0.0123234846989553
0.46,0.011681421082942
0.46,0.0110636215604156
0.46,0.0104698364888225
0.46,0.00989977011395538
0.46,0.00935307756947035
0.46,0.00882936980544802
0.46,0.00832821712088805
0.46,0.00784915687659726
0.46,0.00739169408117801
0.46,0.00695530695984425
0.46,0.00653945037210435
0.47,0.0525936456025298
0.47,0.0522365887683835
0.47,0.0518117385623998
0.47,0.0513222076167743
0.47,0.0507712239771164
0.47,0.0501621112949791
0.47,0.0494982696058721
0.47,0.0487831567790939
0.47,0.0480202706597971
0.47,0.0472131319748191
0.47,0.046365268098808
0.47,0.0454801976213344
0.47,0.0445614158097336
0.47,0.0436123810024012
0.47,0.0426365018964547
0.47,0.0416371257950062
0.47,0.0406175277930885
0.47,0.0395809009088476
0.47,0.0385303471583114
0.47,0.0374688695623687
0.47,0.0363993650691942
0.47,0.0353246183873557
0.47,0.0342472966911007
0.47,0.0331699451800622
0.47,0.032094983467796
0.47,0.031024702763
0.47,0.0299612638128458
0.47,0.0289066955708719
0.47,0.0278628945524889
0.47,0.0268316248389004
0.47,0.025814518687729
0.47,0.0248130777180439
0.47,0.0238286746060448
0.47,0.0228625552791206
0.47,0.0219158415444576
0.47,0.0209895341190601
0.47,0.0200845160177565
0.47,0.0192015562028711
0.47,0.0183413137031858
0.47,0.0175043418436845
0.47,0.016691092581629
0.47,0.015901920858849
0.47,0.0151370896902066
0.47,0.0143967752076809
0.47,0.0136810707735608
0.47,0.0129899926768805
0.47,0.012323484711447
0.47,0.0116814231724313
0.47,0.0110636217825189
0.47,0.0104698364405353
0.47,0.00989977023325839
0.47,0.0093530776213433
0.47,0.00882936929403755
0.47,0.00832821712003629
0.47,0.00784915690150045
0.47,0.00739169410651153
0.47,0.00695530671445743
0.47,0.00653945044325455
0.47,0.00614355984475456
0.47,0.00576705438916592
0.48,0.0528799321656934
0.48,0.0525936456021121
0.48,0.0522365887677472
0.48,0.0518117385616344
0.48,0.0513222076140763
0.48,0.0507712239766634
0.48,0.0501621112946858
0.48,0.0494982696094027
0.48,0.0487831567842543
0.48,0.0480202706608063
0.48,0.0472131319754756
0.48,0.0463652680999352
0.48,0.0454801976204084
0.48,0.0445614158097091
0.48,0.0436123810021313
0.48,0.0426365018538207
0.48,0.0416371257951909
0.48,0.0406175277944956
0.48,0.039580900910683
0.48,0.0385303093085037
0.48,0.0374688695623139
0.48,0.0363993650682386
0.48,0.0353246183861663
0.48,0.0342472966910411
0.48,0.0331699451801241
0.48,0.0320949834678567
0.48,0.0310247027630712
0.48,0.0299612638129146
0.48,0.0289066955708984
0.48,0.0278628945496118
0.48,0.0268316248386797
0.48,0.0258145186887309
0.48,0.0248130672728304
0.48,0.0238286746064695
0.48,0.0228625552814694
0.48,0.0219158415452083
0.48,0.0209895341138407
0.48,0.020084516017102
0.48,0.0192015562599573
0.48,0.0183413138594561
0.48,0.0175043420427926
0.48,0.0166910925903425
0.48,0.0159019207744016
0.48,0.0151370895941599
0.48,0.0143967751555162
0.48,0.0136810707036586
0.48,0.0129899926158208
0.48,0.0123234846998171
0.48,0.0116814231813731
0.48,0.0110636217954423
0.48,0.0104698364878253
0.48,0.00989977023187372
0.48,0.00935307761038429
0.48,0.00882936909748255
0.48,0.00832821712115805
0.48,0.00784915670231023
0.48,0.00739169410871021
0.48,0.00695530695960689
0.48,0.00653945039431103
0.48,0.00614355964871649
0.48,0.00576705416396806
0.48,0.00540934020491202
0.49,0.0532290903967227
0.49,0.0530926280434753
0.49,0.0528799321672285
0.49,0.0525936456014497
0.49,0.0522365887671898
0.49,0.0518117385612687
0.49,0.0513222076159464
0.49,0.0507712239766583
0.49,0.0501621112948553
0.49,0.0494982696096872
0.49,0.0487831567851353
0.49,0.0480202706607958
0.49,0.0472131319753955
0.49,0.0463652680993498
0.49,0.0454801976198204
0.49,0.0445614158097482
0.49,0.0436123810023648
0.49,0.0426365018966801
0.49,0.0416371257959276
0.49,0.0406175277946128
0.49,0.0395809009108821
0.49,0.0385303471600738
0.49,0.0374688695624109
0.49,0.0363993650683001
0.49,0.0353246183861878
0.49,0.0342472966897491
0.49,0.0331699451799869
0.49,0.0320949834662919
0.49,0.0310247027624245
0.49,0.0299612638119953
0.49,0.0289066955697255
0.49,0.0278628945510238
0.49,0.0268316248370807
0.49,0.0258145186868625
0.49,0.024813077716603
0.49,0.0238286746038967
0.49,0.0228625552762295
0.49,0.0219158415410526
0.49,0.0209895341137798
0.49,0.0200845160118255
0.49,0.0192015562599525
0.49,0.018341313854375
0.49,0.0175043420427422
0.49,0.0166910926843323
0.49,0.0159019209020713
0.49,0.0151370897834182
0.49,0.0143967750573309
0.49,0.0136810703399158
0.49,0.0129899925994044
0.49,0.0123234844587738
0.49,0.0116814231812977
0.49,0.0110636217942086
0.49,0.0104698365012432
0.49,0.00989977023349731
0.49,0.00935307761619053
0.49,0.00882936943757628
0.49,0.00832821709290155
0.49,0.00784915646389472
0.49,0.00739169391079253
0.49,0.00695530736882932
0.49,0.00653945019516655
0.49,0.0061435598377324
0.49,0.00576705411623224
0.49,0.00540927217740772
0.49,0.00506981337834711
0.49,0.00474786334852384
0.5,0.0532868752964103
0.5,0.0532290903987814
0.5,0.0530926280428704
0.5,0.0528799321645975
0.5,0.0525936456010706
0.5,0.0522365887669886
0.5,0.0518117385612701
0.5,0.0513222076161131
0.5,0.0507712239769458
0.5,0.0501621112956085
0.5,0.0494982696102658
0.5,0.0487831567850125
0.5,0.0480202706605676
0.5,0.0472131319754271
0.5,0.0463652680994677
0.5,0.0454801976200797
0.5,0.0445614158094629
0.5,0.043612381002604
0.5,0.0426365018959156
0.5,0.04163712579601
0.5,0.040617527794705
0.5,0.0395809009110882
0.5,0.0385303471602751
0.5,0.0374688695625516
0.5,0.0363993650682429
0.5,0.0353246183860139
0.5,0.0342472966889855
0.5,0.0331699451782204
0.5,0.0320949834677555
0.5,0.0310247027629383
0.5,0.0299612638127572
0.5,0.0289066955707457
0.5,0.0278628945469592
0.5,0.0268316248289573
0.5,0.0258145186806167
0.5,0.0248130777193947
0.5,0.0238286746071701
0.5,0.0228625552801008
0.5,0.0219158415454032
0.5,0.0209895341189259
0.5,0.0200845160171162
0.5,0.0192015562599152
0.5,0.0183413138583515
0.5,0.0175043420370213
0.5,0.0166910926710594
0.5,0.015901920891728
0.5,0.0151370897836836
0.5,0.0143966286691359
0.5,0.0136810707726202
0.5,0.0129899924838045
0.5,0.0123234843879163
0.5,0.0116814228041004
0.5,0.0110636217944475
0.5,0.0104698365010456
0.5,0.00989977014335586
0.5,0.00935307759824955
0.5,0.00882936943753054
0.5,0.00832821709769327
0.5,0.0078491568877459
0.5,0.00739169400928663
0.5,0.0069553069599626
0.5,0.00653945016905766
0.5,0.00614355971751079
0.5,0.00576697376181379
0.5,0.00540934014872363
0.5,0.00506981317540767
0.5,0.00474786311795872
0.5,0.00444287472956328
0.51,0.0532637591748232
0.51,0.053286875292039
0.51,0.053229090395733
0.51,0.0530926280425012
0.51,0.0528799321643958
0.51,0.0525936456010653
0.51,0.0522365887671417
0.51,0.0518117385615525
0.51,0.0513222076165075
0.51,0.0507712239774701
0.51,0.0501621112955242
0.51,0.0494982696101744
0.51,0.0487831567849137
0.51,0.0480202706604803
0.51,0.0472131319149637
0.51,0.0463652680995603
0.51,0.045480197619938
0.51,0.0445614158090483
0.51,0.043612381001842
0.51,0.0426365018957253
0.51,0.0416371257946218
0.51,0.0406175277928899
0.51,0.0395809009108168
0.51,0.0385303471602497
0.51,0.0374688695622032
0.51,0.0363993650673494
0.51,0.0353246183843764
0.51,0.0342472966869929
0.51,0.0331699451745796
0.51,0.0320949834606804
0.51,0.0310247027541163
0.51,0.0299612638128613
0.51,0.0289066955708933
0.51,0.027862894552501
0.51,0.0268316248383665
0.51,0.0258145186881477
0.51,0.024813077717877
0.51,0.0238286746070211
0.51,0.0228625552800084
0.51,0.0219158415443149
0.51,0.0209895341188171
0.51,0.0200845159800325
0.51,0.019201556219213
0.51,0.01834131381602
0.51,0.0175043420405632
0.51,0.0166910926814502
0.51,0.0159019209028377
0.51,0.0151370897811128
0.51,0.014396775210114
0.51,0.0136810707542548
0.51,0.0129899926759179
0.51,0.0123234847105742
0.51,0.0116814228614267
0.51,0.011063621384352
0.51,0.0104698360302398
0.51,0.00989977024782718
0.51,0.00935307735936908
0.51,0.00882936931024858
0.51,0.00832821707273124
0.51,0.00784915688486287
0.51,0.00739169408139628
0.51,0.00695530569339597
0.51,0.00653944945553442
0.51,0.00614355963385171
0.51,0.00576705371293929
0.51,0.00540934013297822
0.51,0.00506981339965873
0.51,0.00474786275548755
0.51,0.0044428748543992
0.51,0.00415423065591614
0.51,0.00388131469685637
0.52,0.0531577603515275
0.52,0.0532637591743531
0.52,0.05328687529166
0.52,0.0532290903955074
0.52,0.0530926280424712
0.52,0.0528799321645214
0.52,0.0525936456013241
0.52,0.0522365887675193
0.52,0.0518117385620419
0.52,0.0513222076168257
0.52,0.050771223977448
0.52,0.050162111295044
0.52,0.049498269610137
0.52,0.0487831567849648
0.52,0.0480202706606337
0.52,0.0472131319754162
0.52,0.0463652680995
0.52,0.0454801976198811
0.52,0.0445614158091169
0.52,0.0436123810012303
0.52,0.0426365018947861
0.52,0.0416371257933086
0.52,0.0406175277910388
0.52,0.0395809009059833
0.52,0.0385303471563156
0.52,0.0374688695607064
0.52,0.0363993650664159
0.52,0.0353246183866198
0.52,0.0342472966885763
0.52,0.0331699451765277
0.52,0.0320949834627006
0.52,0.0310247027560349
0.52,0.0299612638036802
0.52,0.0289066955628793
0.52,0.0278628945423056
0.52,0.0268316248262053
0.52,0.025814518673709
0.52,0.0248130777193034
0.52,0.023828674607081
0.52,0.0228625552800062
0.52,0.0219158415465436
0.52,0.02098953411965
0.52,0.0200845160143014
0.52,0.0192015562598133
0.52,0.0183413138580619
0.52,0.017504342040388
0.52,0.0166910926829057
0.52,0.0159019208994204
0.52,0.0151370897061811
0.52,0.0143967752138118
0.52,0.013681070771383
0.52,0.0129899926757467
0.52,0.012323484711254
0.52,0.0116814231530671
0.52,0.0110636217945241
0.52,0.0104698360863746
0.52,0.00989976973724516
0.52,0.0093530770592416
0.52,0.00882936945747015
0.52,0.00832821709924847
0.52,0.00784915672865116
0.52,0.00739169405232576
0.52,0.00695530692963886
0.52,0.00653945041670068
0.52,0.00614355989558346
0.52,0.00576705443634595
0.52,0.00540933839563507
0.52,0.00506981347576363
0.52,0.00474786331565435
0.52,0.00444287435408963
0.52,0.00415423076218602
0.52,0.00388131456505225
0.52,0.00362351261995264
0.53,0.0526905252398399
0.53,0.0529671603831547
0.53,0.0531577603511371
0.53,0.0532637591740915
0.53,0.0532868752915844
0.53,0.0532290903955866
0.53,0.053092628042687
0.53,0.0528799321648694
0.53,0.0525936456017244
0.53,0.0522365887678079
0.53,0.0518117385620545
0.53,0.051322207616794
0.53,0.0507712239774307
0.53,0.0501621112955911
0.53,0.0494982696100998
0.53,0.0487831567850795
0.53,0.0480202706607332
0.53,0.0472131319754288
0.53,0.0463652680997125
0.53,0.0454801976200297
0.53,0.0445614158091428
0.53,0.0436123810012016
0.53,0.0426365018946507
0.53,0.0416371257928565
0.53,0.0406175277905165
0.53,0.0395809009066538
0.53,0.0385303471542677
0.53,0.037468869555112
0.53,0.0363993650587273
0.53,0.0353246183738353
0.53,0.0342472966804835
0.53,0.0331699451664652
0.53,0.0320949834594141
0.53,0.031024702752261
0.53,0.0299612637994014
0.53,0.0289066955671333
0.53,0.0278628945524636
0.53,0.0268316248388589
0.53,0.0258145186890543
0.53,0.0248130777191865
0.53,0.0238286746070387
0.53,0.0228625552791022
0.53,0.0219158415009154
0.53,0.0209895340678611
0.53,0.0200845159612835
0.53,0.0192015561978005
0.53,0.0183413138575386
0.53,0.0175043420372499
0.53,0.0166910926826676
0.53,0.0159019209005317
0.53,0.0151370897784346
0.53,0.0143967752139229
0.53,0.0136810707731513
0.53,0.0129899925604405
0.53,0.0123234847115371
0.53,0.0116814231768971
0.53,0.0110636217880506
0.53,0.0104698365012321
0.53,0.00989977021410304
0.53,0.00935307710117916
0.53,0.00882936927606459
0.53,0.00832821660701355
0.53,0.00784915688572618
0.53,0.00739169407883122
0.53,0.00695530676312761
0.53,0.00653945040729687
0.53,0.00614355986545623
0.53,0.0057670544361188
0.53,0.00540933857528336
0.53,0.00506981311668819
0.53,0.0047478634095961
0.53,0.0044428744402818
0.53,0.0041542306772846
0.53,0.00388131471614495
0.53,0.00362351233587432
0.53,0.00338021516072495
0.54,0.0523267260871371
0.54,0.0526905252396368
0.54,0.0529671603828552
0.54,0.0531577603509863
0.54,0.0532637591741148
0.54,0.0532868752917422
0.54,0.0532290903958879
0.54,0.0530926280430587
0.54,0.0528799321652541
0.54,0.0525936456018193
0.54,0.0522365887678126
0.54,0.0518117385620452
0.54,0.0513222076168353
0.54,0.0507712239773179
0.54,0.0501621112956627
0.54,0.0494982696103353
0.54,0.0487831567851232
0.54,0.0480202706607227
0.54,0.0472131319754996
0.54,0.0463652668648867
0.54,0.0454801976197465
0.54,0.0445614158088631
0.54,0.0436123810007125
0.54,0.0426365018942323
0.54,0.0416371257932683
0.54,0.0406175277915574
0.54,0.039580900906394
0.54,0.0385303471545262
0.54,0.0374688695553115
0.54,0.0363993650590387
0.54,0.035324618378666
0.54,0.0342472966796016
0.54,0.0331699451654719
0.54,0.0320949834591537
0.54,0.0310247027517632
0.54,0.0299612637984064
0.54,0.0289066955525459
0.54,0.0278628945295477
0.54,0.0268316248380175
0.54,0.0258145186890921
0.54,0.0248130777192733
0.54,0.0238286746070774
0.54,0.0228625552797385
0.54,0.0219158415450482
0.54,0.0209895341185153
0.54,0.0200845160170312
0.54,0.0192015562569438
0.54,0.0183413138546372
0.54,0.0175043420408956
0.54,0.0166910925722775
0.54,0.0159019207794795
0.54,0.0151370897739848
0.54,0.0143967752098912
0.54,0.0136810707740481
0.54,0.012989992676438
0.54,0.0123234847100735
0.54,0.0116814231801966
0.54,0.011063621638689
0.54,0.0104698364957392
0.54,0.00989977024241973
0.54,0.00935307763360371
0.54,0.0088293692555903
0.54,0.00832821645074966
0.54,0.00784915690026833
0.54,0.00739169408231088
0.54,0.00695530692396584
0.54,0.00653945040363446
0.54,0.00614355985739801
0.54,0.00576705440068181
0.54,0.00540934020956807
0.54,0.00506981347495139
0.54,0.00474786340954525
0.54,0.00444287447788816
0.54,0.00415423059839926
0.54,0.00388131465358743
0.54,0.00362351227387081
0.54,0.0033802148511699
0.54,0.00315081922019611
0.55,0.0518749595606983
0.55,0.0523267260870857
0.55,0.0526905252392403
0.55,0.0529671603828129
0.55,0.0531577603510935
0.55,0.0532637591709023
0.55,0.0532868752894066
0.55,0.0532290903962444
0.55,0.0530926280434004
0.55,0.0528799321651754
0.55,0.0525936456018135
0.55,0.0522365887678335
0.55,0.0518117385620975
0.55,0.0513222076168644
0.55,0.0507712239775451
0.55,0.0501621112956647
0.55,0.0494982696103042
0.55,0.0487831567850145
0.55,0.0480202706605625
0.55,0.0472131319753386
0.55,0.0463652680993757
0.55,0.0454801976195006
0.55,0.0445614158086773
0.55,0.043612381001186
0.55,0.0426365018947217
0.55,0.0416371257931966
0.55,0.0406175277910399
0.55,0.039580889599987
0.55,0.0385303471576331
0.55,0.0374688695591147
0.55,0.0363993650639123
0.55,0.035324618380342
0.55,0.0342472966817938
0.55,0.0331699451688958
0.55,0.0320949834531533
0.55,0.0310247027440637
0.55,0.0299612638028395
0.55,0.0289066955576032
0.55,0.0278628945350844
0.55,0.0268316248158921
0.55,0.0258145186671626
0.55,0.0248130776912096
0.55,0.0238286745716689
0.55,0.0228625552362319
0.55,0.0219158415452309
0.55,0.0209895341170296
0.55,0.0200845160173369
0.55,0.0192015562598714
0.55,0.0183413138582037
0.55,0.0175043420405975
0.55,0.0166910926824075
0.55,0.0159019208938105
0.55,0.0151370897810162
0.55,0.0143967752110987
0.55,0.0136810705827429
0.55,0.0129899926636557
0.55,0.0123234847086504
0.55,0.0116814231761624
0.55,0.0110636217929376
0.55,0.0104698365007494
0.55,0.00989977004854126
0.55,0.00935307762690218
0.55,0.00882936945075041
0.55,0.00832821712100906
0.55,0.00784915665020791
0.55,0.00739169331187362
0.55,0.00695530695444524
0.55,0.00653945040422532
0.55,0.00614355935354527
0.55,0.00576705417451984
0.55,0.00540934013648386
0.55,0.00506981344290702
0.55,0.00474786340996713
0.55,0.00444287393458742
0.55,0.00415423038969664
0.55,0.00388131475878839
0.55,0.00362351194795663
0.55,0.00338021455901449
0.55,0.00315081924798322
0.55,0.00293472963633801
0.56,0.0513347673662218
0.56,0.0518749595603501
0.56,0.0523267260867115
0.56,0.0526905252392719
0.56,0.0529671603794936
0.56,0.0531577603486232
0.56,0.0532637591729206
0.56,0.0532868752923981
0.56,0.0532290903965327
0.56,0.0530926280431793
0.56,0.0528799321641891
0.56,0.052593645601831
0.56,0.0522365887678348
0.56,0.051811738562088
0.56,0.0513222076168509
0.56,0.0507712239775046
0.56,0.0501621112955736
0.56,0.0494982696101741
0.56,0.0487831567849094
0.56,0.0480202706604843
0.56,0.0472131319751209
0.56,0.0463652680989793
0.56,0.0454801976195299
0.56,0.0445614158087905
0.56,0.0436123810011942
0.56,0.0426365018950619
0.56,0.0416371257938854
0.56,0.0406175277936144
0.56,0.0395809009097624
0.56,0.0385303471594033
0.56,0.0374688695614732
0.56,0.0363993650675656
0.56,0.0353246183847228
0.56,0.0342472966870384
0.56,0.0331699451735247
0.56,0.0320949834597231
0.56,0.0310247027515046
0.56,0.0299612637972343
0.56,0.0289066955504402
0.56,0.0278628945252155
0.56,0.0268316248288969
0.56,0.0258145186762423
0.56,0.0248130777111492
0.56,0.0238286746019056
0.56,0.0228625552400862
0.56,0.0219158414938696
0.56,0.0209895340548456
0.56,0.0200845159361217
0.56,0.0192015562519198
0.56,0.0183413138585234
0.56,0.0175043420357549
0.56,0.016691092682602
0.56,0.0159019209002783
0.56,0.0151370897810272
0.56,0.0143967752017484
0.56,0.0136810707707831
0.56,0.0129899926734282
0.56,0.0123234844633161
0.56,0.0116814231672099
0.56,0.0110636217902211
0.56,0.0104698365013152
0.56,0.00989977024160194
0.56,0.00935307763355464
0.56,0.00882936945738511
0.56,0.00832821712098464
0.56,0.00784915690679755
0.56,0.0073916938938916
0.56,0.00695530603382499
0.56,0.00653945040481463
0.56,0.00614352781518757
0.56,0.00576705438709513
0.56,0.00540925684960181
0.56,0.00506981333167666
0.56,0.00474786326313215
0.56,0.00444287475085647
0.56,0.00415423082967914
0.56,0.00388131428080096
0.56,0.00362351269706829
0.56,0.00338021512452236
0.56,0.00315081881101698
0.56,0.00293472981117282
0.56,0.00273136113351247
0.56,0.00254013822149846
0.57,0.0507060550513764
0.57,0.0513347673659089
0.57,0.0518749595603006
0.57,0.0523267260867989
0.57,0.0526905252366766
0.57,0.0529671603832578
0.57,0.0531577603507624
0.57,0.0532637591749565
0.57,0.0532868752926096
0.57,0.0532290903962222
0.57,0.0530926280431825
0.57,0.052879932165166
0.57,0.0525936456018095
0.57,0.0522365887678059
0.57,0.0518117385620374
0.57,0.0513222076167691
0.57,0.0507712239774064
0.57,0.0501621112954492
0.57,0.0494982696099593
0.57,0.0487831567846234
0.57,0.0480202706601708
0.57,0.0472131319748959
0.57,0.0463652680991248
0.57,0.0454801976196194
0.57,0.0445614158090651
0.57,0.0436123810021782
0.57,0.0426365018966223
0.57,0.0416371257956178
0.57,0.0406175277911323
0.57,0.0395809009108277
0.57,0.0385303471602748
0.57,0.0374688695630593
0.57,0.0363993650689575
0.57,0.0353246183855777
0.57,0.0342472966886779
0.57,0.0331699451759984
0.57,0.0320949834612387
0.57,0.0310247027532683
0.57,0.0299612637991838
0.57,0.0289066955549
0.57,0.0278628945313751
0.57,0.0268316248118156
0.57,0.025814518655351
0.57,0.0248130777114657
0.57,0.0238286746070199
0.57,0.0228625552807108
0.57,0.0219158415400739
0.57,0.0209895341121099
0.57,0.0200845160181211
0.57,0.0192015546167198
0.57,0.0183413137655447
0.57,0.0175043419071776
0.57,0.0166910926617143
0.57,0.0159019208784333
0.57,0.0151370897519506
0.57,0.0143967752106791
0.57,0.0136810707709529
0.57,0.012989992673095
0.57,0.0123234846978675
0.57,0.0116814231802536
0.57,0.0110636217947484
0.57,0.0104698361552407
0.57,0.00989977024275479
0.57,0.00935307762874826
0.57,0.00882908861171017
0.57,0.00832821712105747
0.57,0.00784915661847863
0.57,0.00739169410972029
0.57,0.0069553067343322
0.57,0.00653945017202195
0.57,0.00614355914244213
0.57,0.00576705431120961
0.57,0.00540934016392436
0.57,0.00506981282576957
0.57,0.00474786311855624
0.57,0.00444287478012972
0.57,0.00415423083151989
0.57,0.00388131475984621
0.57,0.00362351220011603
0.57,0.00338021523892329
0.57,0.00315081880583623
0.57,0.00293472972563813
0.57,0.00273136083914638
0.57,0.00254013819016063
0.57,0.00236049794990545
0.58,0.0499891097726093
0.58,0.050706055050826
0.58,0.0513347673659123
0.58,0.0518749595576833
0.58,0.052326726087027
0.58,0.0526905252397518
0.58,0.0529671603833524
0.58,0.0531577603518975
0.58,0.0532637591750997
0.58,0.0532868752926813
0.58,0.0532290903961019
0.58,0.0530926280431491
0.58,0.0528799321651295
0.58,0.0525936456017596
0.58,0.0522365887677385
0.58,0.0518117385619908
0.58,0.0513222076166209
0.58,0.0507712239770754
0.58,0.0501621112951726
0.58,0.0494982696097491
0.58,0.0487831567768796
0.58,0.0480202706601684
0.58,0.0472131319750447
0.58,0.0463652680997723
0.58,0.0454801976165802
0.58,0.0445614158095498
0.58,0.0436123810025748
0.58,0.0426365018965003
0.58,0.0416371257958512
0.58,0.0406175277945804
0.58,0.0395809009107821
0.58,0.0385303471601101
0.58,0.0374688695623783
0.58,0.0363993650681907
0.58,0.0353246183860615
0.58,0.0342472966903694
0.58,0.0331699451799916
0.58,0.0320949834671183
0.58,0.0310247027615083
0.58,0.029961263804967
0.58,0.0289066955588688
0.58,0.0278628945353422
0.58,0.0268316248155178
0.58,0.0258145186584335
0.58,0.0248130776803314
0.58,0.023828674559137
0.58,0.0228625552799708
0.58,0.0219158415452688
0.58,0.0209895341196407
0.58,0.0200845160173007
0.58,0.0192015562598903
0.58,0.0183413138492574
0.58,0.01750434204064
0.58,0.0166910926800713
0.58,0.0159019207510673
0.58,0.0151370895997262
0.58,0.0143967752108944
0.58,0.0136810707342327
0.58,0.0129899926228858
0.58,0.0123234847079254
0.58,0.0116814231786505
0.58,0.0110636217746312
0.58,0.0104698365007567
0.58,0.00989977024818223
0.58,0.00935307719410527
0.58,0.00882936945176205
0.58,0.00832821710314047
0.58,0.00784915690730537
0.58,0.00739169293007835
0.58,0.00695530661312249
0.58,0.00653945043109339
0.58,0.00614355960491308
0.58,0.00576705322335958
0.58,0.00540934015929317
0.58,0.00506981098763171
0.58,0.0047478633492346
0.58,0.00444287481357786
0.58,0.00415423074537458
0.58,0.00388131475975073
0.58,0.00362351269877337
0.58,0.00338021474556527
0.58,0.0031508193454306
0.58,0.00293472957651453
0.58,0.00273136108993
0.58,0.00254013788365204
0.58,0.00236049791064374
0.58,0.00219189009408272
0.59,0.0491846168861948
0.59,0.0499891097723349
0.59,0.050706055050868
0.59,0.0513347673637045
0.59,0.0518749595606537
0.59,0.0523267260872803
0.59,0.0526905249546654
0.59,0.0529671603852674
0.59,0.0531577603519848
0.59,0.0532637591751088
0.59,0.053286875292598
0.59,0.0532290903961605
0.59,0.0530926280433418
0.59,0.0528799321652054
0.59,0.0525936456017168
0.59,0.0522365887675866
0.59,0.0518117385616162
0.59,0.0513222076163705
0.59,0.0507712239769614
0.59,0.0501621112950474
0.59,0.0494982696097067
0.59,0.0487831567820408
0.59,0.0480202706573365
0.59,0.0472131319757217
0.59,0.0463652680996752
0.59,0.045480197620452
0.59,0.0445614158101565
0.59,0.0436123810025837
0.59,0.0426365018965231
0.59,0.0416371257957897
0.59,0.040617527794511
0.59,0.0395809009107407
0.59,0.038530347160068
0.59,0.0374688695629597
0.59,0.036399365069234
0.59,0.0353246183874703
0.59,0.0342472966912037
0.59,0.0331699451802356
0.59,0.0320949834678634
0.59,0.0310247027633116
0.59,0.0299612638122205
0.59,0.0289066955689846
0.59,0.0278628945490019
0.59,0.0268316248335184
0.59,0.0258145186640119
0.59,0.0248130776879631
0.59,0.0238286745660349
0.59,0.0228625552281597
0.59,0.0219158414948555
0.59,0.0209895341196492
0.59,0.0200845160181117
0.59,0.0192015562564117
0.59,0.0183413138592353
0.59,0.0175043420408517
0.59,0.0166910926825249
0.59,0.0159019208905886
0.59,0.0151370897806627
0.59,0.01439677520576
0.59,0.0136810705372665
0.59,0.0129899926734917
0.59,0.012323484708199
0.59,0.0116814231092303
0.59,0.0110636217376403
0.59,0.0104698365014573
0.59,0.00989977022429511
0.59,0.00935307763537985
0.59,0.00882936945785806
0.59,0.0083282165886196
0.59,0.00784946518533935
0.59,0.00739134208304359
0.59,0.00695530695997815
0.59,0.00653945044324411
0.59,0.00614355951396361
0.59,0.00576679370080901
0.59,0.00540933983368874
0.59,0.00506981341433654
0.59,0.00474786333863841
0.59,0.00444287480148353
0.59,0.00415423077278043
0.59,0.00388131440759665
0.59,0.00362351269000771
0.59,0.00338021525100207
0.59,0.00315081735838851
0.59,0.00293472939578177
0.59,0.00273136105961025
0.59,0.00254013816705045
0.59,0.00236049800832094
0.59,0.00219189007458853
0.59,0.00203377819199013
0.6,0.0482936751674267
0.6,0.0491846168859485
0.6,0.0499891097724041
0.6,0.0507060550510347
0.6,0.0513347673662851
0.6,0.0518749595608788
0.6,0.0523267260874662
0.6,0.0526905252420185
0.6,0.0529671603837281
0.6,0.0531577603519364
0.6,0.0532637591749831
0.6,0.0532868752919395
0.6,0.053229090396253
0.6,0.0530926280430779
0.6,0.0528799321649384
0.6,0.052593645601462
0.6,0.0522365887673606
0.6,0.0518117385615307
0.6,0.0513222076162489
0.6,0.0507712239742359
0.6,0.0501621112955632
0.6,0.049498269610296
0.6,0.0487831567850894
0.6,0.0480202706610069
0.6,0.0472131319760296
0.6,0.0463652680999945
0.6,0.0454801830365285
0.6,0.0445614158099629
0.6,0.0436123810023153
0.6,0.0426365018961833
0.6,0.0416371257953755
0.6,0.040617527794155
0.6,0.0395809009106718
0.6,0.0385303471600812
0.6,0.0374688695625604
0.6,0.0363993650686364
0.6,0.0353246183867457
0.6,0.0342472966904032
0.6,0.0331699451757433
0.6,0.032094983466901
0.6,0.031024702761882
0.6,0.0299612638114329
0.6,0.0289066955685986
0.6,0.0278628945487628
0.6,0.0268316248359175
0.6,0.0258145186844472
0.6,0.0248130777132489
0.6,0.0238286745726775
0.6,0.0228625552330699
0.6,0.021915841484504
0.6,0.0209895340646794
0.6,0.0200845159506039
0.6,0.0192015562609558
0.6,0.0183413138582708
0.6,0.0175043420408604
0.6,0.0166910926824919
0.6,0.0159019208933924
0.6,0.0151370897806133
0.6,0.0143967752102164
0.6,0.01368107075311
0.6,0.0129899926700913
0.6,0.0123234844068359
0.6,0.0116814228382828
0.6,0.011063621792015
0.6,0.0104698365013729
0.6,0.00989977017383947
0.6,0.00935307763507853
0.6,0.00882936944905466
0.6,0.00832821712172582
0.6,0.00784915691062005
0.6,0.00739169351070701
0.6,0.00695530695004987
0.6,0.0065394504242331
0.6,0.00614355989642945
0.6,0.00576705442175873
0.6,0.0054093398720152
0.6,0.00506981305627474
0.6,0.00474786230696389
0.6,0.00444287478394023
0.6,0.00415423075257748
0.6,0.00388131400674152
0.6,0.00362351237186531
0.6,0.00338021518382359
0.6,0.00315081935172734
0.6,0.00293472804428352
0.6,0.00273136064903512
0.6,0.0025401380739718
0.6,0.00236049717074294
0.6,0.00219189018191335
0.6,0.00203377769936819
0.6,0.00188564020420712
0.61,0.0473178104739729
0.61,0.0482936751674091
0.61,0.0491846168840414
0.61,0.049989109772575
0.61,0.0507060550508926
0.61,0.0513347673664785
0.61,0.0518749595610229
0.61,0.0523267260896676
0.61,0.0526905252561254
0.61,0.0529671603836414
0.61,0.0531577603517808
0.61,0.0532637591747737
0.61,0.0532868752921643
0.61,0.0532290903960039
0.61,0.0530926280428026
0.61,0.0528799321647284
0.61,0.0525936456012976
0.61,0.0522365887652657
0.61,0.0518117385587658
0.61,0.0513222076167313
0.61,0.0507712239774427
0.61,0.0501621112956328
0.61,0.0494982696103772
0.61,0.0487831567852929
0.61,0.0480202706611043
0.61,0.0472131319758198
0.61,0.046365268099876
0.61,0.0454801976204067
0.61,0.0445614158098612
0.61,0.0436123810022701
0.61,0.0426365018962309
0.61,0.0416371257954941
0.61,0.0406175277945042
0.61,0.0395809009108725
0.61,0.0385303471603319
0.61,0.0374688695628515
0.61,0.0363993650689787
0.61,0.0353246183871976
0.61,0.0342472966909572
0.61,0.033169945180029
0.61,0.032094983464523
0.61,0.0310247027580152
0.61,0.0299612638058494
0.61,0.0289066955615377
0.61,0.0278628945399065
0.61,0.0268316246575204
0.61,0.025814518667189
0.61,0.0248130776916867
0.61,0.0238286745698885
0.61,0.0228625552344924
0.61,0.0219158414914994
0.61,0.0209895340183378
0.61,0.0200845159117619
0.61,0.0192015561804244
0.61,0.0183413137688855
0.61,0.0175043420403797
0.61,0.0166910926820442
0.61,0.0159019208999398
0.61,0.0151370897805113
0.61,0.0143967752100105
0.61,0.0136810707596667
0.61,0.0129899926722554
0.61,0.0123234846792872
0.61,0.0116814231719803
0.61,0.0110636214165587
0.61,0.0104698360788593
0.61,0.00989977024910926
0.61,0.00935307763515092
0.61,0.00882936936539291
0.61,0.00832821709987819
0.61,0.00784915690012955
0.61,0.00739169410684282
0.61,0.00695530696009117
0.61,0.00653945044330162
0.61,0.00614355986179538
0.61,0.00576705438694591
0.61,0.00540934021786987
0.61,0.00506981265364681
0.61,0.00474786295413332
0.61,0.00444287380277064
0.61,0.00415423074944221
0.61,0.00388131362395083
0.61,0.00362351263516003
0.61,0.0033802152071265
0.61,0.00315081928256089
0.61,0.00293472990037391
0.61,0.00273136120334039
0.61,0.00254013769106121
0.61,0.00236049788393955
0.61,0.00219188928453451
0.61,0.0020337783214015
0.61,0.00188563961695531
0.61,0.00174696920985551
0.62,0.0462589876428917
0.62,0.0473178104739791
0.62,0.0482936751675077
0.62,0.0491846168862031
0.62,0.0499891097727612
0.62,0.0507060550514021
0.62,0.0513347673665853
0.62,0.0518749595632723
0.62,0.0523267260874689
0.62,0.052690525239972
0.62,0.0529671603834687
0.62,0.053157760351566
0.62,0.0532637591745426
0.62,0.0532868752919151
0.62,0.0532290903958077
0.62,0.0530926280426868
0.62,0.0528799321627665
0.62,0.0525936456012465
0.62,0.0522365887676964
0.62,0.051811738561973
0.62,0.0513222076167753
0.62,0.0507712239774892
0.62,0.050162111295683
0.62,0.0494982696104272
0.62,0.0487831567853409
0.62,0.0480202706611501
0.62,0.0472131319756546
0.62,0.0463652680998237
0.62,0.045480197620398
0.62,0.0445614158097237
0.62,0.0436123810023604
0.62,0.0426365018965204
0.62,0.0416371257956268
0.62,0.0406175277945551
0.62,0.0395809009109152
0.62,0.0385303471603601
0.62,0.0374688695621782
0.62,0.0363993650674682
0.62,0.0353246183845743
0.62,0.03424729668699
0.62,0.0331699451744794
0.62,0.0320949834603906
0.62,0.0310247027535437
0.62,0.0299612638010623
0.62,0.0289066955564735
0.62,0.0278628945516821
0.62,0.0268316248379319
0.62,0.0258145186856165
0.62,0.0248130777136637
0.62,0.0238286745990276
0.62,0.0228625552692762
0.62,0.0219158415330468
0.62,0.02098953410444
0.62,0.0200845159999514
0.62,0.019201556192329
0.62,0.0183413137803602
0.62,0.0175043418511209
0.62,0.0166910924738187
0.62,0.0159019208028551
0.62,0.015137089777299
0.62,0.0143967752090882
0.62,0.0136810707696321
0.62,0.012989992673034
0.62,0.0123234846738499
0.62,0.0116814231770538
0.62,0.0110636217581126
0.62,0.0104698364964797
0.62,0.00989976977877083
0.62,0.00935307763504145
0.62,0.0088293694581989
0.62,0.00832821709342091
0.62,0.00784915679893161
0.62,0.00739169408286111
0.62,0.00695530696031166
0.62,0.00653945044305804
0.62,0.0061435591130603
0.62,0.00576657517956614
0.62,0.00540934019205874
0.62,0.00506981347615443
0.62,0.00474786304661956
0.62,0.00444287437411872
0.62,0.00415422931334408
0.62,0.00388131454052365
0.62,0.00362351150892382
0.62,0.00338021518688536
0.62,0.00315081930771743
0.62,0.00293472990434718
0.62,0.00273136120652229
0.62,0.00254013829094291
0.62,0.00236049740607536
0.62,0.00219189003911402
0.62,0.00203377736439148
0.62,0.00188564031970273
0.62,0.00174696853677436
0.62,0.00161727386425725
0.63,0.0451196204170342
0.63,0.0462589876429121
0.63,0.0473178104740838
0.63,0.0482936751676642
0.63,0.0491846168863686
0.63,0.0499891097728938
0.63,0.0507060550514463
0.63,0.05133476736659
0.63,0.0518749595635388
0.63,0.0523267260873596
0.63,0.0526905252397918
0.63,0.0529671603832605
0.63,0.0531577603510885
0.63,0.0532637591743566
0.63,0.0532868752910494
0.63,0.053229090394093
0.63,0.0530926280426378
0.63,0.0528799321650405
0.63,0.0525936456017044
0.63,0.0522365887677309
0.63,0.0518117385620116
0.63,0.051322207616811
0.63,0.0507712239775265
0.63,0.0501621112957131
0.63,0.0494982696104402
0.63,0.0487831567853425
0.63,0.0480202706611274
0.63,0.0472131319756126
0.63,0.0463652680997435
0.63,0.0454801976202976
0.63,0.0445614158096102
0.63,0.0436123810020432
0.63,0.042636501896558
0.63,0.0416371257953913
0.63,0.040617527793597
0.63,0.0395809009094524
0.63,0.0385303471589303
0.63,0.0374688695600578
0.63,0.0363993650658362
0.63,0.0353246183832077
0.63,0.0342472966858292
0.63,0.0331699451802702
0.63,0.0320949834680034
0.63,0.0310247027632036
0.63,0.0299612638130402
0.63,0.0289066955710554
0.63,0.0278628945526598
0.63,0.0268316248388403
0.63,0.0258145186889743
0.63,0.0248130777159621
0.63,0.0238286746016236
0.63,0.0228625552718319
0.63,0.0219158415340063
0.63,0.0209895341051836
0.63,0.02008441932407
0.63,0.0192015562599602
0.63,0.018341313854475
0.63,0.0175043419582945
0.63,0.016691086857062
0.63,0.0159019207395092
0.63,0.0151370896101519
0.63,0.0143967752068517
0.63,0.0136810706170156
0.63,0.0129899925164297
0.63,0.0123234847055249
0.63,0.0116814231768356
0.63,0.0110636217904083
0.63,0.0104698364976339
0.63,0.009899770206651
0.63,0.00935307762851756
0.63,0.0088293688852823
0.63,0.00832821712236154
0.63,0.00784915691184196
0.63,0.00739169411024521
0.63,0.00695530682637058
0.63,0.00653945044328075
0.63,0.00614355989708959
0.63,0.00576705443669301
0.63,0.00540934021745532
0.63,0.00506981343454682
0.63,0.00474786339094768
0.63,0.00444287484580763
0.63,0.00415422973487067
0.63,0.00388131423915672
0.63,0.00362351247058745
0.63,0.00338021516863551
0.63,0.00315081927109384
0.63,0.00293472985603849
0.63,0.00273136119472062
0.63,0.0025401382869652
0.63,0.00236049804421778
0.63,0.00219188954889038
0.63,0.00203377812187
0.63,0.00188563933963826
0.63,0.00174696887857606
0.63,0.00161727327314054
0.63,0.00149607893878145
0.64,0.0439025791800348
0.64,0.0451196204170655
0.64,0.0462589876430232
0.64,0.0473178104742224
0.64,0.0482936751678088
0.64,0.0491846168864747
0.64,0.0499891097729419
0.64,0.0507060550514572
0.64,0.0513347673688501
0.64,0.0518749595874486
0.64,0.0523267260890625
0.64,0.0526905252395981
0.64,0.0529671603835521
0.64,0.0531577603508076
0.64,0.0532637591742488
0.64,0.0532868752917364
0.64,0.0532290903960833
0.64,0.0530926265874173
0.64,0.0528799321650686
0.64,0.0525936456017364
0.64,0.0522365887677644
0.64,0.0518117385620403
0.64,0.051322207616839
0.64,0.0507712239775398
0.64,0.0501621112957158
0.64,0.049498269610436
0.64,0.0487831567853158
0.64,0.0480202706610736
0.64,0.0472131319758398
0.64,0.0463652681000534
0.64,0.0454801976205085
0.64,0.0445614158098551
0.64,0.0436123810021298
0.64,0.0426365018960662
0.64,0.0416371257947708
0.64,0.040617527792769
0.64,0.0395809009090198
0.64,0.0385303471577783
0.64,0.0374688695595343
0.64,0.0363993650683749
0.64,0.0353246183863687
0.64,0.0342472966898066
0.64,0.0331699451784726
0.64,0.0320949834656775
0.64,0.0310247027602244
0.64,0.0299612638092862
0.64,0.0289066955710652
0.64,0.0278628945526295
0.64,0.0268316248390271
0.64,0.0258145186891293
0.64,0.0248130777192908
0.64,0.0238286746031824
0.64,0.0228625552732185
0.64,0.0219158415352722
0.64,0.0209895341060282
0.64,0.020084516000918
0.64,0.0192015562399879
0.64,0.0183413138595027
0.64,0.0175043420411107
0.64,0.0166910926827211
0.64,0.0159019207904485
0.64,0.0151370896324468
0.64,0.0143967750380783
0.64,0.0136811156649471
0.64,0.012989992665934
0.64,0.0123234847009126
0.64,0.0116814229602621
0.64,0.0110636215683204
0.64,0.0104698364971985
0.64,0.00989977024797239
0.64,0.00935307763462112
0.64,0.00882936940508516
0.64,0.00832821711382592
0.64,0.00784915622830229
0.64,0.00739169411136587
0.64,0.00695530696053193
0.64,0.00653945044341331
0.64,0.00614355970402936
0.64,0.00576705443656
0.64,0.00540934020372297
0.64,0.00506981258088191
0.64,0.00474786340050914
0.64,0.00444287483239236
0.64,0.00415423077051646
0.64,0.00388131361691491
0.64,0.00362351213968659
0.64,0.00338021400872779
0.64,0.00315081925296457
0.64,0.00293472981693155
0.64,0.00273136036381039
0.64,0.00254013788824947
0.64,0.00236049803735816
0.64,0.00219189021844457
0.64,0.00203377761631995
0.64,0.00188564010467829
0.64,0.0017469683480571
0.64,0.00161727396490008
0.64,0.00149607835157717
0.64,0.00138292535620033
0.65,0.0426111962762071
0.65,0.0439025791788271
0.65,0.0451196204171673
0.65,0.0462589876431304
0.65,0.0473178104742401
0.65,0.0482936751678919
0.65,0.0491846168865007
0.65,0.049989109772898
0.65,0.0507060550513582
0.65,0.0513347673682864
0.65,0.051874959562145
0.65,0.0523267260878085
0.65,0.0526905252394416
0.65,0.0529671603829462
0.65,0.0531577603511404
0.65,0.0532637591742305
0.65,0.0532868752921232
0.65,0.0532290903961095
0.65,0.0530926280430891
0.65,0.0528799321650987
0.65,0.0525936456017664
0.65,0.0522365887677847
0.65,0.051811738562057
0.65,0.051322207616848
0.65,0.0507712239775477
0.65,0.0501621112957202
0.65,0.0494982696104218
0.65,0.0487831567852613
0.65,0.0480202706608665
0.65,0.047213131975779
0.65,0.0463652680999789
0.65,0.045480197620458
0.65,0.0445614158098235
0.65,0.0436123810020162
0.65,0.0426364987085371
0.65,0.0416371257946446
0.65,0.0406175277931355
0.65,0.0395809009090887
0.65,0.0385303471709424
0.65,0.0374688695630276
0.65,0.0363993650691694
0.65,0.0353246183874119
0.65,0.0342472966911889
0.65,0.0331699451800944
0.65,0.0320949834678367
0.65,0.0310247027630289
0.65,0.0299612638128786
0.65,0.0289066955711135
0.65,0.027862894549596
0.65,0.0268316248343893
0.65,0.0258145186789089
0.65,0.024813077706488
0.65,0.0238286746025816
0.65,0.0228625552752262
0.65,0.0219158415321359
0.65,0.0209895341026962
0.65,0.0200845159968616
0.65,0.0192015562406991
0.65,0.018341313835165
0.65,0.0175043420410761
0.65,0.0166910926828489
0.65,0.0159019208998852
0.65,0.0151370897804498
0.65,0.0143967750621365
0.65,0.0136810705865792
0.65,0.0129899924432703
0.65,0.0123234846412035
0.65,0.0116814231694808
0.65,0.0110636217816629
0.65,0.0104698362169438
0.65,0.00989976995989883
0.65,0.00935307763264981
0.65,0.00882936945761048
0.65,0.0083282171209913
0.65,0.00784915690105081
0.65,0.00739169410368135
0.65,0.00695530616326123
0.65,0.00653945044485726
0.65,0.00614355984776727
0.65,0.00576705439661263
0.65,0.00540934003953542
0.65,0.00506981347697755
0.65,0.00474786336821409
0.65,0.00444287486480244
0.65,0.00415423080281108
0.65,0.00388131469273012
0.65,0.00362351210666145
0.65,0.00338021464600002
0.65,0.00315081802989448
0.65,0.00293472980415554
0.65,0.00273136112494843
0.65,0.00254013747426973
0.65,0.00236049765668978
0.65,0.00219189021156097
0.65,0.00203377831098228
0.65,0.00188563959005772
0.65,0.00174696907205729
0.65,0.0016172729966395
0.65,0.00149607901128523
0.65,0.00138292490024039
0.65,0.00127737070065392
0.66,0.0412492686837766
0.66,0.0426111962751535
0.66,0.0439025791684376
0.66,0.0451196204172649
0.66,0.0462589876428459
0.66,0.0473178104744162
0.66,0.0482936751679006
0.66,0.0491846168863081
0.66,0.0499891097727998
0.66,0.0507060550512173
0.66,0.0513347673661998
0.66,0.0518749595605148
0.66,0.0523267260868831
0.66,0.0526905252393625
0.66,0.0529671603829333
0.66,0.0531577603511631
0.66,0.0532637591746095
0.66,0.0532868752921517
0.66,0.0532290903961382
0.66,0.0530926280431171
0.66,0.0528799321651217
0.66,0.0525936456017827
0.66,0.0522365887678016
0.66,0.0518117385620697
0.66,0.0513222076168619
0.66,0.0507712239775486
0.66,0.0501621112956196
0.66,0.0494982696103664
0.66,0.0487831567851772
0.66,0.0480202706608359
0.66,0.0472131319758031
0.66,0.0463652680998781
0.66,0.0454801976203603
0.66,0.0445614158096112
0.66,0.0436123809997569
0.66,0.0426365018956071
0.66,0.041637125794565
0.66,0.0406175277945252
0.66,0.0395809009108361
0.66,0.0385303471602083
0.66,0.0374688695626473
0.66,0.0363993650686635
0.66,0.0353246183867323
0.66,0.0342472966903314
0.66,0.0331699451792347
0.66,0.0320949834667354
0.66,0.0310247027629739
0.66,0.0299612638127895
0.66,0.0289066955707795
0.66,0.0278628945495121
0.66,0.0268316248386463
0.66,0.0258145186887787
0.66,0.0248130777190214
0.66,0.0238286746023229
0.66,0.0228625552665058
0.66,0.021915841527689
0.66,0.0209895340936155
0.66,0.0200845159993871
0.66,0.0192015562354209
0.66,0.0183413138359974
0.66,0.0175043420128301
0.66,0.0166910926828726
0.66,0.0159017882785112
0.66,0.0151368650794468
0.66,0.0143967752097193
0.66,0.0136810707694083
0.66,0.0129899924746362
0.66,0.0123234844695129
0.66,0.0116814229052712
0.66,0.0110636217093394
0.66,0.0104698364893816
0.66,0.00989977023798438
0.66,0.00935307762246196
0.66,0.00882936910103505
0.66,0.00832821711834675
0.66,0.00784915691036336
0.66,0.00739169411167184
0.66,0.00695530696049995
0.66,0.00653944958361152
0.66,0.00614355989797977
0.66,0.00576705443798775
0.66,0.00540934021538475
0.66,0.00506981326879297
0.66,0.00474786325601317
0.66,0.00444287486503869
0.66,0.00415422980044844
0.66,0.00388131471530628
0.66,0.00362351259372606
0.66,0.00338021462083971
0.66,0.00315081871646705
0.66,0.00293472851661059
0.66,0.00273136092943149
0.66,0.00254013707716561
0.66,0.00236049800737237
0.66,0.00219188988835062
0.66,0.0020337783048523
0.66,0.00188564030333827
0.66,0.00174696842233146
0.66,0.00161705745643448
0.66,0.00149607803732099
0.66,0.0013829254465394
0.66,0.00127737068784062
0.66,0.00117898911992365
0.67,0.0398210578037153
0.67,0.0412492686827904
0.67,0.0426111962763725
0.67,0.0439025791802454
0.67,0.0451196204173469
0.67,0.0462589876431386
0.67,0.0473178104744114
0.67,0.0482936751678419
0.67,0.0491846168863457
0.67,0.0499891097726657
0.67,0.0507060550510741
0.67,0.051334767366069
0.67,0.0518749595604253
0.67,0.0523267260868312
0.67,0.0526905252378576
0.67,0.0529671603832683
0.67,0.0531577603515107
0.67,0.0532637591746383
0.67,0.05328687529218
0.67,0.0532290903961624
0.67,0.0530926280431372
0.67,0.0528799321651371
0.67,0.0525936455869769
0.67,0.0522365887678179
0.67,0.0518117385620805
0.67,0.0513222076168521
0.67,0.0507712239775226
0.67,0.0501621112956422
0.67,0.049498269610287
0.67,0.0487831567850626
0.67,0.0480202706606857
0.67,0.0472131319756359
0.67,0.0463652680984928
0.67,0.0454801976200701
0.67,0.0445614158094234
0.67,0.0436123810019444
0.67,0.0426365018955656
0.67,0.0416371257955145
0.67,0.040617527794373
0.67,0.0395809009106929
0.67,0.038530347160058
0.67,0.0374688695628868
0.67,0.0363993650689926
0.67,0.0353246183870916
0.67,0.0342472966909027
0.67,0.0331699451799599
0.67,0.0320949834677856
0.67,0.0310247027629855
0.67,0.0299612637973168
0.67,0.0289066955709145
0.67,0.0278628945525353
0.67,0.0268316248389401
0.67,0.0258145186891501
0.67,0.024813077719254
0.67,0.0238286746070846
0.67,0.0228625552800197
0.67,0.0219158415450861
0.67,0.0209895341187704
0.67,0.0200845160054556
0.67,0.0192015562251199
0.67,0.0183413137961558
0.67,0.0175043420017642
0.67,0.0166910926500824
0.67,0.0159019209003887
0.67,0.0151370897807148
0.67,0.0143967752100088
0.67,0.013681070769116
0.67,0.0129899926712352
0.67,0.0123234847060181
0.67,0.0116814229192242
0.67,0.0110636214900834
0.67,0.0104698364960933
0.67,0.00989977014853372
0.67,0.00935306829077165
0.67,0.00882936944601864
0.67,0.00832821710505183
0.67,0.00784915646664675
0.67,0.00739169411011886
0.67,0.00695530692422008
0.67,0.00653945034909942
0.67,0.00614355989555748
0.67,0.0057670534779275
0.67,0.00540934021952566
0.67,0.00506981342110779
0.67,0.00474786176220898
0.67,0.00444287462708415
0.67,0.00415423082662603
0.67,0.00388131370538525
0.67,0.00362351268582195
0.67,0.00338021513265474
0.67,0.00315081866133227
0.67,0.00293472830306696
0.67,0.00273135976486505
0.67,0.00254013800805808
0.67,0.00236049679178674
0.67,0.00219189018947308
0.67,0.00203377834438334
0.67,0.00188564021081294
0.67,0.00174696928092088
0.67,0.00161727312086812
0.67,0.00149607880474245
0.67,0.0013829244930279
0.67,0.0012773599828666
0.67,0.00117898911030578
0.67,0.00108737141565696
0.68,0.038331286124026
0.68,0.0398210578028683
0.68,0.041249268683851
0.68,0.0426111962763957
0.68,0.0439025791802402
0.68,0.04511962041726
0.68,0.0462589876432872
0.68,0.0473178104743497
0.68,0.0482936751677403
0.68,0.0491846168862206
0.68,0.0499891097725388
0.68,0.0507060550509657
0.68,0.0513347673659969
0.68,0.0518749595603996
0.68,0.0523267260868564
0.68,0.0526905252396799
0.68,0.0529671603832871
0.68,0.0531577603515372
0.68,0.0532637591746629
0.68,0.053286875292121
0.68,0.0532290903961777
0.68,0.0530926280430701
0.68,0.05287993216515
0.68,0.0525936456018066
0.68,0.0522365887678155
0.68,0.0518117385620651
0.68,0.0513222076168182
0.68,0.0507712239774688
0.68,0.0501621112955681
0.68,0.0494982696101853
0.68,0.0487831567849314
0.68,0.0480202706605184
0.68,0.0472131319753749
0.68,0.0463652680994768
0.68,0.0454801976199704
0.68,0.0445614158093575
0.68,0.0436123810024939
0.68,0.0426365018965513
0.68,0.0416371257954674
0.68,0.0406175277945315
0.68,0.0395809009108768
0.68,0.0385303471603149
0.68,0.0374688695628672
0.68,0.0363993650689928
0.68,0.0353246183872065
0.68,0.0342472966909609
0.68,0.0331699451800429
0.68,0.0320949834677811
0.68,0.0310247027614463
0.68,0.0299612638128479
0.68,0.0289066955708367
0.68,0.0278628945524755
0.68,0.0268316248388528
0.68,0.0258145186890386
0.68,0.0248130777191701
0.68,0.0238286746070898
0.68,0.02286255528006
0.68,0.0219158415453283
0.68,0.020989534119734
0.68,0.0200845160182032
0.68,0.0192015562454085
0.68,0.0183413138377541
0.68,0.0175043420134666
0.68,0.016691092622651
0.68,0.0159019208625393
0.68,0.0151370897580254
0.68,0.0143967752100713
0.68,0.0136810707694319
0.68,0.0129899926712065
0.68,0.0123234847054864
0.68,0.0116814231753382
0.68,0.0110636215128728
0.68,0.0104698361689182
0.68,0.00989976987574437
0.68,0.00935307759646276
0.68,0.00882936937048151
0.68,0.00832821712075527
0.68,0.00784915577716117
0.68,0.00739169408935814
0.68,0.00695530645438081
0.68,0.00653945044297388
0.68,0.00614355988230297
0.68,0.00576705443584435
0.68,0.00540933917825481
0.68,0.00506981347781355
0.68,0.00474786341149125
0.68,0.00444287481094108
0.68,0.00415423058221953
0.68,0.00388131476082521
0.68,0.00362351264807081
0.68,0.00338021523247689
0.68,0.00315081921852811
0.68,0.0029347291712849
0.68,0.00273135977685279
0.68,0.0025401368027429
0.68,0.00236049778314507
0.68,0.00219188894951383
0.68,0.00203377828744711
0.68,0.00188564032027672
0.68,0.00174696922693829
0.68,0.00161727400187561
0.68,0.00149607814869923
0.68,0.00138292522338301
0.68,0.00127736990516381
0.68,0.00117898903896907
0.68,0.00108737135835746
0.68,0.00100212498974295
0.69,0.0367851305126094
0.69,0.0383312861233154
0.69,0.0398210578038462
0.69,0.041249268683863
0.69,0.0426111962763886
0.69,0.0439025791795704
0.69,0.0451196204172489
0.69,0.0462589876432248
0.69,0.0473178104742522
0.69,0.0482936751676176
0.69,0.049184616886108
0.69,0.0499891097724505
0.69,0.0507060550509151
0.69,0.0513347673659929
0.69,0.051874959560442
0.69,0.0523267260871446
0.69,0.0526905252397045
0.69,0.0529671603833186
0.69,0.0531577603515532
0.69,0.0532637591746771
0.69,0.0532868752922086
0.69,0.0532290903961872
0.69,0.0530926280431534
0.69,0.0528799321651453
0.69,0.0525936456017769
0.69,0.0522365887677936
0.69,0.0518117385620286
0.69,0.0513222076167698
0.69,0.0507712239774033
0.69,0.0501621112954837
0.69,0.0494982696100793
0.69,0.0487831567847954
0.69,0.0480202706603489
0.69,0.0472131319751606
0.69,0.0463652680993681
0.69,0.0454801976199888
0.69,0.0445614158097747
0.69,0.0436123810023791
0.69,0.0426365018965315
0.69,0.0416371257955361
0.69,0.0406175277942628
0.69,0.0395809009106942
0.69,0.038530347159896
0.69,0.037468869562083
0.69,0.0363993650677222
0.69,0.0353246183852947
0.69,0.0342472966882228
0.69,0.0331699451762476
0.69,0.0320949834613979
0.69,0.0310247027562661
0.69,0.0299612638042152
0.69,0.0289066955599103
0.69,0.0278628945387603
0.69,0.0268316248219095
0.69,0.0258145186678975
0.69,0.0248130776938584
0.69,0.0238286745765955
0.69,0.0228625552437196
0.69,0.0219158415025551
0.69,0.0209895341197102
0.69,0.0200845160182035
0.69,0.019201556261112
0.69,0.0183413138424414
0.69,0.0175043420146676
0.69,0.0166910926505731
0.69,0.0159019208605257
0.69,0.0151370897373252
0.69,0.0143967751633797
0.69,0.0136810707693937
0.69,0.0129899926377952
0.69,0.0123234847058342
0.69,0.0116814231754608
0.69,0.0110636217881397
0.69,0.0104698364951361
0.69,0.00989976988829389
0.69,0.00935307723131373
0.69,0.0088293694559467
0.69,0.00832821706855302
0.69,0.00784915690966925
0.69,0.00739169410972496
0.69,0.00695530694223701
0.69,0.00653945041709836
0.69,0.00614355931894495
0.69,0.00576705443652359
0.69,0.00540934020047557
0.69,0.00506981238209048
0.69,0.00474786340848277
0.69,0.00444287486761796
0.69,0.0041542308273641
0.69,0.00388131451394735
0.69,0.00362351269897987
0.69,0.00338021519495735
0.69,0.00315081925970095
0.69,0.00293472970071118
0.69,0.00273136034032451
0.69,0.00254013679001863
0.69,0.00236049646741554
0.69,0.00219188996865394
0.69,0.002033777044403
0.69,0.00188564027119398
0.69,0.0017469693034482
0.69,0.00161727388568189
0.69,0.00149607904304827
0.69,0.0013829246182282
0.69,0.00127737055497601
0.69,0.00117898842516895
0.69,0.00108737085055033
0.69,0.00100212460014437
0.7,0.0351882118969616
0.7,0.0367851305126215
0.7,0.0383312861241385
0.7,0.0398210578038564
0.7,0.0412492686838654
0.7,0.0426111962763868
0.7,0.0439025791802283
0.7,0.0451196204172342
0.7,0.0462589876431334
0.7,0.0473178104741489
0.7,0.0482936751675297
0.7,0.0491846168860385
0.7,0.0499891097724177
0.7,0.0507060550509279
0.7,0.0513347673660489
0.7,0.051874959560536
0.7,0.0523267260871669
0.7,0.052690525239725
0.7,0.0529671603833342
0.7,0.0531577603515676
0.7,0.0532637591746846
0.7,0.0532868752922133
0.7,0.0532290903961826
0.7,0.0530926280431429
0.7,0.052879932165133
0.7,0.0525936456017743
0.7,0.0522365887661068
0.7,0.0518117385619848
0.7,0.0513222076167157
0.7,0.0507712239773369
0.7,0.0501621112954028
0.7,0.0494982696099813
0.7,0.0487831567846834
0.7,0.0480202706602302
0.7,0.0472131319750401
0.7,0.0463652680992925
0.7,0.0454801976199552
0.7,0.0445614158095876
0.7,0.0436123810020959
0.7,0.0426365018960458
0.7,0.041637125794854
0.7,0.0406175277933645
0.7,0.0395809009093157
0.7,0.038530347158146
0.7,0.0374688695598771
0.7,0.0363993650649498
0.7,0.0353246183819251
0.7,0.0342472966866165
0.7,0.0331699451733872
0.7,0.0320949834604527
0.7,0.0310247027537016
0.7,0.0299612638012193
0.7,0.0289066955564949
0.7,0.0278628945350411
0.7,0.0268316248177014
0.7,0.0258145186634687
0.7,0.0248130776885185
0.7,0.023828674570363
0.7,0.022862555236702
0.7,0.0219158414936216
0.7,0.0209895333954119
0.7,0.0200845159479356
0.7,0.0192015561796252
0.7,0.0183413137663482
0.7,0.0175043419167523
0.7,0.016691092653652
0.7,0.0159019208629303
0.7,0.0151370897347345
0.7,0.0143967751570546
0.7,0.0136810707695169
0.7,0.0129899926134995
0.7,0.0123234847055811
0.7,0.0116814231349495
0.7,0.0110636217836559
0.7,0.0104698364949842
0.7,0.00989977024142186
0.7,0.00935307725362144
0.7,0.00882936901698739
0.7,0.00832821712093712
0.7,0.00784915690992727
0.7,0.00739169404830831
0.7,0.00695530695926339
0.7,0.00653945044295146
0.7,0.00614355987258008
0.7,0.00576705377430886
0.7,0.00540934021776507
0.7,0.00506981335061996
0.7,0.00474786341356515
0.7,0.00444287368411311
0.7,0.00415423083370658
0.7,0.00388131475649423
0.7,0.00362351263763672
0.7,0.00338021485296669
0.7,0.00315081934326011
0.7,0.00293472861036626
0.7,0.00273136107595651
0.7,0.00254013745290371
0.7,0.00236049664073223
0.7,0.00219188865848019
0.7,0.00203377808156824
0.7,0.00188563904939154
0.7,0.00174696925163453
0.7,0.00161727396764921
0.7,0.00149607892634873
0.7,0.00138292547311636
0.7,0.00127736998421168
0.7,0.00117898895270141
0.7,0.00108737071297571
0.7,0.00100212456632764
0.7,0.00092287371926858
0.71,0.0335465810882532
0.71,0.0351882118969765
0.71,0.0367851305127051
0.71,0.0383312861241472
0.71,0.0398210578038591
0.71,0.0412492686838619
0.71,0.0426111962763767
0.71,0.0439025791802124
0.71,0.0451196204172416
0.71,0.0462589876408131
0.71,0.0473178104740675
0.71,0.0482936751674745
0.71,0.049184616886022
0.71,0.0499891097724433
0.71,0.0507060550509933
0.71,0.0513347673661459
0.71,0.0518749595607179
0.71,0.0523267260871814
0.71,0.0526905252397231
0.71,0.0529671603833405
0.71,0.0531577603515705
0.71,0.0532637591745666
0.71,0.0532868752922042
0.71,0.0532290903961723
0.71,0.0530926280431269
0.71,0.0528799321651106
0.71,0.0525936456017435
0.71,0.0522365887677232
0.71,0.0518117385619416
0.71,0.0513222076166667
0.71,0.0507712239772835
0.71,0.0501621112953456
0.71,0.0494982696099275
0.71,0.0487831567846238
0.71,0.048020270660154
0.71,0.0472131319740236
0.71,0.0463652680993241
0.71,0.0454801976197367
0.71,0.0445614158090288
0.71,0.0436123810020499
0.71,0.0426365018960047
0.71,0.0416371257948462
0.71,0.0406175277933271
0.71,0.0395809009092066
0.71,0.0385303471580459
0.71,0.0374688695597085
0.71,0.0363993650648041
0.71,0.0353246183815034
0.71,0.0342472966827425
0.71,0.0331699451702846
0.71,0.0320949834553335
0.71,0.0310247027584529
0.71,0.0299612638063346
0.71,0.0289066955643793
0.71,0.0278628945436539
0.71,0.0268316248273739
0.71,0.025814518681869
0.71,0.0248130777102423
0.71,0.0238286745961163
0.71,0.0228625552670668
0.71,0.0219158415342484
0.71,0.0209895341068449
0.71,0.0200845160026998
0.71,0.0192015562434492
0.71,0.01834131383962
0.71,0.01750434201989
0.71,0.0166910924984687
0.71,0.0159019206890506
0.71,0.0151370895681151
0.71,0.014396775157662
0.71,0.0136810707084821
0.71,0.0129899926667585
0.71,0.0123234847015349
0.71,0.0116814231030338
0.71,0.0110636217872366
0.71,0.0104698364441975
0.71,0.0098997702353425
0.71,0.00935307762884641
0.71,0.00882936945681134
0.71,0.00832821664330408
0.71,0.00784915638385719
0.71,0.00739169410793616
0.71,0.00695530689094759
0.71,0.00653945030983261
0.71,0.00614355989623694
0.71,0.00576705442063563
0.71,0.00540934018397543
0.71,0.0050698127193789
0.71,0.00474786333716559
0.71,0.00444287484958017
0.71,0.0041542295774617
0.71,0.00388131465357078
0.71,0.00362351264052418
0.71,0.0033802151786273
0.71,0.00315081901941805
0.71,0.00293472989276888
0.71,0.00273135989177375
0.71,0.00254013816004628
0.71,0.00236049719404452
0.71,0.00219188947203786
0.71,0.0020337767205858
0.71,0.00188564022879012
0.71,0.00174696804929653
0.71,0.00161727391300426
0.71,0.00149607901251603
0.71,0.00138292535445661
0.71,0.0012773687396197
0.71,0.00117898843668174
0.71,0.0010873711869912
0.71,0.00100211338936607
0.71,0.000922873770436095
0.71,0.000849258522716223
0.72,0.031866700517585
0.72,0.0335465810882677
0.72,0.0351882118970422
0.72,0.0367851305127129
0.72,0.03833128612415
0.72,0.0398210578038554
0.72,0.0412492686838474
0.72,0.0426111962763632
0.72,0.0439025791802007
0.72,0.0451196204171612
0.72,0.0462589876429734
0.72,0.0473178104739682
0.72,0.0482936751674703
0.72,0.0491846168860567
0.72,0.0499891097725139
0.72,0.0507060550510894
0.72,0.0513347673662885
0.72,0.0518749595607308
0.72,0.0523267260871822
0.72,0.0526905252397403
0.72,0.0529671603833329
0.72,0.0531577603515627
0.72,0.0532637591746686
0.72,0.0532868752921908
0.72,0.0532290903961548
0.72,0.053092628043108
0.72,0.0528799321650833
0.72,0.0525936456017134
0.72,0.0522365887676894
0.72,0.0518117385619097
0.72,0.0513222076148329
0.72,0.0507712239772393
0.72,0.0501621112952709
0.72,0.049498269609832
0.72,0.048783156784537
0.72,0.0480202706601053
0.72,0.0472131319751149
0.72,0.046365268099185
0.72,0.0454801975678686
0.72,0.0445614158091056
0.72,0.0436123810014989
0.72,0.0426365018961146
0.72,0.0416371257950238
0.72,0.0406175277935878
0.72,0.0395809009094075
0.72,0.0385303471582564
0.72,0.0374688695601597
0.72,0.0363993650653485
0.72,0.0353246183823297
0.72,0.0342472966917529
0.72,0.0331699451803326
0.72,0.032094983467389
0.72,0.031024702761714
0.72,0.0299612638104
0.72,0.0289066955670855
0.72,0.0278628945455748
0.72,0.0268316248300872
0.72,0.0258145186824043
0.72,0.0248130777054102
0.72,0.023828674598537
0.72,0.0228625552686622
0.72,0.0219158415452638
0.72,0.0209895341196751
0.72,0.0200845160181613
0.72,0.019201556251577
0.72,0.0183413138498615
0.72,0.0175043420046623
0.72,0.0166910926523732
0.72,0.0159019208334352
0.72,0.0151370897004208
0.72,0.0143967751150931
0.72,0.0136810704302061
0.72,0.012989992292129
0.72,0.012323484699717
0.72,0.0116814231699913
0.72,0.0110636217856834
0.72,0.0104698364040077
0.72,0.00989977023995792
0.72,0.00935307756658932
0.72,0.0088293694499948
0.72,0.00832821712103815
0.72,0.00784915639583783
0.72,0.0073916935353151
0.72,0.0069553069598749
0.72,0.0065394504430476
0.72,0.0061435598951094
0.72,0.00576705443609704
0.72,0.005409340205206
0.72,0.00506981344968938
0.72,0.00474786261233118
0.72,0.00444287484534422
0.72,0.0041542307172775
0.72,0.00388131345051512
0.72,0.00362351268281502
0.72,0.00338021525171661
0.72,0.00315081927457239
0.72,0.00293472958577934
0.72,0.0027313611377846
0.72,0.0025401369777982
0.72,0.00236013006387736
0.72,0.00219188934431802
0.72,0.00203377755043577
0.72,0.00188563868905778
0.72,0.00174696920929041
0.72,0.00161727273913814
0.72,0.00149607887376946
0.72,0.00138292547318075
0.72,0.00127737069843037
0.72,0.0011789870078549
0.72,0.00108737080338628
0.72,0.00100212471668226
0.72,0.000922873247696465
0.72,0.000849258050469759
0.72,0.00078093552789027
0.73,0.0301554216659263
0.73,0.031866700517226
0.73,0.0335465810883206
0.73,0.0351882118970491
0.73,0.0367851305127153
0.73,0.0383312861241465
0.73,0.0398210578038467
0.73,0.041249268683841
0.73,0.0426111962763532
0.73,0.0439025791801408
0.73,0.0451196204171037
0.73,0.0462589876429423
0.73,0.0473178104740297
0.73,0.0482936751675109
0.73,0.0491846168861283
0.73,0.0499891097726067
0.73,0.0507060550511921
0.73,0.0513347673662975
0.73,0.0518749595607357
0.73,0.0523267260871927
0.73,0.0526905252397351
0.73,0.0529671603833289
0.73,0.0531577603515479
0.73,0.0532637591746542
0.73,0.0532868752921722
0.73,0.0532290903961348
0.73,0.053092628043084
0.73,0.05287993216506
0.73,0.0525936456016884
0.73,0.0522365887676719
0.73,0.0518117385618503
0.73,0.0513222076165409
0.73,0.0507712239771371
0.73,0.0501621112951948
0.73,0.049498269609954
0.73,0.0487831567847117
0.73,0.0480202706603241
0.73,0.0472131319751459
0.73,0.0463652680992133
0.73,0.0454801976196806
0.73,0.0445614158084542
0.73,0.0436123810006876
0.73,0.0426365018949005
0.73,0.0416371257944629
0.73,0.0406175277929016
0.73,0.039580900909179
0.73,0.0385303471581931
0.73,0.0374688695597193
0.73,0.0363993650688215
0.73,0.0353246183866859
0.73,0.0342472966901747
0.73,0.0331699451787587
0.73,0.0320949834659952
0.73,0.0310247027606264
0.73,0.0299612638098944
0.73,0.0289066955672586
0.73,0.0278628945516459
0.73,0.0268316248369739
0.73,0.025814518685927
0.73,0.0248130777146917
0.73,0.0238286746012011
0.73,0.0228625552820108
0.73,0.0219158415446358
0.73,0.0209895341197315
0.73,0.0200845160008163
0.73,0.0192015562383012
0.73,0.0183413138597187
0.73,0.0175043420427806
0.73,0.0166910926849392
0.73,0.0159019209006267
0.73,0.0151370897303793
0.73,0.0143967751668757
0.73,0.0136810707156338
0.73,0.0129899925415278
0.73,0.0123234842602479
0.73,0.0116814227536428
0.73,0.0110636213356945
0.73,0.010469836489039
0.73,0.00989977023893895
0.73,0.00935307751517778
0.73,0.0088293694572863
0.73,0.00832821704623177
0.73,0.0078491569012189
0.73,0.00739169355771607
0.73,0.00695530633814534
0.73,0.00653945044310578
0.73,0.00614355989613991
0.73,0.0057670543479873
0.73,0.00540934005707827
0.73,0.00506981347630786
0.73,0.00474786341016142
0.73,0.00444287482418537
0.73,0.00415422993487913
0.73,0.00388131460518815
0.73,0.00362351135214145
0.73,0.00338021524956678
0.73,0.00315081935294725
0.73,0.00293472982142862
0.73,0.00273136090372339
0.73,0.0025401382114576
0.73,0.00236049675610306
0.73,0.00219152349013796
0.73,0.00203377740562627
0.73,0.00188563953721999
0.73,0.00174696765051596
0.73,0.00161727387045518
0.73,0.00149607782416372
0.73,0.00138292528522199
0.73,0.00127737045424348
0.73,0.00117898919708259
0.73,0.00108736924124608
0.73,0.00100212484048057
0.73,0.000922873733391727
0.73,0.000849258167005429
0.73,0.000780918865035174
0.73,0.000717577305463069
0.74,0.0301554216656371
0.74,0.0318667005176409
0.74,0.0335465810883285
0.74,0.0351882118970514
0.74,0.0367851305127122
0.74,0.0383312861241392
0.74,0.039821057803883
0.74,0.0412492686838323
0.74,0.0426111962763468
0.74,0.0439025791800931
0.74,0.0451196204170814
0.74,0.0462589876429528
0.74,0.0473178104740738
0.74,0.0482936751675742
0.74,0.0491846168862169
0.74,0.0499891097726997
0.74,0.0507060550512032
0.74,0.0513347673663007
0.74,0.0518749595607353
0.74,0.0523267260871852
0.74,0.0526905252397229
0.74,0.0529671603833135
0.74,0.0531577603515331
0.74,0.0532637591746367
0.74,0.0532868752905237
0.74,0.0532290903961133
0.74,0.053092628043065
0.74,0.0528799321650349
0.74,0.0525936456016184
0.74,0.0522365887675618
0.74,0.0518117385617552
0.74,0.0513222076135753
0.74,0.0507712239772801
0.74,0.0501621112953785
0.74,0.049498269610008
0.74,0.0487831567847651
0.74,0.0480202706597342
0.74,0.0472131319750785
0.74,0.0463652680989867
0.74,0.0454801976195494
0.74,0.0445614158086324
0.74,0.0436123810000747
0.74,0.0426365018948494
0.74,0.0416371257933433
0.74,0.0406175277931406
0.74,0.0395809009089339
0.74,0.0385303471602476
0.74,0.037468869562535
0.74,0.0363993650679427
0.74,0.0353246183862292
0.74,0.0342472966896222
0.74,0.0331699451800056
0.74,0.0320949834677363
0.74,0.0310247027629409
0.74,0.029961263812708
0.74,0.0289066955707158
0.74,0.0278628945523122
0.74,0.0268316248388153
0.74,0.025814518689032
0.74,0.0248130777191178
0.74,0.0238286746033114
0.74,0.0228625552742749
0.74,0.0219158415373749
0.74,0.0209895341198092
0.74,0.0200845160182226
0.74,0.0192015562632702
0.74,0.018341313859658
0.74,0.0175043420151475
0.74,0.0166910926486615
0.74,0.0159019209007573
0.74,0.0151370897815977
0.74,0.0143967751691902
0.74,0.0136810707192413
0.74,0.0129899925843215
0.74,0.0123234846335223
0.74,0.0116814230916344
0.74,0.0110636216898885
0.74,0.0104698359595146
0.74,0.00989976966356831
0.74,0.00935307752175074
0.74,0.00882915933165518
0.74,0.00832821712031451
0.74,0.00784915691040711
0.74,0.00739169402250828
0.74,0.00695530694906199
0.74,0.0065394497743414
0.74,0.00614355918479825
0.74,0.00576705454624338
0.74,0.0054093401253037
0.74,0.00506981347479973
0.74,0.0047478634103264
0.74,0.00444287486539352
0.74,0.00415423079375921
0.74,0.00388131380367307
0.74,0.00362351247020753
0.74,0.00338021526255794
0.74,0.0031508180064479
0.74,0.00293472990221688
0.74,0.00273136112511585
0.74,0.00254013801178399
0.74,0.0023604979510865
0.74,0.00219188895281008
0.74,0.00203377748574418
0.74,0.00188563937069341
0.74,0.00174696851730105
0.74,0.00161726586069211
0.74,0.00149607891477799
0.74,0.00138292431777653
0.74,0.00127737018058838
0.74,0.0011789888145628
0.74,0.00108737147797777
0.74,0.00100212228152752
0.74,0.000922873791027401
0.74,0.000849258292070054
0.74,0.000780934912157472
0.74,0.000717577213526388
0.74,0.000658871836538122
0.75,0.0284199579913575
0.75,0.030155421665972
0.75,0.0318667005176481
0.75,0.0335465810883287
0.75,0.0351882118970492
0.75,0.0367851305127062
0.75,0.0383312861241307
0.75,0.0398210578038288
0.75,0.0412492686838264
0.75,0.0426111962762549
0.75,0.0439025791800778
0.75,0.045119620417097
0.75,0.0462589876429952
0.75,0.047317810474142
0.75,0.0482936751676637
0.75,0.0491846168862998
0.75,0.0499891097727756
0.75,0.0507060550511651
0.75,0.0513347673662969
0.75,0.0518749595607266
0.75,0.052326726087173
0.75,0.052690525239707
0.75,0.0529671603832983
0.75,0.0531577603514874
0.75,0.0532637591746195
0.75,0.0532868752921806
0.75,0.0532290903960937
0.75,0.0530926280418027
0.75,0.0528799321540844
0.75,0.0525936456015327
0.75,0.0522365887674981
0.75,0.051811738561903
0.75,0.0513222076166551
0.75,0.0507712239773023
0.75,0.0501621112946917
0.75,0.0494982696100201
0.75,0.0487831567847551
0.75,0.048020270660282
0.75,0.0472131319750687
0.75,0.0463652680990663
0.75,0.0454801976193657
0.75,0.0445614158088463
0.75,0.0436123810010341
0.75,0.0426365018947132
0.75,0.0416371257932068
0.75,0.0406175277913014
0.75,0.0395809009086521
0.75,0.038530347159918
0.75,0.0374688695622217
0.75,0.0363993650680919
0.75,0.0353246183871589
0.75,0.0342472966908995
0.75,0.0331699451799712
0.75,0.0320949834677973
0.75,0.0310247027630119
0.75,0.0299612638128646
0.75,0.0289066955708946
0.75,0.0278628945525143
0.75,0.0268316248389187
0.75,0.0258145186890937
0.75,0.0248130777192381
0.75,0.0238286746071107
0.75,0.0228625552800471
0.75,0.0219158415453394
0.75,0.0209895341127305
0.75,0.0200845160072556
0.75,0.0192015562471847
0.75,0.0183413138597823
0.75,0.0175043420426864
0.75,0.0166910926833772
0.75,0.0159019209026707
0.75,0.0151370897360316
0.75,0.0143967752107896
0.75,0.0136810707232524
0.75,0.0129899926125319
0.75,0.0123234846354922
0.75,0.0116814230601168
0.75,0.0110636216971676
0.75,0.0104698364913201
0.75,0.00989977022896293
0.75,0.00935307697199983
0.75,0.0088293687425014
0.75,0.00832821698243524
0.75,0.00784915676591491
0.75,0.00739169410832607
0.75,0.00695530695987689
0.75,0.00653945044310422
0.75,0.0061435591744976
0.75,0.00576595569893934
0.75,0.0054093402157338
0.75,0.00506981347645974
0.75,0.00474786332037258
0.75,0.00444287482030581
0.75,0.00415423083150879
0.75,0.00388131473600861
0.75,0.00362351173789222
0.75,0.00338021510370745
0.75,0.00315081934142025
0.75,0.00293472850122911
0.75,0.00273136120938733
0.75,0.00254013821280408
0.75,0.00236049804047989
0.75,0.00219188974641882
0.75,0.00203377708392849
0.75,0.00188563943640774
0.75,0.00174696833462451
0.75,0.00161727318514582
0.75,0.00149607735030455
0.75,0.00138292519368544
0.75,0.00127736974526238
0.75,0.00117898855761789
0.75,0.00108737105901802
0.75,0.00100212509985664
0.75,0.000922871322727392
0.75,0.00084925847598738
0.75,0.000780934624344143
0.75,0.000717577241801992
0.75,0.000658871501123981
0.76,0.0266678531915764
0.76,0.0284199579916401
0.76,0.0301554216659775
0.76,0.0318667005176508
0.76,0.0335465810883274
0.76,0.0351882118970441
0.76,0.0367851305126971
0.76,0.0383312861241232
0.76,0.0398210578038238
0.76,0.0412492686837433
0.76,0.0426111962762449
0.76,0.0439025791788728
0.76,0.0451196204171409
0.76,0.0462589876430607
0.76,0.0473178104742173
0.76,0.0482936751677359
0.76,0.0491846168863613
0.76,0.0499891097728184
0.76,0.0507060550511936
0.76,0.0513347673662875
0.76,0.0518749595607138
0.76,0.0523267260871315
0.76,0.052690525239693
0.76,0.0529671603832848
0.76,0.0531577603515522
0.76,0.0532637591746097
0.76,0.0532868752920802
0.76,0.0532290903959987
0.76,0.0530926280429154
0.76,0.0528799321648676
0.76,0.052593645601678
0.76,0.0522365887676773
0.76,0.0518117385619182
0.76,0.0513222076166676
0.76,0.0507712239773134
0.76,0.0501621112953765
0.76,0.0494982696100146
0.76,0.0487831567847222
0.76,0.0480202706600771
0.76,0.0472131319749639
0.76,0.0463652680989821
0.76,0.0454801976192636
0.76,0.044561415808811
0.76,0.0436123810010022
0.76,0.0426365018946034
0.76,0.0416371257931558
0.76,0.0406175277927612
0.76,0.0395809009076826
0.76,0.0385303471572007
0.76,0.0374688695625184
0.76,0.0363993650689885
0.76,0.0353246183871943
0.76,0.0342472966909274
0.76,0.0331699451799815
0.76,0.0320949834676802
0.76,0.0310247027628293
0.76,0.0299612638126001
0.76,0.0289066955705288
0.76,0.0278628945669468
0.76,0.0268316248386368
0.76,0.0258145186891372
0.76,0.024813077719301
0.76,0.0238286746071488
0.76,0.022862555280011
0.76,0.0219158415452487
0.76,0.020989534119689
0.76,0.0200845160181718
0.76,0.0192015562528004
0.76,0.0183413138460277
0.76,0.0175043420244507
0.76,0.016691092684078
0.76,0.0159019209024408
0.76,0.0151370897815972
0.76,0.0143967752127658
0.76,0.0136810707700568
0.76,0.012989992544807
0.76,0.01232348463827
0.76,0.0116814230946796
0.76,0.0110636216963427
0.76,0.0104698363910956
0.76,0.00989977019981403
0.76,0.00935307762572801
0.76,0.00882936943500545
0.76,0.00832821633516256
0.76,0.00784915607196002
0.76,0.00739169393555561
0.76,0.00695530695936042
0.76,0.0065394504429992
0.76,0.006143559785738
0.76,0.00576705365119534
0.76,0.00540933938506138
0.76,0.00506981346995206
0.76,0.00474786341042854
0.76,0.00444287475253624
0.76,0.00415423068196885
0.76,0.00388131476070086
0.76,0.00362351269953187
0.76,0.00338021519646392
0.76,0.00315081925003802
0.76,0.00293472988724308
0.76,0.00273135976767458
0.76,0.00254013829704913
0.76,0.00236049804001537
0.76,0.00219189013287702
0.76,0.0020337778192614
0.76,0.00188563910027018
0.76,0.0017469683725857
0.76,0.00161727297455361
0.76,0.00149607824528908
0.76,0.00138292380825344
0.76,0.0012773705231468
0.76,0.00117898826620366
0.76,0.00108737082905663
0.76,0.00100212465894201
0.76,0.000922874081953351
0.76,0.000849256331492576
0.76,0.000780935449359976
0.76,0.000717576143571375
0.76,0.000658871361455482
0.76,0.000604522390798223
0.77,0.0249069446776229
0.77,0.0266678531915979
0.77,0.0284199579916446
0.77,0.0301554216659921
0.77,0.0318667005176469
0.77,0.0335465810883229
0.77,0.0351882118970375
0.77,0.0367851305126922
0.77,0.0383312861241161
0.77,0.0398210578037492
0.77,0.041249268683737
0.77,0.0426111962762633
0.77,0.0439025791801373
0.77,0.0451196204172006
0.77,0.046258987643129
0.77,0.0473178104742814
0.77,0.0482936751677895
0.77,0.0491846168864022
0.77,0.049989109772834
0.77,0.0507060550511884
0.77,0.0513347673662753
0.77,0.0518749595607006
0.77,0.0523267260872464
0.77,0.0526905252397425
0.77,0.0529671603832886
0.77,0.0531577603514622
0.77,0.0532637591745246
0.77,0.0532868752920063
0.77,0.0532290903959408
0.77,0.053092628042272
0.77,0.0528799321650445
0.77,0.052593645601003
0.77,0.0522365887676911
0.77,0.0518117385619228
0.77,0.0513222076166783
0.77,0.0507712239772319
0.77,0.0501621112954003
0.77,0.0494982696099831
0.77,0.0487831567846572
0.77,0.0480202706601518
0.77,0.0472131319748662
0.77,0.0463652680988234
0.77,0.0454801976190564
0.77,0.0445614158087843
0.77,0.0436123810010077
0.77,0.042636501895483
0.77,0.0416371257942454
0.77,0.0406175277926553
0.77,0.0395809009088846
0.77,0.0385303471577907
0.77,0.0374688695597384
0.77,0.0363993650690426
0.77,0.0353246183872107
0.77,0.034247296690909
0.77,0.0331699451799127
0.77,0.0320949834675778
0.77,0.0310247027626998
0.77,0.0299612638124515
0.77,0.0289066955703737
0.77,0.0278628945528071
0.77,0.0268316248381584
0.77,0.0258145186880611
0.77,0.0248130777175859
0.77,0.0238286746048838
0.77,0.0228625552778325
0.77,0.0219158415434175
0.77,0.0209895341176415
0.77,0.0200845160159326
0.77,0.0192015562587984
0.77,0.0183413138597051
0.77,0.0175043420427673
0.77,0.0166910926668914
0.77,0.0159019208786551
0.77,0.0151370897837839
0.77,0.0143967752099876
0.77,0.0136810707697923
0.77,0.012989992790011
0.77,0.0123234846432172
0.77,0.0116814230055127
0.77,0.0110636216968987
0.77,0.0104698363909796
0.77,0.00989977012839738
0.77,0.00935307762429627
0.77,0.00882936939765222
0.77,0.00832821710580922
0.77,0.00784915689395094
0.77,0.007392143496735
0.77,0.00695530675839673
0.77,0.00653945005473289
0.77,0.00614355989539739
0.77,0.00576705443692616
0.77,0.00540933939987021
0.77,0.00506981250149585
0.77,0.00474786339854671
0.77,0.00444287486290085
0.77,0.00415423070661647
0.77,0.00388131459968966
0.77,0.00362351269968664
0.77,0.00338021519954501
0.77,0.00315081930573258
0.77,0.00293472872262379
0.77,0.00273136119153849
0.77,0.00254013682735388
0.77,0.00236049802838356
0.77,0.00219188442558238
0.77,0.00203377823093409
0.77,0.00188563978067702
0.77,0.0017469680900577
0.77,0.00161727299068026
0.77,0.00149607796806528
0.77,0.00138292468397561
0.77,0.0012773691953476
0.77,0.00117898890755685
0.77,0.00108737070791975
0.77,0.00100212428394242
0.77,0.000922873637237309
0.77,0.000849257927224789
0.77,0.000780934332209382
0.77,0.000717577179357942
0.77,0.000658870993217597
0.77,0.000604522045417166
0.77,0.000554247615760506
0.78,0.0231453222089247
0.78,0.0249069446776319
0.78,0.0266678531916013
0.78,0.0284199579916448
0.78,0.0301554216659749
0.78,0.031866700517643
0.78,0.0335465810883173
0.78,0.0351882118970317
0.78,0.0367851305126881
0.78,0.0383312861240533
0.78,0.0398210578037457
0.78,0.0412492686837558
0.78,0.042611196276303
0.78,0.0439025791801922
0.78,0.0451196204172617
0.78,0.0462589876431858
0.78,0.0473178104743242
0.78,0.0482936751678148
0.78,0.0491846168864022
0.78,0.0499891097727898
0.78,0.0507060550513103
0.78,0.0513347673663724
0.78,0.0518749595607595
0.78,0.0523267260871662
0.78,0.0526905252396583
0.78,0.0529671603832091
0.78,0.0531577603513924
0.78,0.0532637591744688
0.78,0.0532868752921307
0.78,0.053229090396103
0.78,0.053092628042376
0.78,0.052879932165009
0.78,0.0525936456016544
0.78,0.0522365887677058
0.78,0.0518117385619453
0.78,0.0513222076166245
0.78,0.0507712239772538
0.78,0.0501621112952974
0.78,0.0494982696099247
0.78,0.0487831567845986
0.78,0.0480202706600913
0.78,0.047213131974809
0.78,0.0463652680987405
0.78,0.0454801976183066
0.78,0.0445614158081013
0.78,0.0436123809740746
0.78,0.0426365018950567
0.78,0.0416371257936592
0.78,0.0406175277932114
0.78,0.0395809009091243
0.78,0.0385303471577432
0.78,0.0374688695598705
0.78,0.0363993650651482
0.78,0.0353246183823258
0.78,0.0342472966908921
0.78,0.0331699451801617
0.78,0.0320949834678858
0.78,0.0310247027630839
0.78,0.0299612638129229
0.78,0.0289066955699052
0.78,0.0278628945525631
0.78,0.0268316248388359
0.78,0.0258145186890185
0.78,0.024813077719147
0.78,0.0238286746069208
0.78,0.0228625547532236
0.78,0.021915841544815
0.78,0.0209895341189172
0.78,0.0200845160174066
0.78,0.0192015562610077
0.78,0.0183413138596926
0.78,0.017504342042751
0.78,0.0166910926799866
0.78,0.015901920897973
0.78,0.0151370897558935
0.78,0.0143967751797813
0.78,0.0136810707703331
0.78,0.0129899926712402
0.78,0.0123234846477751
0.78,0.0116814231037106
0.78,0.011063621701533
0.78,0.0104698362755917
0.78,0.00989977012558163
0.78,0.0093530775028301
0.78,0.00882936944916302
0.78,0.00832821711299414
0.78,0.00784915689174293
0.78,0.00739169408930018
0.78,0.00695530694528057
0.78,0.00653944937605377
0.78,0.0061435596550905
0.78,0.00576705420409085
0.78,0.00540934021723372
0.78,0.00506981239956072
0.78,0.00474786244441439
0.78,0.00444287306955271
0.78,0.0041542308260536
0.78,0.00388131462872487
0.78,0.00362351269842343
0.78,0.00338021524955012
0.78,0.00315081935058337
0.78,0.002934729864424
0.78,0.00273135999202356
0.78,0.00254013822392785
0.78,0.00236049656397275
0.78,0.00219189020343769
0.78,0.00203377826684026
0.78,0.0018856402088816
0.78,0.00174696873020119
0.78,0.00161727275141144
0.78,0.00149607799531593
0.78,0.00138292439268306
0.78,0.0012773694812136
0.78,0.00117898767724589
0.78,0.00108737116846269
0.78,0.0010021250423895
0.78,0.000922873272726665
0.78,0.00084925870066388
0.78,0.000780933519100913
0.78,0.000717576499432493
0.78,0.000658871704735775
0.78,0.000604521810919856
0.78,0.000554247226252524
0.78,0.000507780104134437
0.79,0.0213912817005751
0.79,0.023145322208941
0.79,0.0249069446776436
0.79,0.0266678531916018
0.79,0.0284199579916429
0.79,0.0301554216659827
0.79,0.0318667005176383
0.79,0.0335465810883122
0.79,0.0351882118970279
0.79,0.0367851305126336
0.79,0.0383312861240466
0.79,0.0398210578037641
0.79,0.0412492686837924
0.79,0.0426111962759667
0.79,0.0439025791802467
0.79,0.0451196204173103
0.79,0.0462589876432194
0.79,0.0473178104743413
0.79,0.0482936751678125
0.79,0.0491846168863786
0.79,0.0499891097727718
0.79,0.0507060550512515
0.79,0.0513347673663011
0.79,0.0518749595606861
0.79,0.0523267260870901
0.79,0.0526905252395568
0.79,0.0529671603831541
0.79,0.0531577603515006
0.79,0.0532637587012085
0.79,0.053286875291514
0.79,0.053229090396114
0.79,0.0530926280430893
0.79,0.0528799321650758
0.79,0.0525936456017236
0.79,0.0522365887677209
0.79,0.0518117385619442
0.79,0.0513222076166825
0.79,0.0507712239773074
0.79,0.0501621112953784
0.79,0.0494982696099585
0.79,0.0487831567842555
0.79,0.0480202706601695
0.79,0.0472131319749104
0.79,0.0463652680587217
0.79,0.0454801976191806
0.79,0.0445614158083348
0.79,0.0436123810014906
0.79,0.0426365018951682
0.79,0.0416371257937677
0.79,0.0406175277922962
0.79,0.0395809009078271
0.79,0.0385303471564144
0.79,0.0374688695578666
0.79,0.0363993650625613
0.79,0.0353246183818168
0.79,0.0342472966840772
0.79,0.0331699451713519
0.79,0.0320949834658272
0.79,0.0310247027605171
0.79,0.0299612638097787
0.79,0.028906695567252
0.79,0.0278628945481134
0.79,0.0268316248336252
0.79,0.0258145186824443
0.79,0.0248130777120494
0.79,0.0238286745988006
0.79,0.0228625552707595
0.79,0.0219158415453982
0.79,0.020989534119758
0.79,0.0200845160178184
0.79,0.0192015562599386
0.79,0.018341313858427
0.79,0.0175043420413655
0.79,0.0166910926847057
0.79,0.0159019209028411
0.79,0.015137089783883
0.79,0.0143967752137022
0.79,0.0136810707307271
0.79,0.0129899926234295
0.79,0.0123234847057231
0.79,0.0116814231090939
0.79,0.0110636217026607
0.79,0.0104698363944293
0.79,0.00989976868755149
0.79,0.00935307735657598
0.79,0.00882936944805013
0.79,0.00832821711244547
0.79,0.00784915691095778
0.79,0.00739169410759133
0.79,0.00695530693743751
0.79,0.00653945042382387
0.79,0.00614355903244879
0.79,0.00576705418709755
0.79,0.00540933971729718
0.79,0.00506981347424706
0.79,0.00474786341039612
0.79,0.00444287221155193
0.79,0.00415422982553726
0.79,0.00388131475136322
0.79,0.00362351255312943
0.79,0.00338021524877119
0.79,0.00315081929370509
0.79,0.00293472990001531
0.79,0.00273136118089035
0.79,0.00254013706629852
0.79,0.00236049796131388
0.79,0.0021918887326553
0.79,0.00203377830743157
0.79,0.001885640177411
0.79,0.00174696917077166
0.79,0.00161727336048156
0.79,0.00149568076664575
0.79,0.00138292439762444
0.79,0.00127736973964554
0.79,0.00117898789009496
0.79,0.00108737007922066
0.79,0.00100212478478245
0.79,0.000922874007997176
0.79,0.000849258753176985
0.79,0.00078093563342474
0.79,0.000717575139306925
0.79,0.00065870853811445
0.79,0.000604522242603878
0.79,0.000554247306481681
0.79,0.000507779902298999
0.79,0.000464866569098277
0.8,0.0213912817005861
0.8,0.0231453222089431
0.8,0.0249069446776473
0.8,0.0266678531916008
0.8,0.0284199579916465
0.8,0.0301554216659701
0.8,0.0318667005176341
0.8,0.0335465810883088
0.8,0.0351882118969815
0.8,0.0367851305126299
0.8,0.0383312861240681
0.8,0.039821057803797
0.8,0.041249268683608
0.8,0.0426111962759527
0.8,0.0439025791801087
0.8,0.0451196204173383
0.8,0.0462589876432315
0.8,0.0473178104743327
0.8,0.0482936751677853
0.8,0.0491846168863343
0.8,0.049989109772714
0.8,0.0507060550511845
0.8,0.0513347673662307
0.8,0.0518749595606203
0.8,0.0523267260870102
0.8,0.0526905252395488
0.8,0.0529671603832774
0.8,0.0531577603509939
0.8,0.0532637591746198
0.8,0.0532868752921654
0.8,0.0532290903961272
0.8,0.0530926280430943
0.8,0.0528799321650874
0.8,0.0525936456017246
0.8,0.0522365887677207
0.8,0.0518117385619604
0.8,0.0513222076167059
0.8,0.0507712239771484
0.8,0.0501621112954342
0.8,0.0494982696100278
0.8,0.0487831567847057
0.8,0.0480202706602263
0.8,0.0472131319749777
0.8,0.0463652680989755
0.8,0.0454801976193061
0.8,0.0445614158086627
0.8,0.0436123810009179
0.8,0.0426365018953255
0.8,0.0416371257941648
0.8,0.0406175277923006
0.8,0.0395809009080138
0.8,0.0385303471567863
0.8,0.0374688695581812
0.8,0.0363993650628723
0.8,0.0353246183795022
0.8,0.0342472966827722
0.8,0.0331699451695924
0.8,0.0320949834545876
0.8,0.031024702746541
0.8,0.0299612638128856
0.8,0.0289066955707584
0.8,0.0278628945524968
0.8,0.0268316248389081
0.8,0.025814518689122
0.8,0.0248130777192778
0.8,0.0238286747372862
0.8,0.0228625552799857
0.8,0.0219158415453757
0.8,0.0209895341197562
0.8,0.0200845159988328
0.8,0.0192015562395738
0.8,0.0183413138597925
0.8,0.0175043420427253
0.8,0.0166910926831226
0.8,0.0159019209022075
0.8,0.0151370897814981
0.8,0.014396775213919
0.8,0.0136810707707303
0.8,0.0129899926945676
0.8,0.0123234846626585
0.8,0.0116814231116397
0.8,0.0110636217118443
0.8,0.0104698363986968
0.8,0.00989977012530141
0.8,0.00935307749337366
0.8,0.00882936930925271
0.8,0.00832821604578271
0.8,0.00784915690105414
0.8,0.00739169411046903
0.8,0.00695530695646096
0.8,0.00653945033500913
0.8,0.00614355987198434
0.8,0.00576705443489511
0.8,0.00540933910369135
0.8,0.0050697444332275
0.8,0.00474786310533926
0.8,0.00444287486571215
0.8,0.00415422977674162
0.8,0.00388131367850053
0.8,0.00362351268521399
0.8,0.00338021510990494
0.8,0.0031508193502392
0.8,0.00293472978859399
0.8,0.00273136120721285
0.8,0.00254013827830724
0.8,0.00236049681701744
0.8,0.00219188997206476
0.8,0.00203377683003736
0.8,0.00188564032019123
0.8,0.00174696905142779
0.8,0.00161727381142684
0.8,0.00149607837310639
0.8,0.00138292421220809
0.8,0.00127736972024906
0.8,0.00117898816332129
0.8,0.00108736862888881
0.8,0.00100212386745069
0.8,0.00092287284928827
0.8,0.000849258695503341
0.8,0.000780935727653587
0.8,0.000717577387584267
0.8,0.000658869397872408
0.8,0.000604522411913777
0.8,0.000554246886187659
0.8,0.000507779752446869
0.8,0.000464866124959773
0.81,0.0196532743270968
0.81,0.0213912817005878
0.81,0.0231453222089441
0.81,0.0249069446776435
0.81,0.0266678531916016
0.81,0.0284199579916455
0.81,0.0301554216659668
0.81,0.0318667005176309
0.81,0.0335465810882672
0.81,0.0351882118969782
0.81,0.0367851305126449
0.81,0.0383312861240977
0.81,0.0398210578031734
0.81,0.04124926868351
0.81,0.0426111962763176
0.81,0.0439025791804931
0.81,0.045119620417344
0.81,0.0462589876432204
0.81,0.0473178104743054
0.81,0.0482936751677414
0.81,0.0491846168862613
0.81,0.0499891097734616
0.81,0.0507060550511218
0.81,0.0513347673661748
0.81,0.0518749595605745
0.81,0.0523267260871348
0.81,0.0526905252393222
0.81,0.0529671603832811
0.81,0.0531577603515339
0.81,0.0532637591746296
0.81,0.0532868752921626
0.81,0.0532290903961372
0.81,0.0530926280430949
0.81,0.0528799321650876
0.81,0.0525936456017398
0.81,0.0522365887677457
0.81,0.0518117385619929
0.81,0.0513222076167378
0.81,0.0507712239773782
0.81,0.0501621112954616
0.81,0.0494982695809915
0.81,0.0487831567847754
0.81,0.048020270660324
0.81,0.0472131319751142
0.81,0.0463652680991702
0.81,0.0454801976196252
0.81,0.0445614158088462
0.81,0.0436123810011803
0.81,0.0426365018957535
0.81,0.041637125794589
0.81,0.0406175277930241
0.81,0.0395809009088531
0.81,0.0385303471586516
0.81,0.0374688695605169
0.81,0.0363993650657366
0.81,0.0353246183825643
0.81,0.0342472966848671
0.81,0.0331699451717435
0.81,0.0320949834568949
0.81,0.0310247027487224
0.81,0.0299612637943545
0.81,0.0289066955473668
0.81,0.0278628945425866
0.81,0.0268316248388998
0.81,0.0258145186891106
0.81,0.0248130777187678
0.81,0.0238286745816355
0.81,0.0228625552799857
0.81,0.0219158415460803
0.81,0.0209895341196703
0.81,0.020084516018141
0.81,0.0192015562610047
0.81,0.0183413138597723
0.81,0.0175043420408408
0.81,0.0166910926465357
0.81,0.0159019208618082
0.81,0.0151370897820625
0.81,0.0143967752114063
0.81,0.013681070772786
0.81,0.0129899926720812
0.81,0.0123234847060105
0.81,0.0116814231747758
0.81,0.0110636217294979
0.81,0.0104698363916769
0.81,0.00989977011904508
0.81,0.00935307749998016
0.81,0.00882936930500877
0.81,0.00832821589773936
0.81,0.00784915671587827
0.81,0.00739169410897578
0.81,0.00695530696041757
0.81,0.00653945044381632
0.81,0.00614355986644122
0.81,0.00576705440690328
0.81,0.00540934013146654
0.81,0.00506981238472526
0.81,0.00474786310809083
0.81,0.00444287452281511
0.81,0.00415423083160316
0.81,0.00388131349604492
0.81,0.00362351156163654
0.81,0.00338021523290721
0.81,0.0031508193463663
0.81,0.00293472990082555
0.81,0.00273136120371831
0.81,0.00254013829466637
0.81,0.00236049804107785
0.81,0.00219233199936664
0.81,0.00203377805310501
0.81,0.00188563885876647
0.81,0.0017469692947103
0.81,0.00161727368402675
0.81,0.00149607883337244
0.81,0.00138292477714974
0.81,0.00127736876198603
0.81,0.00117898812708517
0.81,0.00108737048893426
0.81,0.00100212228989505
0.81,0.000922873044286066
0.81,0.000849257613739107
0.81,0.00078093546409197
0.81,0.000717577205028741
0.81,0.000658871235784897
0.81,0.000604520624738036
0.81,0.000554247603302027
0.81,0.000507779356078153
0.81,0.000464866278700349
0.81,0.000425267515395511
0.82,0.0179398511621992
0.82,0.0196532743271017
0.82,0.0213912817005888
0.82,0.0231453222089425
0.82,0.024906944677643
0.82,0.0266678531915998
0.82,0.0284199579916354
0.82,0.0301554216659638
0.82,0.0318667005175959
0.82,0.0335465810882416
0.82,0.0351882118969896
0.82,0.036785130512671
0.82,0.0383312861236031
0.82,0.0398210578035679
0.82,0.041249268683835
0.82,0.0426111962766563
0.82,0.0439025791807941
0.82,0.0451196204173296
0.82,0.0462589876431736
0.82,0.0473178104742625
0.82,0.0482936751676843
0.82,0.0491846168862219
0.82,0.0499891097725974
0.82,0.0507060550510739
0.82,0.0513347673661394
0.82,0.0518749595604992
0.82,0.0523267260871406
0.82,0.0526905252396888
0.82,0.0529671603832911
0.82,0.0531577603515223
0.82,0.0532637591746395
0.82,0.0532868752921644
0.82,0.0532290903961373
0.82,0.0530926280431059
0.82,0.0528799321651064
0.82,0.0525936456017603
0.82,0.052236588767761
0.82,0.0518117385619928
0.82,0.0513222076167613
0.82,0.0507712239774078
0.82,0.0501621112955033
0.82,0.0494982696101148
0.82,0.0487831567848517
0.82,0.0480202706604311
0.82,0.047213131975272
0.82,0.0463652680993824
0.82,0.0454801976197944
0.82,0.0445614157874871
0.82,0.0436123810012279
0.82,0.0426365018950738
0.82,0.0416371257948207
0.82,0.0406175277936674
0.82,0.0395809009100601
0.82,0.0385303471591234
0.82,0.0374688695612341
0.82,0.0363993650668059
0.82,0.0353246183841958
0.82,0.0342472966871106
0.82,0.0331699451750866
0.82,0.0320949834609857
0.82,0.0310247027546007
0.82,0.0299612638020297
0.82,0.0289066955571504
0.82,0.0278628945295104
0.82,0.0268316248083725
0.82,0.0258145186762841
0.82,0.0248130777022756
0.82,0.0238286745868179
0.82,0.0228625552794754
0.82,0.0219158415440789
0.82,0.0209895341187125
0.82,0.0200845160167504
0.82,0.0192015562590893
0.82,0.018341313857232
0.82,0.0175043420395349
0.82,0.0166910926811733
0.82,0.0159019208985954
0.82,0.0151370897791759
0.82,0.0143967751528056
0.82,0.0136810707660491
0.82,0.0129899926632359
0.82,0.0123234847050878
0.82,0.0116814231702176
0.82,0.011063621786918
0.82,0.0104698364352938
0.82,0.00989977006745391
0.82,0.00935307748740244
0.82,0.00882936929006339
0.82,0.00832821695536556
0.82,0.00784915673189701
0.82,0.00739169411000073
0.82,0.00695530674157041
0.82,0.00653945044380988
0.82,0.00614355989691884
0.82,0.00576705443296732
0.82,0.0054093400860864
0.82,0.00506981345252844
0.82,0.00474786229555924
0.82,0.00444287365562079
0.82,0.00415423047020314
0.82,0.00388131439116779
0.82,0.00362351137954753
0.82,0.00338021406342559
0.82,0.00315081933411721
0.82,0.00293472989269006
0.82,0.00273136106366545
0.82,0.00254013812191367
0.82,0.00236049804824634
0.82,0.00219189022412558
0.82,0.002033777104822
0.82,0.00188564006453018
0.82,0.00174696788107886
0.82,0.00161727386730703
0.82,0.00149607875579427
0.82,0.00138292524553107
0.82,0.00127737009369389
0.82,0.00117898711697517
0.82,0.00108737041064644
0.82,0.00100212417976708
0.82,0.000922871578527884
0.82,0.000849257995221286
0.82,0.000780934752311557
0.82,0.000717577099112576
0.82,0.000658871624750867
0.82,0.000604521776576217
0.82,0.000554246523301494
0.82,0.00050777999967222
0.82,0.000464866137022568
0.82,0.000425267264695162
0.82,0.000388756790608014
0.83,0.0162596037431895
0.83,0.01793985116223
0.83,0.0196532743271024
0.83,0.0213912817005913
0.83,0.0231453222089413
0.83,0.0249069446776414
0.83,0.0266678531915983
0.83,0.0284199579916333
0.83,0.030155421665935
0.83,0.031866700517582
0.83,0.033546581088278
0.83,0.0351882118970143
0.83,0.0367851305122717
0.83,0.0383312861241632
0.83,0.0398210578038995
0.83,0.041249268683928
0.83,0.0426111962744723
0.83,0.0439025791809601
0.83,0.0451196204173011
0.83,0.046258987643151
0.83,0.0473178104742147
0.83,0.048293675167639
0.83,0.0491846168861755
0.83,0.0499891097725573
0.83,0.0507060550511549
0.83,0.051334767365934
0.83,0.0518749595606905
0.83,0.0523267260871704
0.83,0.0526905252396968
0.83,0.0529671603833008
0.83,0.0531577603515292
0.83,0.053263759169254
0.83,0.0532868752921727
0.83,0.0532290903961499
0.83,0.0530926280431185
0.83,0.0528799321607233
0.83,0.0525936456017681
0.83,0.0522365887677737
0.83,0.0518117385620267
0.83,0.0513222076167819
0.83,0.0507712239774301
0.83,0.0501621112955313
0.83,0.0494982696101548
0.83,0.0487831567849129
0.83,0.0480202706605279
0.83,0.0472131319754179
0.83,0.0463652680992684
0.83,0.0454801976196466
0.83,0.04456141580894
0.83,0.0436123810014168
0.83,0.0426365018954896
0.83,0.0416371257953292
0.83,0.040617527793667
0.83,0.0395809009102684
0.83,0.0385303471596782
0.83,0.0374688695619306
0.83,0.036399365067658
0.83,0.035324618385312
0.83,0.0342472966883087
0.83,0.0331699451763521
0.83,0.0320949834627594
0.83,0.0310247027562357
0.83,0.0299612638038854
0.83,0.0289066955585272
0.83,0.0278628945373361
0.83,0.0268316248195559
0.83,0.025814518664745
0.83,0.0248130776889447
0.83,0.0238286383800504
0.83,0.0228625552608646
0.83,0.0219158415184113
0.83,0.0209895341172242
0.83,0.0200845160178951
0.83,0.0192015562580827
0.83,0.0183413138560334
0.83,0.0175043420394425
0.83,0.0166910926808734
0.83,0.0159019208981213
0.83,0.0151370897786157
0.83,0.0143967752078517
0.83,0.0136810707669391
0.83,0.0129899926680704
0.83,0.0123234846137743
0.83,0.0116814231608341
0.83,0.0110636217762483
0.83,0.0104698365329028
0.83,0.00989977023807254
0.83,0.00935307743426028
0.83,0.00882936931308675
0.83,0.00832821693490593
0.83,0.00784915670761555
0.83,0.00739169391936856
0.83,0.00695530695984647
0.83,0.00653945044337001
0.83,0.00614355989493998
0.83,0.00576705443683934
0.83,0.00540934021916795
0.83,0.00506981343371327
0.83,0.00474786338275135
0.83,0.0044428748639247
0.83,0.00415422956848555
0.83,0.0038813141006615
0.83,0.00362351228841451
0.83,0.00338021404192412
0.83,0.00315081814154117
0.83,0.00293472988266741
0.83,0.00273136119893147
0.83,0.0025401381462411
0.83,0.00236049786841863
0.83,0.00219189022343036
0.83,0.00203377832483032
0.83,0.00188563914101891
0.83,0.00174696904100613
0.83,0.00161727257277611
0.83,0.00149607888039105
0.83,0.00138292516023242
0.83,0.00127737056814414
0.83,0.00117898847577758
0.83,0.00108736937491405
0.83,0.00100212404306799
0.83,0.000922873242775735
0.83,0.000849256359327644
0.83,0.000780935587842979
0.83,0.000717576905429285
0.83,0.000658871580935916
0.83,0.000604522453207412
0.83,0.000554245641511741
0.83,0.000507654823480141
0.83,0.00046486632942333
0.83,0.000425267037872157
0.83,0.000388756646172439
0.83,0.00035512069532917
0.84,0.0146211011182117
0.84,0.0162596037431903
0.84,0.0179398511622304
0.84,0.0196532743271029
0.84,0.0213912817005868
0.84,0.0231453222089391
0.84,0.02490694467764
0.84,0.0266678531915919
0.84,0.0284199579916109
0.84,0.0301554216659272
0.84,0.0318667005176049
0.84,0.0335465810882978
0.84,0.0351882118966868
0.84,0.0367851305127277
0.84,0.0383312861242144
0.84,0.0398210578039154
0.84,0.0412492686839122
0.84,0.042611196277062
0.84,0.0439025791810216
0.84,0.0451196204172642
0.84,0.0462589876431069
0.84,0.0473178104741704
0.84,0.0482936751675885
0.84,0.0491846168861437
0.84,0.0499891097725256
0.84,0.0507060550511607
0.84,0.05133476736626
0.84,0.0518749595606987
0.84,0.0523267260871562
0.84,0.0526905252397019
0.84,0.0529671603833065
0.84,0.0531577603515361
0.84,0.0532637591746507
0.84,0.0532868752921788
0.84,0.053229090396155
0.84,0.0530926280431254
0.84,0.0528799321651207
0.84,0.0525936456017796
0.84,0.0522365887677839
0.84,0.0518117385620306
0.84,0.0513222076167839
0.84,0.0507712239774338
0.84,0.0501621112953908
0.84,0.0494982696101777
0.84,0.0487831567849584
0.84,0.0480202706606058
0.84,0.0472131319752354
0.84,0.0463652680993091
0.84,0.0454801976198046
0.84,0.0445614158045196
0.84,0.0436123810016585
0.84,0.0426365018955878
0.84,0.0416371257955073
0.84,0.0406175277938789
0.84,0.0395809009108115
0.84,0.0385303471601552
0.84,0.0374688695625047
0.84,0.0363993650683471
0.84,0.0353246183861333
0.84,0.0342472966892657
0.84,0.0331699451775003
0.84,0.0320949834640964
0.84,0.0310247027577998
0.84,0.029961263805684
0.84,0.0289066955611044
0.84,0.0278628945393963
0.84,0.026831624821835
0.84,0.0258145186676575
0.84,0.0248130776914988
0.84,0.0238286745723394
0.84,0.0228625552371639
0.84,0.0219158414931662
0.84,0.0209895340979616
0.84,0.0200845159870545
0.84,0.0192015562182301
0.84,0.0183413138559023
0.84,0.017504342042581
0.84,0.0166910926847494
0.84,0.0159019208999696
0.84,0.0151370897793278
0.84,0.014396775208259
0.84,0.0136810707671685
0.84,0.0129899926691679
0.84,0.0123234846981078
0.84,0.0116814231649535
0.84,0.011063621667518
0.84,0.0104698364783282
0.84,0.00989977022179644
0.84,0.00935307760698967
0.84,0.00882936924168476
0.84,0.00832821686254048
0.84,0.00784915672956932
0.84,0.00739169388626792
0.84,0.00695530676463973
0.84,0.00653945042971249
0.84,0.0061435598963373
0.84,0.00576705411410905
0.84,0.00540934021816342
0.84,0.00506981347695357
0.84,0.00474786336391486
0.84,0.00444287471410432
0.84,0.00415423083223287
0.84,0.0038813134656388
0.84,0.00362351238038494
0.84,0.00338021481526818
0.84,0.00315081809507256
0.84,0.0029347286506487
0.84,0.00273136119157824
0.84,0.0025401382839445
0.84,0.00236049768063618
0.84,0.00219189004045184
0.84,0.00203377831733631
0.84,0.00188564032390781
0.84,0.00174696812168307
0.84,0.00161727370307307
0.84,0.00149607765848048
0.84,0.0013829252822195
0.84,0.00127737047899634
0.84,0.00117898203295819
0.84,0.00108737067127351
0.84,0.00100212300497282
0.84,0.000922873033761151
0.84,0.000849258037714185
0.84,0.000780847599918921
0.84,0.000717577246236889
0.84,0.000658871526712179
0.84,0.000604522328307322
0.84,0.000554247863762569
0.84,0.000507777751880045
0.84,0.000464866420914145
0.84,0.000425267164712473
0.84,0.000388756416793701
0.84,0.000355120568304557
0.85,0.0146211011182107
0.85,0.0162596037431909
0.85,0.0179398511622307
0.85,0.0196532743271012
0.85,0.0213912817005855
0.85,0.023145322208938
0.85,0.0249069446776379
0.85,0.0266678531915743
0.85,0.0284199579916054
0.85,0.0301554216659373
0.85,0.0318667005176216
0.85,0.0335465810883085
0.85,0.0351882118970627
0.85,0.0367851305127475
0.85,0.038331286124197
0.85,0.0398210578039107
0.85,0.0412492686839092
0.85,0.042611196277088
0.85,0.043902579180943
0.85,0.0451196204178807
0.85,0.0462589876435928
0.85,0.0473178104744594
0.85,0.0482936751676374
0.85,0.0491846168862286
0.85,0.0499891097507127
0.85,0.0507060550511899
0.85,0.051334767366268
0.85,0.0518749595607033
0.85,0.0523267260871596
0.85,0.052690525239709
0.85,0.0529671603833123
0.85,0.0531577603515392
0.85,0.0532637584862652
0.85,0.0532868752921818
0.85,0.053229090396158
0.85,0.0530926280431272
0.85,0.0528799321651262
0.85,0.0525936456017777
0.85,0.0522365887676502
0.85,0.0518117385620213
0.85,0.0513222076167702
0.85,0.0507712239774254
0.85,0.0501621112953552
0.85,0.0494982696101963
0.85,0.0487831567849978
0.85,0.0480202706606733
0.85,0.0472131319752952
0.85,0.0463652680995111
0.85,0.045480197620059
0.85,0.044561415809412
0.85,0.0436123810019015
0.85,0.0426365018958578
0.85,0.0416371257947259
0.85,0.0406175277943465
0.85,0.0395809009111003
0.85,0.03853034716049
0.85,0.0374688695629481
0.85,0.0363993650694773
0.85,0.0353246183876744
0.85,0.0342472966914601
0.85,0.0331699451805435
0.85,0.0320949834682752
0.85,0.0310247027634676
0.85,0.0299612638132932
0.85,0.0289066955712973
0.85,0.0278628064533444
0.85,0.0268316248249373
0.85,0.0258145186704769
0.85,0.024813077695082
0.85,0.0238286745760612
0.85,0.0228625552408305
0.85,0.0219158414950391
0.85,0.0209895340595515
0.85,0.0200845159457751
0.85,0.0192015562610206
0.85,0.0183413138214552
0.85,0.0175043419914463
0.85,0.0166910926805371
0.85,0.0159019209027914
0.85,0.0151370897836829
0.85,0.0143967748827296
0.85,0.0136810707698922
0.85,0.0129899926749449
0.85,0.0123234847001316
0.85,0.0116814231670779
0.85,0.0110636217782705
0.85,0.0104698364809637
0.85,0.00989977008933307
0.85,0.00935307760569315
0.85,0.00882936942443857
0.85,0.00832821694346331
0.85,0.00784915662595687
0.85,0.00739169391277961
0.85,0.00695530743585882
0.85,0.0065394502014533
0.85,0.00614355989728055
0.85,0.00576705437934844
0.85,0.00540933993044312
0.85,0.00506981347530244
0.85,0.00474786341075784
0.85,0.00444287481629901
0.85,0.00415423066977461
0.85,0.00388131475848974
0.85,0.00362351139213257
0.85,0.0033802135225991
0.85,0.00315081890340818
0.85,0.00293472814182527
0.85,0.00273135992251095
0.85,0.00254013825057875
0.85,0.00236049803640181
0.85,0.00219188984171281
0.85,0.00203377815637018
0.85,0.00188564031077054
0.85,0.00174695141280212
0.85,0.00161727269913237
0.85,0.00149607888425529
0.85,0.00138292406990326
0.85,0.00127737059363087
0.85,0.00117898886654921
0.85,0.00108737096463973
0.85,0.00100212352077
0.85,0.000922872015806986
0.85,0.000849257728725794
0.85,0.000780933637019032
0.85,0.000717576241949347
0.85,0.000658871073596412
0.85,0.000604522676254327
0.85,0.000554247882985859
0.85,0.000507779501394801
0.85,0.000464864782599772
0.85,0.000425267659323492
0.85,0.000388756194280582
0.85,0.000355120586049029
0.85,0.000324157965913674
0.86,0.0130328241273997
0.86,0.0146211011182109
0.86,0.0162596037431914
0.86,0.0179398511622306
0.86,0.0196532743270995
0.86,0.0213912817005844
0.86,0.023145322208936
0.86,0.0249069446776364
0.86,0.0266678531915705
0.86,0.0284199579916125
0.86,0.0301554216659557
0.86,0.0318667005176348
0.86,0.0335465810883393
0.86,0.0351882118970855
0.86,0.0367851305127448
0.86,0.0383312861241945
0.86,0.0398210578038957
0.86,0.0412492686838847
0.86,0.0426111962763819
0.86,0.0439025791807639
0.86,0.0451196204176207
0.86,0.0462589876432711
0.86,0.0473178104741124
0.86,0.0482936751676548
0.86,0.0491846168862346
0.86,0.0499891097726559
0.86,0.0507060550511754
0.86,0.0513347672980917
0.86,0.0518749595607328
0.86,0.0523267260871651
0.86,0.0526905252397129
0.86,0.0529671603833126
0.86,0.0531577603515379
0.86,0.0532637591746513
0.86,0.0532868752921863
0.86,0.0532290903961563
0.86,0.0530926280430415
0.86,0.0528799321651189
0.86,0.0525936456017666
0.86,0.0522365887677635
0.86,0.0518117385620033
0.86,0.0513222076167598
0.86,0.0507712239774212
0.86,0.0501621112955472
0.86,0.0494982696086151
0.86,0.048783156785133
0.86,0.0480202706608394
0.86,0.0472131319754862
0.86,0.0463652680996245
0.86,0.0454801976032234
0.86,0.0445614158094477
0.86,0.0436123810019163
0.86,0.0426365018957813
0.86,0.0416371257944694
0.86,0.0406175277944281
0.86,0.0395809009110323
0.86,0.0385303471605083
0.86,0.0374688692948668
0.86,0.0363993651538552
0.86,0.0353246183873801
0.86,0.034247296691073
0.86,0.0331699451803987
0.86,0.0320949834681321
0.86,0.0310247027633703
0.86,0.0299612638131971
0.86,0.0289066955711933
0.86,0.0278628945527806
0.86,0.0268316248391682
0.86,0.0258145186892123
0.86,0.0248130777000389
0.86,0.0238286745564454
0.86,0.0228625552161791
0.86,0.0219158414660964
0.86,0.0209895340229175
0.86,0.0200845159014545
0.86,0.0192015561780626
0.86,0.0183413137587782
0.86,0.017504342041719
0.86,0.0166910926369082
0.86,0.0159019208369701
0.86,0.0151370897788476
0.86,0.0143967752137558
0.86,0.0136810707740004
0.86,0.0129899926762858
0.86,0.0123234847060134
0.86,0.0116814231739443
0.86,0.0110636217815454
0.86,0.0104698364845288
0.86,0.00989977022927535
0.86,0.00935307761133353
0.86,0.00882936926556099
0.86,0.00832919091875617
0.86,0.00784915669994568
0.86,0.00739169377334248
0.86,0.00695530658881216
0.86,0.00653945022736124
0.86,0.00614355989420412
0.86,0.0057670543502002
0.86,0.00540934020702433
0.86,0.00506981347661117
0.86,0.00474786341097988
0.86,0.00444287486553585
0.86,0.00415423078599342
0.86,0.0038813147154404
0.86,0.0036235126842743
0.86,0.0033802152471667
0.86,0.00315081756781965
0.86,0.00293472945036055
0.86,0.00273135936590174
0.86,0.00254013698246025
0.86,0.00236049800266858
0.86,0.00219189021115174
0.86,0.00203377793255544
0.86,0.00188564014974668
0.86,0.0017469693144212
0.86,0.00161725616014485
0.86,0.0014960777228632
0.86,0.00138292531114703
0.86,0.00127736946554036
0.86,0.00117898896669044
0.86,0.00108737114573665
0.86,0.00100212451232573
0.86,0.000922872448756218
0.86,0.000849256779405616
0.86,0.000780934763084717
0.86,0.000717575074117294
0.86,0.000658871070606803
0.86,0.000604521645886535
0.86,0.000554247885983905
0.86,0.000507780292115179
0.86,0.000464865637567424
0.86,0.00042526657247377
0.86,0.000388757170558307
0.86,0.000355120402583786
0.86,0.000324157652384471
0.86,0.00029567030409261
0.87,0.0115030978715187
0.87,0.0130328241273969
0.87,0.0146211011182113
0.87,0.0162596037431915
0.87,0.0179398511622298
0.87,0.0196532743270994
0.87,0.0213912817005823
0.87,0.0231453222089361
0.87,0.024906944677607
0.87,0.0266678531915755
0.87,0.0284199579914911
0.87,0.0301554216659689
0.87,0.0318667005176563
0.87,0.0335465810883574
0.87,0.0351882118970864
0.87,0.0367851305127538
0.87,0.038331286124181
0.87,0.0398210578038732
0.87,0.0412492686838553
0.87,0.0426111962763501
0.87,0.0439025791874713
0.87,0.0451196204171678
0.87,0.0462589876432322
0.87,0.0473178104686245
0.87,0.0482936751676824
0.87,0.0491846168862406
0.87,0.0499891097726541
0.87,0.0507060550511697
0.87,0.0513347673662758
0.87,0.0518749595607113
0.87,0.0523267260871678
0.87,0.0526905252397123
0.87,0.0529671603833109
0.87,0.0531577603515409
0.87,0.0532637591746539
0.87,0.0532868752921223
0.87,0.0532290903961515
0.87,0.0530926280431155
0.87,0.0528799321651053
0.87,0.0525936456017532
0.87,0.0522365887677508
0.87,0.0518117385619938
0.87,0.0513222076167653
0.87,0.0507712239775063
0.87,0.050162111295659
0.87,0.0494982696103372
0.87,0.0487831567851725
0.87,0.0480202706608781
0.87,0.0472131319754042
0.87,0.0463652680995507
0.87,0.04548019762004
0.87,0.0445614158093918
0.87,0.0436123810018106
0.87,0.042636501895841
0.87,0.0416371257945192
0.87,0.0406175277928602
0.87,0.03958090091087
0.87,0.0385303471604395
0.87,0.0374688695628454
0.87,0.036399365068756
0.87,0.0353246183866618
0.87,0.0342472966900339
0.87,0.0331699451786291
0.87,0.032094983462002
0.87,0.0310247027547509
0.87,0.0299612638014732
0.87,0.0289066955557745
0.87,0.0278628945330431
0.87,0.0268316248153851
0.87,0.0258145186601006
0.87,0.0248130776839531
0.87,0.0238286745643362
0.87,0.022862555229612
0.87,0.0219158414866003
0.87,0.0209895340521322
0.87,0.0200845158800572
0.87,0.0192015561113504
0.87,0.0183413136826898
0.87,0.0175043418354083
0.87,0.016691092445166
0.87,0.0159019207857564
0.87,0.0151370896547808
0.87,0.0143967751300549
0.87,0.0136810707740712
0.87,0.0129899926673436
0.87,0.0123234847112387
0.87,0.0116814231759517
0.87,0.0110636217823006
0.87,0.0104698364909519
0.87,0.00989977023589383
0.87,0.00935307762079973
0.87,0.00882936944518931
0.87,0.00832821710057141
0.87,0.00784915654480933
0.87,0.00739169389357119
0.87,0.00695530670973121
0.87,0.00653945004441092
0.87,0.00614355962487934
0.87,0.00576705438497793
0.87,0.00540934006196747
0.87,0.00506981345941671
0.87,0.0047478634107605
0.87,0.0044428745436802
0.87,0.0041542308314273
0.87,0.00388131471245479
0.87,0.00362351264258165
0.87,0.00338021523062126
0.87,0.00315081934933947
0.87,0.00293472842954068
0.87,0.00273136076356573
0.87,0.00254013638282591
0.87,0.00236049671622163
0.87,0.00219189017749399
0.87,0.0020337783048987
0.87,0.00188564013787107
0.87,0.00174696909778693
0.87,0.00161727401400436
0.87,0.00149606117675827
0.87,0.00138292419667763
0.87,0.00127736927877753
0.87,0.00117898794047
0.87,0.00108736448688096
0.87,0.0010021247779306
0.87,0.000922873412100733
0.87,0.000849256647414309
0.87,0.000780934637476749
0.87,0.000717576575219869
0.87,0.000658869712867771
0.87,0.000604522140950081
0.87,0.000554247169988642
0.87,0.000507780306902017
0.87,0.000464866480881732
0.87,0.000425265459183866
0.87,0.000388756499319243
0.87,0.000355121049345986
0.87,0.000324099140963874
0.87,0.00029567912094608
0.88,0.010040023528457
0.88,0.0115030978714954
0.88,0.0130328241273762
0.88,0.0146211011182116
0.88,0.016259603743191
0.88,0.0179398511622285
0.88,0.0196532743270977
0.88,0.0213912817005824
0.88,0.0231453222089233
0.88,0.024906944677623
0.88,0.026667853191585
0.88,0.0284199579916383
0.88,0.030155421665976
0.88,0.0318667005176473
0.88,0.0335465810883589
0.88,0.0351882118970844
0.88,0.0367851305127418
0.88,0.0383312861241605
0.88,0.0398210578038471
0.88,0.0412492686838272
0.88,0.0426111962763249
0.88,0.043902579186988
0.88,0.0451196204172261
0.88,0.0462589876431031
0.88,0.0473178104742195
0.88,0.0482936751676679
0.88,0.0491846168862453
0.88,0.0499891097726655
0.88,0.050706055051182
0.88,0.0513347673662767
0.88,0.051874959560713
0.88,0.0523267260871665
0.88,0.0526905252397142
0.88,0.0529671603833124
0.88,0.0531577603512327
0.88,0.0532637591746485
0.88,0.0532868752920518
0.88,0.0532290903959878
0.88,0.0530926280431061
0.88,0.0528799321650966
0.88,0.0525936456017451
0.88,0.0522365887678111
0.88,0.0518117385620811
0.88,0.0513222076168357
0.88,0.0507712239775155
0.88,0.0501621112956609
0.88,0.0494982696102994
0.88,0.048783156785129
0.88,0.0480202706608303
0.88,0.0472131319754506
0.88,0.0463652680994586
0.88,0.0454801976199361
0.88,0.0445614158092386
0.88,0.0436123810016573
0.88,0.0426365018956032
0.88,0.0416371257942671
0.88,0.040617527792714
0.88,0.0395809009105096
0.88,0.0385303471597091
0.88,0.0374688695620118
0.88,0.0363993650668797
0.88,0.0353246183839259
0.88,0.0342472966860868
0.88,0.03316994517322
0.88,0.032094983552343
0.88,0.0310247027542649
0.88,0.0299612638014677
0.88,0.0289066955564092
0.88,0.0278628945344982
0.88,0.0268316248168251
0.88,0.0258145186625693
0.88,0.024813077277528
0.88,0.0238286745679966
0.88,0.0228625552784307
0.88,0.0219158415454133
0.88,0.0209895341197989
0.88,0.0200845160182609
0.88,0.0192015562610022
0.88,0.0183413138337264
0.88,0.0175043419086504
0.88,0.0166910925287693
0.88,0.0159019206160999
0.88,0.0151370894549342
0.88,0.0143967750472952
0.88,0.0136810705916499
0.88,0.0129899923678876
0.88,0.0123234844953217
0.88,0.0116814231703203
0.88,0.0110636217876952
0.88,0.0104698364929567
0.88,0.00989977023118671
0.88,0.00935307762155957
0.88,0.00882936944258672
0.88,0.00832821710402221
0.88,0.00784915689622179
0.88,0.00739169391974315
0.88,0.0069553067281285
0.88,0.00653945016610469
0.88,0.00614355940298572
0.88,0.00576705414097467
0.88,0.0054093401618176
0.88,0.00506981347432256
0.88,0.00474786336842303
0.88,0.00444287486577322
0.88,0.0041542304837745
0.88,0.00388131475861453
0.88,0.00362351264936289
0.88,0.00338021518666443
0.88,0.00315081917867377
0.88,0.00293472989982457
0.88,0.00273135972281491
0.88,0.00254013786285978
0.88,0.00236049607773836
0.88,0.00219188887753674
0.88,0.00203377827169993
0.88,0.00188564029842975
0.88,0.00174696915183259
0.88,0.00161727381838905
0.88,0.00149607905131033
0.88,0.00138290748866687
0.88,0.00127736950550394
0.88,0.00117898769600533
0.88,0.00108737031869177
0.88,0.00100212484757689
0.88,0.000922873790462297
0.88,0.000849258041234702
0.88,0.000780933931715522
0.88,0.000717576426672917
0.88,0.000658871241789649
0.88,0.000604520674608366
0.88,0.00055424752674238
0.88,0.000507779884861836
0.88,0.00046486679786284
0.88,0.000425266915648148
0.88,0.000388754616465814
0.88,0.000355120675596954
0.88,0.000324157320621854
0.88,0.000295679127141568
0.88,0.000269505787662716
0.89,0.0100400235284535
0.89,0.0115030978714953
0.89,0.0130328241273997
0.89,0.0146211011182114
0.89,0.0162596037431962
0.89,0.0179398511622273
0.89,0.0196532743270977
0.89,0.0213912817005739
0.89,0.0231453222089258
0.89,0.0249069446776303
0.89,0.0266678531915964
0.89,0.0284199579916438
0.89,0.0301554216659768
0.89,0.0318667005176424
0.89,0.0335465810883569
0.89,0.0351882118970736
0.89,0.0367851305127233
0.89,0.0383312861241379
0.89,0.0398210578038554
0.89,0.041249268683805
0.89,0.0426111962763091
0.89,0.0439025791802079
0.89,0.0451196204217762
0.89,0.0462589876409433
0.89,0.0473178104741952
0.89,0.0482936751676721
0.89,0.0491846168862492
0.89,0.0499891097726668
0.89,0.0507060550511821
0.89,0.0513347673662782
0.89,0.0518749595607137
0.89,0.0523267260871679
0.89,0.0526905252396876
0.89,0.0529671603833069
0.89,0.0531577603515306
0.89,0.0532637591746388
0.89,0.0532868752921569
0.89,0.0532290903961308
0.89,0.0530926280431014
0.89,0.0528799321651518
0.89,0.0525936456018184
0.89,0.0522365887678006
0.89,0.0518117385620543
0.89,0.0513222076168244
0.89,0.0507712239774765
0.89,0.0501621112956337
0.89,0.0494982696103289
0.89,0.0487831567851638
0.89,0.0480202706608432
0.89,0.0472131319754355
0.89,0.0463652680995267
0.89,0.0454801976199375
0.89,0.0445614158091967
0.89,0.0436123810015484
0.89,0.0426365018950161
0.89,0.0416371257935692
0.89,0.0406175277915982
0.89,0.0395809009091056
0.89,0.0385303471575887
0.89,0.0374688695605421
0.89,0.0363993650666964
0.89,0.0353246183837314
0.89,0.0342472966860384
0.89,0.0331699451733709
0.89,0.0320949834590446
0.89,0.0310247027373671
0.89,0.0299612637993329
0.89,0.0289066955542916
0.89,0.027862894552439
0.89,0.0268316248388115
0.89,0.0258145186891726
0.89,0.0248130777193075
0.89,0.023828674607091
0.89,0.0228625552797118
0.89,0.0219158415448725
0.89,0.020989534117909
0.89,0.0200845160155912
0.89,0.0192015562610228
0.89,0.0183413138597803
0.89,0.0175043420428295
0.89,0.0166910926844861
0.89,0.0159019207577182
0.89,0.0151370895671018
0.89,0.0143967749674503
0.89,0.0136810705393011
0.89,0.0129899926767014
0.89,0.012323484470631
0.89,0.0116814227793388
0.89,0.0110636215014588
0.89,0.0104698361880355
0.89,0.00989977023796085
0.89,0.00935307762353799
0.89,0.0088293694367183
0.89,0.00832821710629816
0.89,0.00784915689271815
0.89,0.00739169409057028
0.89,0.0069553067492889
0.89,0.00653944997802869
0.89,0.00614355962972546
0.89,0.00576705397714128
0.89,0.0054093395442818
0.89,0.00506981341926838
0.89,0.00474786335589061
0.89,0.00444287481645178
0.89,0.00415423083210098
0.89,0.00388131440043926
0.89,0.00362351269805461
0.89,0.00338021519677612
0.89,0.00315081927947514
0.89,0.00293472972101294
0.89,0.00273136120780215
0.89,0.00254013681266407
0.89,0.00236049763176638
0.89,0.00219188820484928
0.89,0.00203377678046857
0.89,0.0018856402657077
0.89,0.00174696930911966
0.89,0.00161727381669685
0.89,0.00149607886799141
0.89,0.00138292547836127
0.89,0.00127735271672247
0.89,0.00117898787666415
0.89,0.0010873700008367
0.89,0.00100212406348721
0.89,0.000922873639467747
0.89,0.000849258470557501
0.89,0.000780934201718209
0.89,0.000717575613816912
0.89,0.000658871027366059
0.89,0.000604520746048554
0.89,0.000554245941613907
0.89,0.000507779617525461
0.89,0.000464866793913998
0.89,0.000425267705864041
0.89,0.000388756010733182
0.89,0.000355119422311923
0.89,0.000324158277119846
0.89,0.000295678496297302
0.89,0.000269505800422287
0.89,0.000245470661367264
0.9,0.00865141086587805
0.9,0.0100400235284531
0.9,0.0115030978714955
0.9,0.013032823107663
0.9,0.0146211011182108
0.9,0.0162596037431913
0.9,0.0179398511622272
0.9,0.0196532743270914
0.9,0.0213912817005756
0.9,0.0231453222089304
0.9,0.0249069446776393
0.9,0.0266678531916008
0.9,0.028419957991645
0.9,0.0301554216659736
0.9,0.0318667005176413
0.9,0.0335465810883479
0.9,0.0351882118970577
0.9,0.0367851305127583
0.9,0.0383312861241165
0.9,0.0398210578038035
0.9,0.0412492686837976
0.9,0.0426111962763052
0.9,0.0439025791802116
0.9,0.0451196204172327
0.9,0.0462589876431107
0.9,0.0473178104742052
0.9,0.0482936751676765
0.9,0.0491846168862513
0.9,0.0499891097726682
0.9,0.0507060550511831
0.9,0.05133476736628
0.9,0.0518749595607128
0.9,0.0523267260871638
0.9,0.0526905252397052
0.9,0.0529671603832998
0.9,0.0531577603515173
0.9,0.053263759174631
0.9,0.0532868752922173
0.9,0.0532290903962169
0.9,0.053092628043147
0.9,0.0528799321651346
0.9,0.0525936456017789
0.9,0.0522365887677554
0.9,0.051811738562022
0.9,0.0513222076168099
0.9,0.0507712239775053
0.9,0.0501621112956651
0.9,0.0494982696103097
0.9,0.0487831567851756
0.9,0.0480202706608265
0.9,0.047213131975659
0.9,0.0463652680998348
0.9,0.0454801976206038
0.9,0.0445614158098277
0.9,0.0436123810017958
0.9,0.042636501895127
0.9,0.0416371257934783
0.9,0.040617527791269
0.9,0.0395809009069857
0.9,0.0385303471576565
0.9,0.037468869559067
0.9,0.0363993650638963
0.9,0.0353246183803839
0.9,0.0342472966820603
0.9,0.0331699451724159
0.9,0.0320949834581493
0.9,0.0310247027628197
0.9,0.0299612638125422
0.9,0.0289066955704238
0.9,0.0278628945518798
0.9,0.0268316248381399
0.9,0.0258145186891028
0.9,0.0248130777192053
0.9,0.0238286746070459
0.9,0.0228625552799502
0.9,0.0219158415447059
0.9,0.0209895341187321
0.9,0.0200845160170555
0.9,0.0192015562614881
0.9,0.0183413138597763
0.9,0.0175043420384934
0.9,0.0166910926849593
0.9,0.015901920902862
0.9,0.0151370897833488
0.9,0.0143967750195237
0.9,0.0136810705440157
0.9,0.0129899923494732
0.9,0.0123234843504607
0.9,0.0116814231813814
0.9,0.0110636216484419
0.9,0.010469835990361
0.9,0.00989976986298102
0.9,0.00935307723692169
0.9,0.00882936944465063
0.9,0.00832821710491705
0.9,0.00784915688589161
0.9,0.00739169409431506
0.9,0.00695530694020041
0.9,0.00653945021665936
0.9,0.00614355964734425
0.9,0.00576705417915035
0.9,0.00540933972939883
0.9,0.00506981288388642
0.9,0.00474786334674859
0.9,0.00444287479654815
0.9,0.00415423078575761
0.9,0.00388131473932352
0.9,0.00362351270096295
0.9,0.00338021525009968
0.9,0.0031508192951093
0.9,0.00293472981999621
0.9,0.002731361027144
0.9,0.0025401382946808
0.9,0.00236049656923276
0.9,0.00219189024030464
0.9,0.00203377626103762
0.9,0.00188563823154975
0.9,0.00174696879613867
0.9,0.00161727376108423
0.9,0.00149607886891001
0.9,0.00138292531090967
0.9,0.0012773708155418
0.9,0.00117898912529246
0.9,0.00108736986522917
0.9,0.00100212365994778
0.9,0.000922873173980099
0.9,0.000849258315491097
0.9,0.000780935432915131
0.9,0.000717575753969468
0.9,0.000658870189966354
0.9,0.000604521811601977
0.9,0.000554245948105159
0.9,0.000507778957012484
0.9,0.000464866023671018
0.9,0.000425268316341043
0.9,0.000388757001697382
0.9,0.000355118738915472
0.9,0.000324084967123994
0.9,0.000295699305548958
0.9,0.000269505850791329
0.9,0.000245470654961721
0.9,0.00022341664797354
0.91,0.00734471294352008
0.91,0.00865141086587752
0.91,0.0100400235284531
0.91,0.0115030978714955
0.91,0.0130328241273994
0.91,0.0146211011182102
0.91,0.0162596037432417
0.91,0.0179398511622227
0.91,0.019653274327093
0.91,0.0213912817005795
0.91,0.023145322208937
0.91,0.024906944677643
0.91,0.0266678531916018
0.91,0.0284199579916412
0.91,0.0301554216659727
0.91,0.0318667005176395
0.91,0.0335465810883341
0.91,0.0351882118970403
0.91,0.0367851305126852
0.91,0.0383312861241022
0.91,0.0398210578037925
0.91,0.0412492686837896
0.91,0.0426111962763769
0.91,0.043902579180215
0.91,0.0451196204172362
0.91,0.0462589876431141
0.91,0.0473178104742085
0.91,0.0482936751676777
0.91,0.0491846168862515
0.91,0.0499891097726689
0.91,0.050706055051185
0.91,0.0513347673662698
0.91,0.0518749595607088
0.91,0.0523267260871589
0.91,0.052690525239695
0.91,0.052967160383289
0.91,0.0531577603515728
0.91,0.0532637591747117
0.91,0.0532868752921998
0.91,0.0532290903961654
0.91,0.0530926280430913
0.91,0.0528799321651103
0.91,0.0525936456017539
0.91,0.0522365887677711
0.91,0.0518117385620429
0.91,0.051322207616833
0.91,0.0507712239775273
0.91,0.0501621112956864
0.91,0.0494982696103656
0.91,0.0487831567854524
0.91,0.0480202706608038
0.91,0.0472131319755013
0.91,0.0463652680997568
0.91,0.045480197620115
0.91,0.0445614158093234
0.91,0.0436123810015845
0.91,0.0426365018957321
0.91,0.0416371257937005
0.91,0.0406175277914972
0.91,0.0395809009067005
0.91,0.0385303471575069
0.91,0.0374688695453111
0.91,0.0363993650637787
0.91,0.0353246183804072
0.91,0.0342472966818343
0.91,0.0331699451772364
0.91,0.0320949834641235
0.91,0.0310247027582724
0.91,0.0299612638068202
0.91,0.0289066955632713
0.91,0.027862894552507
0.91,0.0268316248402618
0.91,0.0258145186885664
0.91,0.0248130777182635
0.91,0.0238286746070175
0.91,0.0228625552799476
0.91,0.0219158415453174
0.91,0.0209895341196599
0.91,0.0200845160166587
0.91,0.0192015562591122
0.91,0.0183413138577122
0.91,0.0175043420426727
0.91,0.0166910926850398
0.91,0.0159019209030171
0.91,0.0151370897769701
0.91,0.0143967752139542
0.91,0.0136810707731427
0.91,0.012989992420638
0.91,0.0123234844131618
0.91,0.0116814228385959
0.91,0.0110636217155455
0.91,0.0104698364933784
0.91,0.00989977005528875
0.91,0.00935307762339166
0.91,0.00882936898588937
0.91,0.00832821663360139
0.91,0.00784915689233179
0.91,0.00739169409366225
0.91,0.00695530694222235
0.91,0.00653945023103408
0.91,0.00614355964666768
0.91,0.00576705416193057
0.91,0.00540933965438573
0.91,0.00506981315197041
0.91,0.00474786286564788
0.91,0.00444287479928906
0.91,0.00415423075279975
0.91,0.00388131469706465
0.91,0.00362351262771154
0.91,0.00338021525096432
0.91,0.00315081889214253
0.91,0.00293472984075227
0.91,0.00273136112196193
0.91,0.00254013811762288
0.91,0.00236049804817751
0.91,0.00219188875428511
0.91,0.00203377832894702
0.91,0.00188563822645937
0.91,0.00174696723485313
0.91,0.00161727393432054
0.91,0.00149607878116265
0.91,0.00138292542717999
0.91,0.00127737078406631
0.91,0.0011789892118339
0.91,0.00108737138560167
0.91,0.00100212339892147
0.91,0.000922872699182786
0.91,0.000849258473419212
0.91,0.000780935321508691
0.91,0.000717577033515049
0.91,0.000658870225501929
0.91,0.000604521004715863
0.91,0.000554247076258729
0.91,0.000507778245068202
0.91,0.000464866718252299
0.91,0.000425267152815323
0.91,0.000388757270330942
0.91,0.0003551203999832
0.91,0.000324146800578351
0.91,0.000295679372036783
0.91,0.000269505310244611
0.91,0.000245470756218502
0.91,0.00022339791924697
0.92,0.00734471294349061
0.92,0.00865141086587739
0.92,0.0100400235284531
0.92,0.0115030978714954
0.92,0.0130328241273993
0.92,0.0146211011182102
0.92,0.0162596037431896
0.92,0.0179398511622162
0.92,0.0196532743270958
0.92,0.0213912817005866
0.92,0.023145322208941
0.92,0.024906944677644
0.92,0.0266678531915999
0.92,0.0284199579916411
0.92,0.0301554216659712
0.92,0.0318667005176564
0.92,0.0335465810883187
0.92,0.0351882118970247
0.92,0.0367851305126713
0.92,0.0383312861240908
0.92,0.0398210578037908
0.92,0.0412492686832021
0.92,0.0426111962763677
0.92,0.0439025791802177
0.92,0.0451196204172388
0.92,0.0462589876431146
0.92,0.04731781047421
0.92,0.0482936751676767
0.92,0.0491846168862515
0.92,0.0499891097726687
0.92,0.0507060550511818
0.92,0.0513347673662733
0.92,0.0518749595607008
0.92,0.0523267260871523
0.92,0.0526905252397433
0.92,0.0529671603833345
0.92,0.0531577603515536
0.92,0.0532637591746586
0.92,0.0532868752921775
0.92,0.0532290903961211
0.92,0.0530926280431039
0.92,0.0528799321651031
0.92,0.0525936456017655
0.92,0.052236588767786
0.92,0.0518117385620584
0.92,0.0513222076171519
0.92,0.0507712239775502
0.92,0.0501621112956994
0.92,0.0494982696103656
0.92,0.0487831567851568
0.92,0.0480202706607773
0.92,0.0472131319763479
0.92,0.0463652680996938
0.92,0.0454801976200724
0.92,0.0445614158092832
0.92,0.0436123810015248
0.92,0.0426365018949344
0.92,0.0416371257936919
0.92,0.0406175277915194
0.92,0.0395809009067891
0.92,0.0385303471552543
0.92,0.0374688695591563
0.92,0.0363993650641853
0.92,0.0353246183865031
0.92,0.034247296689961
0.92,0.0331699451785922
0.92,0.0320949834654465
0.92,0.0310247027600913
0.92,0.0299612638088218
0.92,0.0289066955653704
0.92,0.0278628945451014
0.92,0.0268316248291428
0.92,0.0258145186765389
0.92,0.0248130777034063
0.92,0.0238286746064222
0.92,0.0228625552787616
0.92,0.021915841543501
0.92,0.0209895341195464
0.92,0.0200845160179034
0.92,0.0192015562592123
0.92,0.0183413138571317
0.92,0.0175043420397185
0.92,0.0166910926818611
0.92,0.0159019209027959
0.92,0.0151370897840022
0.92,0.0143967752140177
0.92,0.0136810707648826
0.92,0.012989992676456
0.92,0.0123234847097253
0.92,0.0116814228506673
0.92,0.0110636214157958
0.92,0.0104698360657627
0.92,0.00989977013965526
0.92,0.00935307762339921
0.92,0.0088293692158099
0.92,0.00832821710645115
0.92,0.00784915636876282
0.92,0.00739169352856051
0.92,0.0069553069431858
0.92,0.00653945041426707
0.92,0.0061435596635957
0.92,0.00576705418259404
0.92,0.00540933991980608
0.92,0.00506981288175323
0.92,0.00474786310315056
0.92,0.00444287429212209
0.92,0.00415422906112517
0.92,0.00388131466266883
0.92,0.00362351261969152
0.92,0.00338021516974885
0.92,0.00315081935197448
0.92,0.00293472990066457
0.92,0.00273136114356132
0.92,0.00254013769989414
0.92,0.00236049787641912
0.92,0.00219189022342858
0.92,0.00203377686054962
0.92,0.0018856388129358
0.92,0.00174696718710332
0.92,0.00161727190092753
0.92,0.00149607897092108
0.92,0.0013829251935511
0.92,0.00127737076120571
0.92,0.00117898912807513
0.92,0.00108737148959248
0.92,0.00100212543695788
0.92,0.000922872333170455
0.92,0.000849257496277955
0.92,0.000780935412727057
0.92,0.000717577060083352
0.92,0.000658870761091279
0.92,0.000604520800318475
0.92,0.000554246335417563
0.92,0.000507779584490109
0.92,0.000464864971681411
0.92,0.000425268114502941
0.92,0.000388757257344885
0.92,0.00035512096849688
0.92,0.000324157076287968
0.92,0.000295677707421671
0.92,0.000269506919300611
0.92,0.000245470230370248
0.92,0.000223406742378973
0.92,0.000203196533551608
0.93,0.00612696457457586
0.93,0.00734471294349026
0.93,0.0086514108658661
0.93,0.0100400235284532
0.93,0.0115030978714954
0.93,0.0130328241273992
0.93,0.0146211011182055
0.93,0.0162596037431869
0.93,0.0179398511622267
0.93,0.0196532743270461
0.93,0.021391281700587
0.93,0.0231453222089416
0.93,0.0249069446776426
0.93,0.026667853191599
0.93,0.0284199579916447
0.93,0.0301554216659814
0.93,0.0318667005176648
0.93,0.0335465810883054
0.93,0.035188211897013
0.93,0.0367851305126639
0.93,0.0383312861240902
0.93,0.0398210578035409
0.93,0.0412492686838454
0.93,0.0426111962763702
0.93,0.0439025791802196
0.93,0.0451196204172395
0.93,0.0462589876431161
0.93,0.0473178104742146
0.93,0.0482936751676768
0.93,0.0491846168862475
0.93,0.0499891097724762
0.93,0.0507060550511753
0.93,0.051334767366266
0.93,0.0518749595607485
0.93,0.0523267260871167
0.93,0.0526905252396745
0.93,0.0529671603832326
0.93,0.0531577603514451
0.93,0.0532637591746404
0.93,0.0532868752921642
0.93,0.0532290903961404
0.93,0.0530926280431105
0.93,0.0528799321651129
0.93,0.0525936456017762
0.93,0.0522365887678018
0.93,0.0518117385620757
0.93,0.051322207616866
0.93,0.0507712239775574
0.93,0.0501621112961584
0.93,0.0494982696103618
0.93,0.0487831567851494
0.93,0.0480202706607659
0.93,0.0472131319756791
0.93,0.0463652680997753
0.93,0.045480197620167
0.93,0.0445614158094686
0.93,0.0436123810014578
0.93,0.042636501894821
0.93,0.0416371257933825
0.93,0.0406175277911794
0.93,0.0395809009066553
0.93,0.0385303471552222
0.93,0.0374688695564316
0.93,0.0363993650689293
0.93,0.0353246183871396
0.93,0.0342472966908761
0.93,0.0331699451799236
0.93,0.0320949834676235
0.93,0.0310247027627931
0.93,0.0299612638128333
0.93,0.0289066955708631
0.93,0.0278628945524813
0.93,0.0268316248388639
0.93,0.0258145186891058
0.93,0.0248130777075724
0.93,0.0238286745911714
0.93,0.0228625552592858
0.93,0.0219158415191169
0.93,0.0209895341184806
0.93,0.0200845160159914
0.93,0.0192015562583027
0.93,0.0183413138589248
0.93,0.0175043420394989
0.93,0.0166910926807569
0.93,0.0159019208981539
0.93,0.0151370897800017
0.93,0.0143967752139127
0.93,0.0136810707740261
0.93,0.0129899926763852
0.93,0.0123234846998838
0.93,0.0116814231814285
0.93,0.0110636217930462
0.93,0.0104698360748396
0.93,0.00989976976843221
0.93,0.00935307710213573
0.93,0.0088293693246726
0.93,0.0083282168630785
0.93,0.00784915689411814
0.93,0.00739169406935392
0.93,0.0069553063238541
0.93,0.00653944976457299
0.93,0.00614355987896209
0.93,0.00576705418153689
0.93,0.005409339946433
0.93,0.00506981316676902
0.93,0.00474786308569186
0.93,0.00444287454157433
0.93,0.00415422883373906
0.93,0.00388131469929842
0.93,0.00362351261133909
0.93,0.00338021515748999
0.93,0.0031508192084897
0.93,0.00293472990117927
0.93,0.00273101294780886
0.93,0.00254013822623778
0.93,0.00236049795502402
0.93,0.00219189019993404
0.93,0.00203377831434914
0.93,0.00188563886582416
0.93,0.00174696775808991
0.93,0.00161727187145622
0.93,0.00149607714068578
0.93,0.00138292539662244
0.93,0.00127737052126431
0.93,0.00117898915531889
0.93,0.00108737139743598
0.93,0.00100212510858744
0.93,0.000922873223987208
0.93,0.000849256023794709
0.93,0.000780934610745687
0.93,0.000717577109481171
0.93,0.00065887164618994
0.93,0.000604521290083149
0.93,0.000554246000521452
0.93,0.000507779382126206
0.93,0.000464864887634864
0.93,0.000425266319159512
0.93,0.000388757370545889
0.93,0.000355121587382712
0.93,0.000324158233656835
0.93,0.000295677294030572
0.93,0.000269399771612111
0.93,0.000245471743915537
0.93,0.00022336328182293
0.93,0.000203196536525674
0.93,0.000184672519698115
0.94,0.00500472608725678
0.94,0.0061269645745755
0.94,0.00734471294349013
0.94,0.00865141086587734
0.94,0.0100400235284532
0.94,0.0115030978714955
0.94,0.0130328241273994
0.94,0.0146211011182087
0.94,0.0162596037431888
0.94,0.0179398511621907
0.94,0.0196532743271022
0.94,0.0213912817005874
0.94,0.0231453222089406
0.94,0.0249069446776424
0.94,0.0266678531916007
0.94,0.028419957991645
0.94,0.0301554216659831
0.94,0.0318667005176279
0.94,0.0335465810882958
0.94,0.0351882118970071
0.94,0.0367851305126631
0.94,0.0383312861241036
0.94,0.0398210578038416
0.94,0.0412492686838482
0.94,0.0426111962763714
0.94,0.0439025791802201
0.94,0.0451196204172393
0.94,0.046258987643116
0.94,0.0473178104742131
0.94,0.0482936751676743
0.94,0.049184616886246
0.94,0.0499891097726592
0.94,0.0507060550511705
0.94,0.051334767366307
0.94,0.0518749595607565
0.94,0.052326726087173
0.94,0.052690525239706
0.94,0.0529671603832972
0.94,0.0531577603515238
0.94,0.0532637591746223
0.94,0.0532868752921665
0.94,0.0532290903961431
0.94,0.053092628043384
0.94,0.0528799321651225
0.94,0.0525936456017881
0.94,0.0522365887676759
0.94,0.051811738562384
0.94,0.0513222076168702
0.94,0.0507712239775583
0.94,0.0501621112956984
0.94,0.0494982696103591
0.94,0.0487831567852022
0.94,0.0480202706608188
0.94,0.0472131319756622
0.94,0.0463652680997365
0.94,0.0454801976201313
0.94,0.0445614158093134
0.94,0.0436123810012743
0.94,0.0426365018947146
0.94,0.0416371257931449
0.94,0.0406175277909052
0.94,0.0395809009061273
0.94,0.0385303471579935
0.94,0.0374688695598941
0.94,0.0363993650688529
0.94,0.0353246183870175
0.94,0.034247296690722
0.94,0.0331699451797473
0.94,0.0320949834674138
0.94,0.0310247027625455
0.94,0.0299612638123066
0.94,0.0289066955702353
0.94,0.0278628945517333
0.94,0.0268316248380063
0.94,0.0258145186884694
0.94,0.0248130777180752
0.94,0.0238286746057725
0.94,0.0228625552785995
0.94,0.0219158415452114
0.94,0.0209895340931617
0.94,0.0200845159833712
0.94,0.0192015562179125
0.94,0.0183413138566606
0.94,0.0175043420387543
0.94,0.0166910926818395
0.94,0.0159019208998059
0.94,0.0151370897781153
0.94,0.0143967752077752
0.94,0.013681070769446
0.94,0.0129899926762872
0.94,0.0123234847117478
0.94,0.0116814231815787
0.94,0.0110636217797682
0.94,0.0104698364997962
0.94,0.00989976978007001
0.94,0.00935307710449185
0.94,0.00882936887375796
0.94,0.00832821709934461
0.94,0.00784915675145315
0.94,0.00739169379602456
0.94,0.0069553069420345
0.94,0.00653945042469539
0.94,0.00614355915906839
0.94,0.00576705366109431
0.94,0.00540933994167858
0.94,0.00506981317986699
0.94,0.00474786308394615
0.94,0.00444287450409253
0.94,0.0041542301444808
0.94,0.00388131446828788
0.94,0.00362351264476546
0.94,0.00338021516166331
0.94,0.0031508192444869
0.94,0.00293472974044695
0.94,0.00273136120852491
0.94,0.00254013790083296
0.94,0.00236049797353877
0.94,0.00219189012773757
0.94,0.00203377829962781
0.94,0.00188563841161171
0.94,0.00174696789829709
0.94,0.00161727242804566
0.94,0.00149607691120091
0.94,0.00138292361336356
0.94,0.00127737072781264
0.94,0.00117898891746337
0.94,0.00108737143122606
0.94,0.00100212501094843
0.94,0.000922874042621258
0.94,0.000849257767607359
0.94,0.00078093318646566
0.94,0.000717576468665326
0.94,0.000658871529041871
0.94,0.000604522422378739
0.94,0.000554246327736152
0.94,0.000507778513813228
0.94,0.000464865797482616
0.94,0.00042526612903071
0.94,0.000388756102388754
0.94,0.000355121689017412
0.94,0.000324159301757998
0.94,0.000295679060276388
0.94,0.000269503625718315
0.94,0.000245471286727028
0.94,0.000223416330880966
0.94,0.000203196619812829
0.94,0.000184672816355924
0.95,0.00398403376782001
0.95,0.00500472608725648
0.95,0.00612696457457523
0.95,0.00734471294349011
0.95,0.00865141086587747
0.95,0.0100400235284534
0.95,0.0115030978714948
0.95,0.013032824127394
0.95,0.0146211011182101
0.95,0.0162596037431662
0.95,0.0179398511622308
0.95,0.0196532743271016
0.95,0.0213912817005868
0.95,0.0231453222089407
0.95,0.0249069446776423
0.95,0.0266678531916001
0.95,0.0284199579916454
0.95,0.0301554216659613
0.95,0.0318667005176197
0.95,0.0335465810882907
0.95,0.0351882118969373
0.95,0.0367851305126749
0.95,0.0383312861241073
0.95,0.0398210578038432
0.95,0.0412492686838494
0.95,0.0426111962763402
0.95,0.0439025791802199
0.95,0.0451196204172392
0.95,0.0462589876431096
0.95,0.0473178104742099
0.95,0.0482936751676701
0.95,0.0491846168862412
0.95,0.0499891097726975
0.95,0.0507060550512041
0.95,0.0513347673662888
0.95,0.0518749595607105
0.95,0.0523267260871523
0.95,0.0526905252395488
0.95,0.0529671603832939
0.95,0.0531577603515124
0.95,0.0532637591746379
0.95,0.0532868752924156
0.95,0.0532290903907335
0.95,0.0530926280431212
0.95,0.0528799321652895
0.95,0.0525936456017909
0.95,0.0522365887678149
0.95,0.051811738562086
0.95,0.0513222076168726
0.95,0.050771223977598
0.95,0.0501621112955746
0.95,0.0494982696103981
0.95,0.0487831567851787
0.95,0.0480202706607843
0.95,0.0472131319653159
0.95,0.0463652680996836
0.95,0.0454801976200465
0.95,0.0445614158092389
0.95,0.0436123810012494
0.95,0.0426365018944188
0.95,0.0416371257930109
0.95,0.0406175277907841
0.95,0.0395809009082193
0.95,0.0385303471571545
0.95,0.0374688695591869
0.95,0.0363993650654143
0.95,0.0353246183873794
0.95,0.0342472966910446
0.95,0.0331699451800034
0.95,0.0320949834675934
0.95,0.0310247027626266
0.95,0.0299612638122664
0.95,0.028906695570056
0.95,0.0278628945514009
0.95,0.0268316248374941
0.95,0.025814518687389
0.95,0.0248130777171209
0.95,0.0238286746044571
0.95,0.0228625552769234
0.95,0.0219158415416808
0.95,0.0209895341153155
0.95,0.0200845160109315
0.95,0.0192015562535232
0.95,0.0183413138147209
0.95,0.017504341985263
0.95,0.0166910926814984
0.95,0.0159019208947856
0.95,0.0151370897790789
0.95,0.01439677520786
0.95,0.0136810706288542
0.95,0.0129899926693479
0.95,0.0123234847107635
0.95,0.0116814231814099
0.95,0.0110636217948636
0.95,0.0104698365033531
0.95,0.009899770220269
0.95,0.00935307762143189
0.95,0.00882936887732022
0.95,0.00832821647998006
0.95,0.00784915622088422
0.95,0.00739169408421225
0.95,0.0069553064570651
0.95,0.00653945042358073
0.95,0.0061435598477404
0.95,0.00576705366279251
0.95,0.00540933937783739
0.95,0.00506981317539479
0.95,0.00474786309026132
0.95,0.00444287451968473
0.95,0.00415423044990959
0.95,0.00388131403841863
0.95,0.00362351243762227
0.95,0.00338021520272758
0.95,0.00315081926539862
0.95,0.00293472978858933
0.95,0.00273136103499572
0.95,0.00254013829592226
0.95,0.00236042014711502
0.95,0.00219189013977483
0.95,0.0020337781808657
0.95,0.00188564029804272
0.95,0.00174696932822438
0.95,0.00161727218315821
0.95,0.00149607745202363
0.95,0.00138292335193424
0.95,0.00127736901808473
0.95,0.00117898912328185
0.95,0.00108737120760938
0.95,0.00100212490147533
0.95,0.000922873971525462
0.95,0.000849258667639852
0.95,0.000781539419081767
0.95,0.000717574982124436
0.95,0.000658871288189866
0.95,0.000604522246379524
0.95,0.000554246986983031
0.95,0.000507778505262735
0.95,0.000464865166317274
0.95,0.000425266985267569
0.95,0.000388755413193387
0.95,0.000355121204135944
0.95,0.000324158403423258
0.95,0.000295679518009795
0.95,0.000269505008216875
0.95,0.000245469402961884
0.95,0.000223417949623883
0.95,0.00020319607631647
0.95,0.00018467251135057
0.95,0.000167713086543397
0.96,0.00398403376781754
0.96,0.0050047260872562
0.96,0.00612696457457518
0.96,0.00734471294349022
0.96,0.0086514108658776
0.96,0.0100400235284529
0.96,0.0115030978714953
0.96,0.0130328241273993
0.96,0.0146211011182116
0.96,0.0162596037431972
0.96,0.0179398511618531
0.96,0.019653274327101
0.96,0.0213912817005858
0.96,0.0231453222089402
0.96,0.0249069446776417
0.96,0.0266678531915998
0.96,0.0284199579916458
0.96,0.0301554216659543
0.96,0.0318667005176153
0.96,0.0335465810882541
0.96,0.0351882118970157
0.96,0.036785130512695
0.96,0.0383312861241359
0.96,0.0398210578038442
0.96,0.0412492686838492
0.96,0.042611196276372
0.96,0.0439025791802197
0.96,0.045119620417237
0.96,0.0462589876431077
0.96,0.0473178104742062
0.96,0.048293675167707
0.96,0.0491846168862741
0.96,0.0499891097727052
0.96,0.0507060550511867
0.96,0.0513347673662692
0.96,0.0518749595606963
0.96,0.0523267260871481
0.96,0.0526905252396918
0.96,0.052967160383128
0.96,0.0531577603517619
0.96,0.05326375917492
0.96,0.0532868752922322
0.96,0.0532290903961511
0.96,0.053092628043124
0.96,0.0528799321651267
0.96,0.0525936456017942
0.96,0.0522365887678152
0.96,0.0518117385620779
0.96,0.0513222076169005
0.96,0.050771223977581
0.96,0.0501621112957141
0.96,0.0494982696103649
0.96,0.0487831567851395
0.96,0.0480202706605879
0.96,0.0472131319755972
0.96,0.0463652680996696
0.96,0.0454801976200465
0.96,0.0445614158092846
0.96,0.0436123804022711
0.96,0.0426365018945745
0.96,0.0416371257932652
0.96,0.0406175277930543
0.96,0.0395809009087169
0.96,0.0385303471576466
0.96,0.0374688695592132
0.96,0.0363993650641861
0.96,0.0353246183854418
0.96,0.0342472966899663
0.96,0.0331699451787111
0.96,0.0320949834660715
0.96,0.0310247027621179
0.96,0.0299612638117506
0.96,0.0289066955696033
0.96,0.0278628945509629
0.96,0.0268316248388308
0.96,0.0258145186890677
0.96,0.0248130777191875
0.96,0.0238286746069549
0.96,0.0228625552798952
0.96,0.0219158415451832
0.96,0.0209895341067535
0.96,0.0200845160178791
0.96,0.0192015562537462
0.96,0.0183413138514082
0.96,0.0175043420335562
0.96,0.0166910926696221
0.96,0.0159019208168402
0.96,0.0151370896861904
0.96,0.0143967752021623
0.96,0.0136810707670558
0.96,0.012989982412306
0.96,0.0123234847042534
0.96,0.0116814231757053
0.96,0.0110636217934166
0.96,0.0104698365013436
0.96,0.00989977024815647
0.96,0.00935307762391324
0.96,0.0088293694420094
0.96,0.00832821710299347
0.96,0.00784915621189675
0.96,0.00739169335561174
0.96,0.00695530694060786
0.96,0.00653944990710187
0.96,0.00614355987615078
0.96,0.00576705259003063
0.96,0.00540934019934047
0.96,0.0050698123178321
0.96,0.00474786217062073
0.96,0.0044428745236027
0.96,0.00415423046931163
0.96,0.00388131436146177
0.96,0.00362351196407928
0.96,0.0033802149739155
0.96,0.00315081906328452
0.96,0.00293472981899678
0.96,0.00273136109215777
0.96,0.00254013811445475
0.96,0.00236049796581139
0.96,0.00219188981958141
0.96,0.00203377822653805
0.96,0.00188564021425663
0.96,0.00174696928263662
0.96,0.00161727402856271
0.96,0.00149607723535583
0.96,0.00138292387527938
0.96,0.00127736871587958
0.96,0.00117898750620449
0.96,0.00108737140124981
0.96,0.00100212485434814
0.96,0.000922873868696605
0.96,0.000849251910808535
0.96,0.000780935576938369
0.96,0.000717575996626474
0.96,0.000658870823166291
0.96,0.000604522273881525
0.96,0.000554247460110346
0.96,0.000507779129102826
0.96,0.000464865015641358
0.96,0.000425266375293276
0.96,0.000388755199990598
0.96,0.000355119546574745
0.96,0.000324158616401782
0.96,0.000295679848335784
0.96,0.000269506618121085
0.96,0.000245460564076705
0.96,0.000223394612847372
0.96,0.000203197245499442
0.96,0.000184672550897158
0.96,0.00016771577247443
0.96,0.00015220594139409
0.97,0.00307035806304651
0.97,0.00398403376781728
0.97,0.00500472608725603
0.97,0.00612696457457526
0.97,0.00734471294349041
0.97,0.00865141086587734
0.97,0.0100400235284535
0.97,0.011503097871496
0.97,0.0130328241274001
0.97,0.0146211011182121
0.97,0.0162596037431914
0.97,0.0179398511622295
0.97,0.0196532743271003
0.97,0.0213912817005864
0.97,0.0231453222089394
0.97,0.0249069446776413
0.97,0.0266678531915997
0.97,0.0284199579916255
0.97,0.0301554216659505
0.97,0.0318667005175965
0.97,0.0335465810882494
0.97,0.03518821189702
0.97,0.03678513051269
0.97,0.0383312861241335
0.97,0.0398210578038403
0.97,0.0412492686838497
0.97,0.0426111962763711
0.97,0.0439025791802186
0.97,0.0451196204172341
0.97,0.0462589876431421
0.97,0.0473178104741762
0.97,0.048293675167694
0.97,0.0491846168862785
0.97,0.0499891097726593
0.97,0.050706055051167
0.97,0.0513347673662619
0.97,0.0518749595606939
0.97,0.0523267260871464
0.97,0.052690525239934
0.97,0.0529671603832993
0.97,0.0531577603515648
0.97,0.0532637591746434
0.97,0.0532868752921745
0.97,0.0532290903961527
0.97,0.0530926280431249
0.97,0.0528799321651295
0.97,0.0525936456018097
0.97,0.0522365887677922
0.97,0.0518117385620928
0.97,0.051322207616869
0.97,0.0507712239775441
0.97,0.0501621112956759
0.97,0.0494982696103642
0.97,0.0487831567851545
0.97,0.0480202706607672
0.97,0.0472131319756307
0.97,0.0463652680997484
0.97,0.0454801976201821
0.97,0.0445614158093079
0.97,0.0436123810015264
0.97,0.0426365018950191
0.97,0.041637125795118
0.97,0.0406175277933446
0.97,0.0395809009090451
0.97,0.0385303471580041
0.97,0.0374688695596291
0.97,0.0363993650646098
0.97,0.0353246183814699
0.97,0.0342472966890526
0.97,0.0331698638166394
0.97,0.0320949834671408
0.97,0.0310247027620639
0.97,0.0299612638115541
0.97,0.0289066955691298
0.97,0.0278628945502565
0.97,0.0268316248387382
0.97,0.0258145186889501
0.97,0.0248130777191453
0.97,0.0238286746069184
0.97,0.0228625552798664
0.97,0.0219158415451548
0.97,0.0209895341194706
0.97,0.0200845160179424
0.97,0.0192015562537829
0.97,0.0183413138595512
0.97,0.0175043420426252
0.97,0.0166910926846124
0.97,0.0159019209027277
0.97,0.0151370897692777
0.97,0.0143967750912634
0.97,0.0136810706254812
0.97,0.0129899926435145
0.97,0.012323484702399
0.97,0.011681423172442
0.97,0.0110636217882298
0.97,0.0104698365010321
0.97,0.00989977024623778
0.97,0.00935307762246196
0.97,0.00882936844058824
0.97,0.00832821710605613
0.97,0.0078491568897916
0.97,0.0073916933525866
0.97,0.00695530614166939
0.97,0.00653945042273651
0.97,0.00614355986596338
0.97,0.00576705399099486
0.97,0.00540934018814787
0.97,0.00506981345539792
0.97,0.00474786221429713
0.97,0.00444287354198503
0.97,0.00415423046646146
0.97,0.0038813143765104
0.97,0.00362351228564073
0.97,0.00338021486312945
0.97,0.00315081904794945
0.97,0.00293472960822982
0.97,0.00273136113504391
0.97,0.00254013817805343
0.97,0.00236049792086979
0.97,0.00219152149883617
0.97,0.00203377791556214
0.97,0.0018856402127776
0.97,0.00174696919458839
0.97,0.00161727384462229
0.97,0.00149607906966631
0.97,0.00138292368694803
0.97,0.00127736884101282
0.97,0.00117898715526565
0.97,0.00108736990112401
0.97,0.00100212480830053
0.97,0.000922873858504536
0.97,0.000849258641284711
0.97,0.000780935689314033
0.97,0.000717577242976164
0.97,0.00065893415538687
0.97,0.000604521687143311
0.97,0.000554247724465551
0.97,0.000507779426136334
0.97,0.000464865381763158
0.97,0.000425265962899157
0.97,0.000388754881246012
0.97,0.00035511961533663
0.97,0.000324157254961932
0.97,0.000295680123736375
0.97,0.000269507270732383
0.97,0.000245470591476948
0.97,0.000223414497242391
0.97,0.000203197251208209
0.97,0.000184672234177174
0.97,0.00016771584733366
0.97,0.000152205914418779
0.98,0.00226857017148617
0.98,0.0030703580630463
0.98,0.00398403376781709
0.98,0.00500472608725606
0.98,0.00612696457457542
0.98,0.00734471294349031
0.98,0.00865141086587775
0.98,0.0100400235284543
0.98,0.0115030978714966
0.98,0.0130328241274001
0.98,0.0146211011182117
0.98,0.0162596037431906
0.98,0.017939851162229
0.98,0.0196532743270983
0.98,0.0213912817005858
0.98,0.023145322208939
0.98,0.0249069446776412
0.98,0.0266678531915908
0.98,0.0284199579916224
0.98,0.0301554216659412
0.98,0.0318667005175966
0.98,0.0335465810883022
0.98,0.0351882118970308
0.98,0.036785130512702
0.98,0.038331286124145
0.98,0.0398210578038619
0.98,0.0412492686838496
0.98,0.0426111962764014
0.98,0.0439025791802487
0.98,0.0451196204172651
0.98,0.0462589876431323
0.98,0.0473178104742446
0.98,0.0482936751676792
0.98,0.0491846168862434
0.98,0.0499891097726514
0.98,0.050706055051167
0.98,0.0513347673662602
0.98,0.0518749595606925
0.98,0.0523267260871521
0.98,0.0526905252397173
0.98,0.0529671603833002
0.98,0.0531577603515301
0.98,0.0532637591746413
0.98,0.0532868752921713
0.98,0.0532290903961491
0.98,0.0530926280431199
0.98,0.0528799321651377
0.98,0.0525936456017607
0.98,0.0522365887678073
0.98,0.0518117385620665
0.98,0.0513222076168413
0.98,0.0507712239775515
0.98,0.0501621112956957
0.98,0.0494982696103652
0.98,0.0487831567851433
0.98,0.0480202706607811
0.98,0.0472131319756294
0.98,0.0463652680997569
0.98,0.0454801976202304
0.98,0.0445614158093438
0.98,0.0436123810016269
0.98,0.0426365018963218
0.98,0.041637125795214
0.98,0.0406175277934826
0.98,0.0395809009092491
0.98,0.0385303471579798
0.98,0.0374688695603229
0.98,0.0363993650654663
0.98,0.0353246183824647
0.98,0.0342472966902142
0.98,0.0331699451788552
0.98,0.0320949834660758
0.98,0.0310247027606986
0.98,0.0299612638099389
0.98,0.0289066955709106
0.98,0.0278628945515123
0.98,0.0268316248372326
0.98,0.0258145186865879
0.98,0.0248130777159133
0.98,0.0238286746069136
0.98,0.0228625552797848
0.98,0.0219158415452296
0.98,0.0209895341195451
0.98,0.0200845160181102
0.98,0.0192015562609505
0.98,0.0183413138595903
0.98,0.0175043420426367
0.98,0.0166910926847742
0.98,0.0159019209027353
0.98,0.0151370897838178
0.98,0.0143967752135495
0.98,0.0136810707736732
0.98,0.0129899926667593
0.98,0.012323484516146
0.98,0.0116814231352802
0.98,0.0110636217838032
0.98,0.0104698364921065
0.98,0.0098997702481991
0.98,0.00935307762405557
0.98,0.00882936944270152
0.98,0.0083282171060366
0.98,0.00784915689287291
0.98,0.00739169405698648
0.98,0.00695530614690765
0.98,0.00653944956183961
0.98,0.00614355897109986
0.98,0.00576705427217261
0.98,0.00540933953132949
0.98,0.00506981344347501
0.98,0.00474786338584532
0.98,0.00444287453973602
0.98,0.0041542294410033
0.98,0.00388131326548202
0.98,0.00362351229687219
0.98,0.00338021482350426
0.98,0.00315081895655944
0.98,0.00293472959605046
0.98,0.00273136091375226
0.98,0.00254013822549903
0.98,0.00236049791638249
0.98,0.00219189008799914
0.98,0.00203377812548733
0.98,0.00188563991615576
0.98,0.00174696918384143
0.98,0.00161727389751598
0.98,0.00149607888489278
0.98,0.00138292549870789
0.98,0.00127736749080021
0.98,0.00117898724062826
0.98,0.00108736917799646
0.98,0.0010021244244105
0.98,0.000922873769068966
0.98,0.000849258601748781
0.98,0.000780935614693723
0.98,0.000717577394937274
0.98,0.000658871421408413
0.98,0.000604520366852324
0.98,0.000554247040382094
0.98,0.000507779950496001
0.98,0.000464866004378006
0.98,0.000425266049094208
0.98,0.000388755411768305
0.98,0.00035512017351591
0.98,0.000324156898255268
0.98,0.000295678963717627
0.98,0.000269507222635301
0.98,0.000245472909004896
0.98,0.000223415630779211
0.98,0.000203195361506481
0.98,0.000184673576112182
0.98,0.000167715392893619
0.98,0.000152205893321877
0.98,0.00013803063348039
0.99,0.00226857017147226
0.99,0.0030703580630462
0.99,0.00398403376781703
0.99,0.00500472608725621
0.99,0.00612696457457557
0.99,0.00734471294349056
0.99,0.00865141086587739
0.99,0.0100400235284546
0.99,0.0115030978714959
0.99,0.0130328241274
0.99,0.0146211011182111
0.99,0.0162596037431901
0.99,0.0179398511622288
0.99,0.0196532743271005
0.99,0.0213912817005854
0.99,0.0231453222089397
0.99,0.0249069446776338
0.99,0.0266678531915832
0.99,0.0284199579916202
0.99,0.0301554216659434
0.99,0.0318667005176307
0.99,0.0335465810883118
0.99,0.035188211897041
0.99,0.0367851305127125
0.99,0.0383312861241534
0.99,0.0398210578038678
0.99,0.0412492686838752
0.99,0.0426111962763975
0.99,0.0439025791802423
0.99,0.045119620417255
0.99,0.0462589876431368
0.99,0.0473178104742124
0.99,0.0482936751676652
0.99,0.0491846168862347
0.99,0.0499891097726527
0.99,0.0507060550511669
0.99,0.051334767366445
0.99,0.0518749595607033
0.99,0.0523267260870464
0.99,0.0526905252396966
0.99,0.0529671603811264
0.99,0.0531577603515269
0.99,0.0532637591746404
0.99,0.0532868752921714
0.99,0.0532290903961561
0.99,0.0530926280431265
0.99,0.0528799322669911
0.99,0.0525936456017761
0.99,0.0522365887677861
0.99,0.051811738562073
0.99,0.0513222076168566
0.99,0.0507712239775283
0.99,0.0501621112956702
0.99,0.0494982696103198
0.99,0.0487831567851102
0.99,0.0480202706607429
0.99,0.0472131319756672
0.99,0.0463652680997836
0.99,0.045480197620272
0.99,0.0445614158094929
0.99,0.0436123810015275
0.99,0.0426365018961088
0.99,0.0416371257950899
0.99,0.0406175277944266
0.99,0.0395809009096981
0.99,0.0385303471586612
0.99,0.037468869560823
0.99,0.0363993650660379
0.99,0.0353246183830981
0.99,0.0342472966854772
0.99,0.0331699451794756
0.99,0.0320949834666642
0.99,0.0310247027612671
0.99,0.0299612638103378
0.99,0.0289066955672393
0.99,0.0278628945482677
0.99,0.0268316248389969
0.99,0.0258145186892265
0.99,0.0248130777193473
0.99,0.0238286746063646
0.99,0.0228625552762745
0.99,0.0219158415400165
0.99,0.020989534119543
0.99,0.0200845160178652
0.99,0.0192015562609763
0.99,0.0183413138596137
0.99,0.0175043420426584
0.99,0.0166910926848206
0.99,0.0159019209028065
0.99,0.0151370897837511
0.99,0.0143967752136948
0.99,0.0136810707736309
0.99,0.0129899926757481
0.99,0.0123234847109713
0.99,0.0116814231585449
0.99,0.0110636215461442
0.99,0.0104698364552958
0.99,0.0098997702048742
0.99,0.00935307763502657
0.99,0.00882936944531165
0.99,0.00832821710623377
0.99,0.00784915689036181
0.99,0.00739169409087115
0.99,0.0069553069392374
0.99,0.00653945041646753
0.99,0.00614355895360119
0.99,0.00576705341617534
0.99,0.00540934018243466
0.99,0.00506981297369946
0.99,0.00474786312188646
0.99,0.00444287481181749
0.99,0.00415422947812738
0.99,0.00388131331838215
0.99,0.00362351112405701
0.99,0.00338021483016071
0.99,0.00315081891508973
0.99,0.00293472988584353
0.99,0.00273136087625381
0.99,0.00254013800822039
0.99,0.00236049799186033
0.99,0.00219189010699883
0.99,0.00203377817612238
0.99,0.00188564010221803
0.99,0.0017469689061822
0.99,0.00161727387637023
0.99,0.00149607894432235
0.99,0.00138292531308881
0.99,0.00127742582051305
0.99,0.00117898594052268
0.99,0.00108736952902966
0.99,0.00100212306176495
0.99,0.000922873406300928
0.99,0.000849258442043421
0.99,0.000780928915620427
0.99,0.000717577340908937
0.99,0.000658871869097855
0.99,0.000604521939286951
0.99,0.000554245654136309
0.99,0.000507779647827444
0.99,0.000464659119647326
0.99,0.000425266784271017
0.99,0.000388755584941336
0.99,0.000355119640982338
0.99,0.000324083817098142
0.99,0.000295678152220091
0.99,0.000269506070531556
0.99,0.000245472882860476
0.99,0.000223418048677981
0.99,0.000203194622398151
0.99,0.000184672633741556
0.99,0.000167716260111916
0.99,0.00015220596163612
0.99,0.000138030635112862
1,0.00158291709716888
1,0.0022685701714721
1,0.003070358063046
1,0.00398403376781713
1,0.00500472608725637
1,0.00612696457457563
1,0.00734471294349167
1,0.00865141086587921
1,0.0100400235284609
1,0.0115030978714959
1,0.0130328241274
1,0.0146211011182107
1,0.0162596037431899
1,0.0179398511622293
1,0.0196532743271
1,0.0213912817005851
1,0.0231453222089396
1,0.0249069446776312
1,0.0266678531915823
1,0.0284199579916235
1,0.0301554216659562
1,0.0318667005176335
1,0.0335465810883206
1,0.0351882118970497
1,0.0367851305127196
1,0.0383312861241581
1,0.0398210578038678
1,0.0412492686838721
1,0.0426111962763913
1,0.0439025791802335
1,0.0451196204173607
1,0.0462589876431082
1,0.0473178104741997
1,0.0482936751676632
1,0.0491846168862364
1,0.0499891097728572
1,0.0507060550511687
1,0.051334767366262
1,0.0518749595606979
1,0.0523267260871516
1,0.0526905252396979
1,0.052967160383299
1,0.0531577603515266
1,0.0532637591746401
1,0.0532868752921748
1,0.053229090396148
1,0.0530926280430803
1,0.052879932165107
1,0.0525936456017634
1,0.0522365887677964
1,0.0518117385620513
1,0.0513222076168281
1,0.0507712239775353
1,0.0501621112956614
1,0.0494982696103235
1,0.0487831567851192
1,0.048020270652782
1,0.0472131319755231
1,0.0463652680996158
1,0.045480197620099
1,0.04456141580938
1,0.043612381002336
1,0.0426365018962035
1,0.0416371257951327
1,0.0406175277935582
1,0.0395809009094236
1,0.0385303471582439
1,0.0374688695604431
1,0.0363993650657258
1,0.0353246183829836
1,0.0342472966861987
1,0.0331699451736326
1,0.0320949834673715
1,0.031024702761847
1,0.0299612638107707
1,0.0289066955676852
1,0.0278628945480571
1,0.0268316245211335
1,0.0258145186883268
1,0.0248130777184806
1,0.0238286746062385
1,0.0228625552800662
1,0.0219158415453594
1,0.0209895341196201
1,0.0200845160133235
1,0.0192015562526235
1,0.0183413138597244
1,0.0175043420422245
1,0.0166910926848091
1,0.0159019209027913
1,0.0151370897838028
1,0.0143967752136805
1,0.0136810707737245
1,0.0129899926759259
1,0.0123234847108283
1,0.0116814231807573
1,0.0110636396312409
1,0.0104698362473359
1,0.00989977021763488
1,0.00935307757943127
1,0.00882936940445034
1,0.00832821710716503
1,0.00784915689270793
1,0.00739169408774143
1,0.00695530693603663
1,0.00653945042105031
1,0.00614355983025838
1,0.00576705341383787
1,0.00540933915341091
1,0.00506981344021451
1,0.00474786288611329
1,0.00444287455795056
1,0.00415423043449525
1,0.00388131437452421
1,0.00362351122084159
1,0.00338021362697205
1,0.00315081891677327
1,0.00293472945743667
1,0.00273136119313611
1,0.00254013753068283
1,0.00236049776581337
1,0.00219189016633958
1,0.00203377820203898
1,0.00188525562051556
1,0.00174696906567151
1,0.0016172735708635
1,0.00149607891370063
1,0.00138292538416618
1,0.0012773706478606
1,0.00117898826131468
1,0.00108736831539114
1,0.00100212317164772
1,0.000922872117699924
1,0.000849258675915676
1,0.000780935418478679
1,0.000717577312229878
1,0.000658871839176234
1,0.000604522526240991
1,0.00055424672938198
1,0.000507778168444162
1,0.000464866357087867
1,0.000425266706997718
1,0.0003887558443747
1,0.000355119382630331
1,0.00032415712751499
1,0.000295678257609122
1,0.00026950518063007
1,0.00024547179395773
1,0.000223419063913433
1,0.000203196578469012
1,0.000184670415320998
1,0.000167716661161776
1,0.000152205556056106
1,0.000138030679375234
1,0.000125085274122583


==> fig/S3.csv <==
Pvals,S1
0,NaN
0.01,NaN
0.02,NaN
0.03,NaN
0.04,NaN
0.05,NaN
0.06,NaN
0.07,NaN
0.08,NaN
0.09,NaN
0.1,NaN
0.11,NaN
0.12,NaN
0.13,NaN
0.14,NaN
0.15,NaN
0.16,NaN
0.17,NaN
0.18,NaN
0.19,NaN
0.2,NaN
0.21,NaN
0.22,NaN
0.23,NaN
0.24,NaN
0.25,NaN
0.26,NaN
0.27,NaN
0.28,NaN
0.29,NaN
0.3,NaN
0.31,NaN
0.32,NaN
0.33,NaN
0.34,NaN
0.35,NaN
0.36,NaN
0.37,0.0415966111599922
0.37,0.0403067797593079
0.37,0.0390188106394487
0.37,0.0377354753119897
0.37,0.0364593920868793
0.37,0.0351930242319169
0.37,0.0339386789327666
0.37,0.0326985070348327
0.37,0.0314745034974543
0.37,0.0302685085285678
0.37,0.0290822093547431
0.37,0.0279171425669258
0.37,0.0267746969935074
0.37,0.0256561170707086
0.38,0.0479663921286923
0.38,0.0467139438903224
0.38,0.0454473289258407
0.38,0.0441700258538764
0.38,0.0428853828301985
0.38,0.0415966111588685
0.38,0.0403067797581582
0.38,0.0390188106384188
0.38,0.0377354753106706
0.38,0.0364593920864168
0.38,0.03519302423097
0.38,0.0339386789317215
0.38,0.0326985070372168
0.38,0.0314745034976489
0.38,0.0302685085286114
0.38,0.0290822093548639
0.38,0.0279171425674337
0.38,0.0267746969802773
0.38,0.0256561170613244
0.38,0.0245625066403854
0.38,0.0234948331563284
0.38,0.0224539322258016
0.38,0.0214405123986138
0.38,0.0204551603402915
0.39,0.0516021596694023
0.39,0.0504142681982623
0.39,0.0492010721704531
0.39,0.0479663921292211
0.39,0.0467139438910623
0.39,0.0454473289379342
0.39,0.0441700198512021
0.39,0.0428853828310064
0.39,0.0415966111600139
0.39,0.0403067797597108
0.39,0.0390188106403138
0.39,0.0377354753081185
0.39,0.0364593920838977
0.39,0.0351930242281476
0.39,0.0339386789353103
0.39,0.0326985070366342
0.39,0.0314745034975457
0.39,0.0302685085285164
0.39,0.0290822093562509
0.39,0.0279171425658659
0.39,0.0267746963756879
0.39,0.0256561170552234
0.39,0.0245625066435481
0.39,0.0234948331650796
0.39,0.0224539322264397
0.39,0.0214405123845183
0.39,0.0204551603404043
0.39,0.0194983460649079
0.39,0.0185704285259479
0.39,0.017671661062475
0.4,0.0549744629448097
0.4,0.0538862885351496
0.4,0.0527608320560129
0.4,0.0516021596801689
0.4,0.0504142681992239
0.4,0.0492010721707606
0.4,0.0479663921286152
0.4,0.0467139438901048
0.4,0.0454473289373122
0.4,0.0441700258549294
0.4,0.0428853828299333
0.4,0.041596611158617
0.4,0.040306779757977
0.4,0.0390188106379183
0.4,0.0377354753098906
0.4,0.0364593920854224
0.4,0.0351930242298814
0.4,0.0339386789303788
0.4,0.0326985070309002
0.4,0.03147450349098
0.4,0.0302685085286809
0.4,0.0290822093560323
0.4,0.0279171420359997
0.4,0.0267746969938248
0.4,0.0256561170700639
0.4,0.0245625066183177
0.4,0.0234948331643334
0.4,0.0224539322243015
0.4,0.0214405123790159
0.4,0.0204551603434971
0.4,0.0194983460665374
0.4,0.0185704285313657
0.4,0.0176716610230383
0.4,0.0168021972710756
0.4,0.0159620967200386
0.4,0.0151513307403915
0.41,0.057022438906551
0.41,0.0560212337334961
0.41,0.0549744629550515
0.41,0.0538862885360967
0.41,0.0527608320566456
0.41,0.0516021596802314
0.41,0.0504142682000734
0.41,0.0492010721717975
0.41,0.04796639213025
0.41,0.0467139438921794
0.41,0.0454473289380231
0.41,0.0441700258555962
0.41,0.0428853828308728
0.41,0.0415966111602084
0.41,0.0403067797596613
0.41,0.0390188106351621
0.41,0.0377354753116704
0.41,0.036459392088967
0.41,0.0351930242340602
0.41,0.0339386789354128
0.41,0.0326985070367348
0.41,0.0314745034976462
0.41,0.0302685085204328
0.41,0.0290822093450548
0.41,0.027917142554057
0.41,0.0267746969751732
0.41,0.0256561170541467
0.41,0.0245625066426139
0.41,0.0234948331657441
0.41,0.0224539318790122
0.41,0.02144051242461
0.41,0.0204551602919875
0.41,0.0194983460817632
0.41,0.0185704284859055
0.41,0.0176716610465912
0.41,0.0168021972449794
0.41,0.0159620967286596
0.41,0.0151513307301463
0.41,0.0143697882322067
0.41,0.0136172815404247
0.41,0.0128935519523621
0.42,0.0588714001811179
0.42,0.0579738922078047
0.42,0.0570224389075155
0.42,0.0560212337342009
0.42,0.0549744629553371
0.42,0.0538862885365199
0.42,0.0527608320572825
0.42,0.0516021596796595
0.42,0.0504142681989991
0.42,0.0492010721702416
0.42,0.0479663921280056
0.42,0.0467139438897721
0.42,0.0454473289349573
0.42,0.0441700258556585
0.42,0.0428853828302604
0.42,0.0415966111582764
0.42,0.0403067797588627
0.42,0.0390188106391316
0.42,0.0377354753118159
0.42,0.0364593920888513
0.42,0.0351930242339324
0.42,0.0339386789351226
0.42,0.0326985070363823
0.42,0.0314745034972116
0.42,0.0302685085280967
0.42,0.0290822093564019
0.42,0.0279171425448428
0.42,0.0267746969591477
0.42,0.0256561170426096
0.42,0.0245625066238436
0.42,0.0234948331403592
0.42,0.0224539321971111
0.42,0.0214405124025563
0.42,0.0204551603430667
0.42,0.0194983460816032
0.42,0.0185704285382995
0.42,0.0176716610630088
0.42,0.016802197273026
0.42,0.0159620966683903
0.42,0.0151513307487315
0.42,0.0143697882435415
0.42,0.0136172814753425
0.42,0.0128935519546951
0.42,0.0121982755369117
0.42,0.0115310686177266
0.43,0.0604878802185897
0.43,0.05971078034745
0.43,0.0588714001883749
0.43,0.0579738921627616
0.43,0.0570224388975425
0.43,0.0560212337342727
0.43,0.0549744629550634
0.43,0.0538862885358892
0.43,0.0527608320562029
0.43,0.0516021596792489
0.43,0.0504142681992556
0.43,0.0492010721708275
0.43,0.0479663921291477
0.43,0.0467139438907404
0.43,0.0454473289369553
0.43,0.0441700258545932
0.43,0.0428853828308082
0.43,0.0415966111600248
0.43,0.0403067797595316
0.43,0.0390188106394473
0.43,0.0377354753122077
0.43,0.0364593920883031
0.43,0.0351930242334306
0.43,0.0339386789353467
0.43,0.0326985070366418
0.43,0.0314745034975135
0.43,0.0302685085284424
0.43,0.0290822093556347
0.43,0.0279171425672795
0.43,0.0267746969931952
0.43,0.0256561170699597
0.43,0.0245625066439848
0.43,0.0234948331654847
0.43,0.0224539321838577
0.43,0.0214405124073913
0.43,0.0204551603044489
0.43,0.0194983460423398
0.43,0.018570428531928
0.43,0.0176716610691287
0.43,0.0168021972753022
0.43,0.0159620967432681
0.43,0.0151513306433346
0.43,0.0143697882556405
0.43,0.0136172814713768
0.43,0.0128935519656026
0.43,0.0121982755335559
0.43,0.0115310686190626
0.43,0.0108914931107373
0.43,0.010279061905013
0.44,0.0618389004523127
0.44,0.0611985973926669
0.44,0.060487880224378
0.44,0.0597107803476056
0.44,0.0588714001883724
0.44,0.0579738922081087
0.44,0.0570224389076156
0.44,0.0560212337339552
0.44,0.054974462954701
0.44,0.0538862885359936
0.44,0.0527608320566357
0.44,0.0516021596792838
0.44,0.0504142681989491
0.44,0.0492010721703557
0.44,0.0479663921285226
0.44,0.0467139438902476
0.44,0.0454473289359673
0.44,0.0441700258535588
0.44,0.0428853828286095
0.44,0.0415966111575896
0.44,0.0403067797567215
0.44,0.0390188106390982
0.44,0.0377354753117766
0.44,0.0364593920819186
0.44,0.0351930242271281
0.44,0.0339386789347738
0.44,0.0326985070359489
0.44,0.0314745034966488
0.44,0.030268508526642
0.44,0.0290822093536105
0.44,0.0279171425648667
0.44,0.0267746969905375
0.44,0.0256561170691555
0.44,0.0245625066432722
0.44,0.0234948331650052
0.44,0.0224539322267469
0.44,0.0214405124027176
0.44,0.0204551603440567
0.44,0.0194983460862299
0.44,0.0185704285006483
0.44,0.0176716610306386
0.44,0.0168021972221617
0.44,0.0159620967292992
0.44,0.0151513307492248
0.44,0.0143697882471887
0.44,0.0136172816131985
0.44,0.0128935519506199
0.44,0.0121982754656551
0.44,0.0115310686298822
0.44,0.0108914931333897
0.44,0.0102790619073054
0.44,0.00969324384367853
0.44,0.00913346879633758
0.45,0.0628926238632302
0.45,0.0624048505180081
0.45,0.0618389004529247
0.45,0.0611985974137486
0.45,0.0604878802243487
0.45,0.0597107803475382
0.45,0.058871400188316
0.45,0.0579738922079837
0.45,0.057022438907421
0.45,0.056021233733643
0.45,0.0549744629543592
0.45,0.0538862885354996
0.45,0.0527608320559566
0.45,0.0516021596789784
0.45,0.050414268198676
0.45,0.0492010721631593
0.45,0.0479663921209121
0.45,0.0467139438911605
0.45,0.0454473289359055
0.45,0.0441700258532607
0.45,0.0428853828281937
0.45,0.0415966111576576
0.45,0.0403067797569964
0.45,0.039018810637546
0.45,0.0377354753103045
0.45,0.0364593920864782
0.45,0.0351930242317701
0.45,0.0339386789380672
0.45,0.0326985070406921
0.45,0.0314745034992463
0.45,0.0302685085304262
0.45,0.0290822093609915
0.45,0.0279171425717668
0.45,0.0267746969929712
0.45,0.0256561170695953
0.45,0.0245625066434455
0.45,0.0234948331492845
0.45,0.022453932225779
0.45,0.0214405123975135
0.45,0.0204551603381941
0.45,0.0194983460857325
0.45,0.0185704285323586
0.45,0.0176716610695785
0.45,0.0168021972822431
0.45,0.0159620967169805
0.45,0.0151513307058678
0.45,0.0143697882633503
0.45,0.013617279160378
0.45,0.0128935519410345
0.45,0.0121982755864287
0.45,0.0115310685552781
0.45,0.0108914930350281
0.45,0.0102790619208841
0.45,0.00969324387111525
0.45,0.00913346880106336
0.45,0.00859912287092923
0.45,0.00808960007689685
0.46,0.0636190600108498
0.46,0.0632985349260394
0.46,0.0628926238643466
0.46,0.0624048505183032
0.46,0.0618389004529136
0.46,0.061198597413665
0.46,0.060487880224237
0.46,0.0597107803474635
0.46,0.0588714001879639
0.46,0.0579738922074395
0.46,0.0570224389067585
0.46,0.056021233733155
0.46,0.0549744629538599
0.46,0.0538862885282338
0.46,0.0527608320554294
0.46,0.0516021596791178
0.46,0.0504142681984921
0.46,0.0492010721695025
0.46,0.0479663921274097
0.46,0.0467139438896056
0.46,0.0454473289347091
0.46,0.0441700258514713
0.46,0.042885382825536
0.46,0.0415966111533242
0.46,0.0403067797512184
0.46,0.0390188106288821
0.46,0.0377354753009711
0.46,0.036459392075317
0.46,0.0351930242288734
0.46,0.0339386789298523
0.46,0.0326985070314529
0.46,0.0314745034935596
0.46,0.0302685085269672
0.46,0.0290822093678506
0.46,0.0279171425862863
0.46,0.0267746969930146
0.46,0.0256561170695682
0.46,0.0245625066402295
0.46,0.0234948331643646
0.46,0.0224539322569656
0.46,0.0214405124245445
0.46,0.0204551603429584
0.46,0.0194983460850074
0.46,0.0185704284986401
0.46,0.0176716610629259
0.46,0.0168021972821745
0.46,0.0159620967300483
0.46,0.015151330749663
0.46,0.0143697881073367
0.46,0.0136172816186343
0.46,0.0128934888933316
0.46,0.0121982755349053
0.46,0.0115310686071159
0.46,0.0108914931131725
0.46,0.0102790618480395
0.46,0.00969318454686863
0.46,0.00913346880999955
0.46,0.00859913208046925
0.46,0.00808960006671744
0.46,0.00760421260967958
0.47,0.0638508614752746
0.47,0.0636190600120481
0.47,0.0632985349260927
0.47,0.0628926238638128
0.47,0.0624048505182271
0.47,0.0618389004531407
0.47,0.0611985974134046
0.47,0.060487880223863
0.47,0.059710780346734
0.47,0.0588714001834135
0.47,0.0579738922015428
0.47,0.0570224389064524
0.47,0.0560212337329709
0.47,0.0549744629489886
0.47,0.0538862885356047
0.47,0.0527608320559324
0.47,0.0516021596790168
0.47,0.0504142681984895
0.47,0.0492010721698073
0.47,0.0479663921274358
0.47,0.0467139438149782
0.47,0.0454473289343131
0.47,0.0441700258515984
0.47,0.0428853828257148
0.47,0.0415966111534987
0.47,0.0403067797512313
0.47,0.0390188106296859
0.47,0.0377354752998675
0.47,0.0364593920729257
0.47,0.0351930242145954
0.47,0.0339386789120142
0.47,0.0326985070092819
0.47,0.0314745034661577
0.47,0.0302685084935183
0.47,0.0290822093179937
0.47,0.0279171425286084
0.47,0.0267746969797472
0.47,0.0256561170692355
0.47,0.0245625066430826
0.47,0.0234948331943451
0.47,0.022453932274361
0.47,0.0214405124008601
0.47,0.0204551603420271
0.47,0.0194983460839231
0.47,0.0185704285967547
0.47,0.0176716610679438
0.47,0.0168021973736643
0.47,0.0159620966945203
0.47,0.015151330742102
0.47,0.0143697882638224
0.47,0.0136172815504795
0.47,0.0128935519608142
0.47,0.0121982755396266
0.47,0.0115310685046228
0.47,0.0108914931066333
0.47,0.0102790618924131
0.47,0.0096932439173476
0.47,0.00913346880320143
0.47,0.00859913219595132
0.47,0.00808960000859349
0.47,0.00760421258006283
0.47,0.00714228913223303
0.47,0.00670313155389324
0.48,0.0639908122904579
0.48,0.0638508614760831
0.48,0.0636190600116598
0.48,0.0632985349260276
0.48,0.0628926238640342
0.48,0.0624048505179767
0.48,0.0618389004523789
0.48,0.0611985974104636
0.48,0.0604878802191143
0.48,0.0597107803464059
0.48,0.0588714001872976
0.48,0.0579738922069561
0.48,0.0570224389071994
0.48,0.0560212337336419
0.48,0.054974462954474
0.48,0.0538862885357945
0.48,0.0527608320562457
0.48,0.0516021596792852
0.48,0.050414268198918
0.48,0.0492010721718231
0.48,0.0479663921300685
0.48,0.0467139438919891
0.48,0.0454473289378482
0.48,0.0441700258554942
0.48,0.0428853828306225
0.48,0.0415966111596576
0.48,0.0403067797589998
0.48,0.0390188106394871
0.48,0.0377354753121193
0.48,0.0364593920889725
0.48,0.035193024234093
0.48,0.0339386789353495
0.48,0.0326985070366544
0.48,0.0314745034911896
0.48,0.0302685085200958
0.48,0.029082209345041
0.48,0.0279171425541996
0.48,0.02677469693128
0.48,0.0256561170034736
0.48,0.024562506570326
0.48,0.0234948331140424
0.48,0.022453932217177
0.48,0.0214405123992942
0.48,0.0204551603408776
0.48,0.0194983461535355
0.48,0.0185704286435494
0.48,0.0176716610660385
0.48,0.0168021972798179
0.48,0.0159620968419778
0.48,0.0151513307500766
0.48,0.0143697882669911
0.48,0.013617281491915
0.48,0.0128935519469413
0.48,0.0121982755539154
0.48,0.011531068630503
0.48,0.0108914931266819
0.48,0.0102790620075592
0.48,0.0096932438341375
0.48,0.00913346877763277
0.48,0.00859913248352684
0.48,0.0080895998643622
0.48,0.0076042127473932
0.48,0.007142289154771
0.48,0.00670313157282898
0.48,0.0062860280992032
0.49,0.0639838562416367
0.49,0.0640360209033796
0.49,0.0639908122902593
0.49,0.0638508614754301
0.49,0.0636190600119008
0.49,0.0632985349259345
0.49,0.0628926238631471
0.49,0.0624048505175174
0.49,0.0618389004330796
0.49,0.0611985974126783
0.49,0.0604878802232949
0.49,0.0597107803464816
0.49,0.0588714001873984
0.49,0.0579738922077345
0.49,0.0570224389073572
0.49,0.0560212337339764
0.49,0.0549744629547515
0.49,0.0538862885364236
0.49,0.0527608320570761
0.49,0.0516021596802313
0.49,0.0504142682000759
0.49,0.0492010721718374
0.49,0.0479663921298628
0.49,0.0467139438914617
0.49,0.0454473289375678
0.49,0.0441700258553231
0.49,0.0428853828308259
0.49,0.0415966111600341
0.49,0.0403067797554209
0.49,0.0390188106352454
0.49,0.0377354753071787
0.49,0.0364593920823835
0.49,0.0351930242264209
0.49,0.033938678926519
0.49,0.0326985070264548
0.49,0.0314745034856451
0.49,0.0302685085144254
0.49,0.0290822093388894
0.49,0.0279171425475218
0.49,0.0267746969542183
0.49,0.0256561170512821
0.49,0.0245625066224672
0.49,0.0234948331405991
0.49,0.0224539321211276
0.49,0.0214405122981116
0.49,0.0204551602772358
0.49,0.0194983460829068
0.49,0.0185704285145414
0.49,0.0176716610643584
0.49,0.0168021973930521
0.49,0.0159620967259184
0.49,0.0151513307460955
0.49,0.0143697882625929
0.49,0.0136172816986105
0.49,0.0128935519618829
0.49,0.0121982755159307
0.49,0.0115310686173351
0.49,0.0108914931325659
0.49,0.0102790619211335
0.49,0.00969324399826821
0.49,0.0091334687338569
0.49,0.00859913222550501
0.49,0.00808960005431514
0.49,0.00760421276127365
0.49,0.00714228899329394
0.49,0.00670313134593381
0.49,0.00628602789012422
0.49,0.00589025710796798
0.49,0.00551509000213901
0.5,0.0638319728132123
0.5,0.0639838562421353
0.5,0.0640360209005439
0.5,0.0639908122905745
0.5,0.0638508614754176
0.5,0.0636190600114687
0.5,0.0632985349253769
0.5,0.0628926238629289
0.5,0.0624048505173229
0.5,0.0618389004519151
0.5,0.0611985974127653
0.5,0.0604878802235283
0.5,0.0597107803472651
0.5,0.0588713946865973
0.5,0.0579738922080553
0.5,0.0570224389077827
0.5,0.0560212337342861
0.5,0.0549744629552438
0.5,0.0538862885365115
0.5,0.0527608320571047
0.5,0.0516021596802145
0.5,0.0504142681999648
0.5,0.0492010709785408
0.5,0.0479663921289272
0.5,0.0467139438904997
0.5,0.045447328936123
0.5,0.0441700258537187
0.5,0.0428853828289394
0.5,0.0415966111600787
0.5,0.0403067797595673
0.5,0.0390188106401544
0.5,0.0377354753128915
0.5,0.0364593442053288
0.5,0.0351930242340723
0.5,0.0339386789353235
0.5,0.032698507036661
0.5,0.0314745034975921
0.5,0.0302685085285911
0.5,0.0290822093558835
0.5,0.0279171425676745
0.5,0.0267746969936381
0.5,0.0256561170701873
0.5,0.0245625066432235
0.5,0.0234948331397382
0.5,0.0224539321974957
0.5,0.0214405123304184
0.5,0.0204551602536022
0.5,0.019498346045243
0.5,0.018570428427902
0.5,0.0176716609899945
0.5,0.0168021972772289
0.5,0.0159620967068091
0.5,0.0151513307200487
0.5,0.0143697884733948
0.5,0.0136172815472643
0.5,0.0128935519593407
0.5,0.0121982757834695
0.5,0.0115310686308852
0.5,0.0108914931110071
0.5,0.0102790619080189
0.5,0.00969324386766268
0.5,0.0091334682916655
0.5,0.0085991325549053
0.5,0.00808959995774727
0.5,0.00760421261481792
0.5,0.00714228916170101
0.5,0.00670313127929156
0.5,0.00628602821827773
0.5,0.0058902571051358
0.5,0.00551509003242301
0.5,0.00515979442715619
0.51,0.063221245109317
0.51,0.0635783356575029
0.51,0.0638319728135387
0.51,0.0639838562420877
0.51,0.0640360209000584
0.51,0.0639908122908488
0.51,0.0638508614748671
0.51,0.0636190600108497
0.51,0.0632985349251639
0.51,0.0628926238628957
0.51,0.062404850517427
0.51,0.0618389004521892
0.51,0.0611985974134928
0.51,0.0604878802242229
0.51,0.0597107803472841
0.51,0.0588714001885006
0.51,0.0579738922082977
0.51,0.0570224389077671
0.51,0.056021233734345
0.51,0.0549744629552038
0.51,0.0538862885364515
0.51,0.0527608320566521
0.51,0.0516021596796118
0.51,0.0504142681992266
0.51,0.0492010721709187
0.51,0.0479663921292988
0.51,0.0467139430728505
0.51,0.0454473289378445
0.51,0.0441700258556056
0.51,0.0428853828309563
0.51,0.0415966111601518
0.51,0.0403067797596389
0.51,0.0390188106402333
0.51,0.0377354753129711
0.51,0.0364593920890381
0.51,0.0351930242341157
0.51,0.0339386789353694
0.51,0.0326985070367168
0.51,0.0314745034976518
0.51,0.0302685085285876
0.51,0.0290822093558555
0.51,0.0279171425677531
0.51,0.0267746969939132
0.51,0.0256561170699587
0.51,0.0245625066438294
0.51,0.0234948331654425
0.51,0.0224539322271984
0.51,0.0214405123698411
0.51,0.020455160302823
0.51,0.0194983460386396
0.51,0.0185704284803596
0.51,0.0176716609645525
0.51,0.0168021971344721
0.51,0.015962096613964
0.51,0.0151513307433466
0.51,0.0143697882580052
0.51,0.0136172815166823
0.51,0.0128935522030207
0.51,0.0121982755547134
0.51,0.0115310686283592
0.51,0.0108914934378135
0.51,0.0102790619214164
0.51,0.00969324384794623
0.51,0.00913346879312349
0.51,0.00859913227906928
0.51,0.008089599659032
0.51,0.00760421289557933
0.51,0.00714228913164061
0.51,0.00670313154185442
0.51,0.00628602831283498
0.51,0.0058902569276349
0.51,0.00551508981147752
0.51,0.00515979444865478
0.51,0.00482362872252162
0.51,0.0045058871787127
0.52,0.0627593612133674
0.52,0.0632212451098454
0.52,0.0635783356550349
0.52,0.0638319728132137
0.52,0.0639838562432541
0.52,0.0640360209133069
0.52,0.0639908122895532
0.52,0.0638508614746303
0.52,0.0636190600107994
0.52,0.0632985349252862
0.52,0.0628926238631652
0.52,0.0624048505178312
0.52,0.0618389004528052
0.52,0.061198597413709
0.52,0.060487880224437
0.52,0.0597107803450863
0.52,0.0588714001885202
0.52,0.0579738922082803
0.52,0.057022438907732
0.52,0.0560212337341485
0.52,0.0549744629548944
0.52,0.0538862885361038
0.52,0.0527608320565909
0.52,0.0516021596797018
0.52,0.0504142681998029
0.52,0.0492010721715144
0.52,0.0479663921299178
0.52,0.0467139438910832
0.52,0.0454473289369375
0.52,0.0441700258549913
0.52,0.0428854026439494
0.52,0.0415966111601337
0.52,0.040306779760256
0.52,0.039018810641654
0.52,0.0377354753154067
0.52,0.036459392088962
0.52,0.0351930242340887
0.52,0.033938678935269
0.52,0.0326985070366277
0.52,0.031474503497585
0.52,0.0302685085286185
0.52,0.0290822093695899
0.52,0.0279171425834583
0.52,0.026774697012704
0.52,0.025656117090069
0.52,0.024562506663527
0.52,0.0234948331654954
0.52,0.0224539322267566
0.52,0.0214405124035194
0.52,0.0204551603433208
0.52,0.0194983460855634
0.52,0.0185704284754262
0.52,0.0176716610038367
0.52,0.0168021972152355
0.52,0.0159620966627398
0.52,0.0151513306822506
0.52,0.0143697881119444
0.52,0.0136172814739753
0.52,0.0128935519544791
0.52,0.0121982755495258
0.52,0.0115310688826404
0.52,0.0108914931349378
0.52,0.0102790619172182
0.52,0.00969324424267204
0.52,0.00913346880982591
0.52,0.00859913223389475
0.52,0.00808960006019754
0.52,0.007604212357472
0.52,0.0071422893562918
0.52,0.00670313166134617
0.52,0.00628602810076662
0.52,0.00589025713908686
0.52,0.00551503127441855
0.52,0.00515979456312521
0.52,0.0048236371646122
0.52,0.00450588702027388
0.52,0.00420581665341424
0.53,0.0621917275637236
0.53,0.0627593612137019
0.53,0.0632212451097415
0.53,0.0635783356571573
0.53,0.0638319728126994
0.53,0.0639838562411122
0.53,0.0640360208992375
0.53,0.0639908122894564
0.53,0.0638508614747142
0.53,0.0636190600110385
0.53,0.063298534925651
0.53,0.062892623863626
0.53,0.0624048505182408
0.53,0.0618389004529316
0.53,0.0611985974137969
0.53,0.0604878802244939
0.53,0.0597107803476036
0.53,0.0588714001884337
0.53,0.0579738922081079
0.53,0.0570224389075185
0.53,0.0560212223966281
0.53,0.0549744629548469
0.53,0.0538862885361734
0.53,0.0527608320565747
0.53,0.0516021596794947
0.53,0.0504142681995644
0.53,0.049201072171132
0.53,0.0479663921294862
0.53,0.0467139438919079
0.53,0.0454473289375764
0.53,0.0441700258553347
0.53,0.0428853828306016
0.53,0.0415966111597397
0.53,0.0403067797592371
0.53,0.0390188106397974
0.53,0.0377354753125011
0.53,0.0364593920885092
0.53,0.0351930232988005
0.53,0.0339386789346856
0.53,0.0326985070359558
0.53,0.0314745034976424
0.53,0.0302685085286438
0.53,0.0290822093558355
0.53,0.0279171425676003
0.53,0.0267746969936045
0.53,0.0256561170701186
0.53,0.0245625066439474
0.53,0.0234948331654493
0.53,0.0224539322243887
0.53,0.0214405124646695
0.53,0.0204551604032751
0.53,0.0194983460857984
0.53,0.0185704285334269
0.53,0.0176716610687176
0.53,0.016802197207877
0.53,0.0159620966458218
0.53,0.0151513306626971
0.53,0.0143697881836715
0.53,0.0136172815397456
0.53,0.0128935516785056
0.53,0.0121982754770114
0.53,0.0115310686248444
0.53,0.0108914931300761
0.53,0.01027906225714
0.53,0.00969324386890213
0.53,0.00913346880418375
0.53,0.00859913265861456
0.53,0.0080896001002031
0.53,0.00760421253748955
0.53,0.00714228914357018
0.53,0.006703131006915
0.53,0.00628602807404421
0.53,0.00589025708894453
0.53,0.00551509000497474
0.53,0.00515979440627934
0.53,0.00482363732190594
0.53,0.00450588709516575
0.53,0.00420581658122843
0.53,0.00392270487195723
0.54,0.0615177945059776
0.54,0.0621917275638822
0.54,0.0627593612134719
0.54,0.0632212451092948
0.54,0.0635783356541617
0.54,0.0638319728123654
0.54,0.0639838562409527
0.54,0.0640360208992589
0.54,0.0639908122896424
0.54,0.0638508614750312
0.54,0.0636190600114476
0.54,0.0632985349260201
0.54,0.0628926238638082
0.54,0.0624048505183164
0.54,0.061838900452969
0.54,0.0611985974137738
0.54,0.0604878802243343
0.54,0.0597107803474631
0.54,0.0588714001882855
0.54,0.0579738922079015
0.54,0.0570224389073714
0.54,0.0560212337339301
0.54,0.0549744629548065
0.54,0.0538862885361038
0.54,0.0527608320566144
0.54,0.0516021596799027
0.54,0.0504142681996721
0.54,0.0492010721714036
0.54,0.0479663921296137
0.54,0.0467139438913635
0.54,0.0454473289372476
0.54,0.0441700258554624
0.54,0.0428853828307436
0.54,0.0415966111598798
0.54,0.0403067797588287
0.54,0.0390188106390664
0.54,0.0377354753114035
0.54,0.0364593920870315
0.54,0.0351930242316584
0.54,0.0339386789323751
0.54,0.0326985070331124
0.54,0.0314745034933593
0.54,0.03026850852356
0.54,0.02908220934876
0.54,0.0279171425589544
0.54,0.0267746969828454
0.54,0.0256561170581119
0.54,0.0245625066318352
0.54,0.0234947400315257
0.54,0.0224539322262722
0.54,0.0214405124028947
0.54,0.0204551603443751
0.54,0.01949834608072
0.54,0.0185704285324115
0.54,0.0176716611870645
0.54,0.016802197382043
0.54,0.0159620967253188
0.54,0.0151513306540548
0.54,0.0143697881600594
0.54,0.0136172814399781
0.54,0.0128935518688476
0.54,0.0121982755414825
0.54,0.011531068350497
0.54,0.0108914931267414
0.54,0.0102790619174808
0.54,0.00969324386628667
0.54,0.00913346928069037
0.54,0.00859913224870223
0.54,0.00808960007987536
0.54,0.00760421304744097
0.54,0.00714228918538184
0.54,0.00670313157769042
0.54,0.00628602717824123
0.54,0.00589025742959004
0.54,0.0055150901008636
0.54,0.0051597944550279
0.54,0.00482363734647695
0.54,0.00450588691896714
0.54,0.00420581644659923
0.54,0.00392270500748215
0.54,0.00365583938416192
0.55,0.0607374414711414
0.55,0.0615177945059997
0.55,0.0621917275660221
0.55,0.0627593612130518
0.55,0.0632212451089148
0.55,0.0635783356539306
0.55,0.0638319728123108
0.55,0.0639838562397488
0.55,0.0640360208995165
0.55,0.0639908122900007
0.55,0.0638508614752867
0.55,0.0636190600116293
0.55,0.0632985349260813
0.55,0.0628926238638386
0.55,0.0624048505183002
0.55,0.0618389004529025
0.55,0.0611985974136652
0.55,0.0604878802242746
0.55,0.059710780347308
0.55,0.0588714001881386
0.55,0.0579738922078186
0.55,0.0570224389074045
0.55,0.056021233734004
0.55,0.0549744629549139
0.55,0.0538862885363574
0.55,0.0527608320567178
0.55,0.0516021596795224
0.55,0.0504142681993175
0.55,0.049201072171017
0.55,0.04796639212924
0.55,0.0467139438912926
0.55,0.0454473289369982
0.55,0.0441700258553395
0.55,0.0428853828306259
0.55,0.0415966111599346
0.55,0.040306779759684
0.55,0.0390188106407614
0.55,0.0377354753157287
0.55,0.0364593920886466
0.55,0.0351930242338021
0.55,0.0339386789351039
0.55,0.0326985070365233
0.55,0.0314745034967474
0.55,0.0302685085284362
0.55,0.0290822093557681
0.55,0.0279171425675515
0.55,0.0267746969944238
0.55,0.0256561170719725
0.55,0.0245625066467178
0.55,0.0234948331625527
0.55,0.0224539322231592
0.55,0.0214405123872686
0.55,0.020455160323848
0.55,0.0194983460632876
0.55,0.0185704285039003
0.55,0.0176716610696626
0.55,0.0168021972753891
0.55,0.0159620967301007
0.55,0.0151513309288254
0.55,0.0143697882529642
0.55,0.013617281430521
0.55,0.012893551837065
0.55,0.0121982754266865
0.55,0.0115310686120405
0.55,0.0108914928020341
0.55,0.010279061661401
0.55,0.00969324386174564
0.55,0.00913346880769783
0.55,0.00859913225755138
0.55,0.00808960075002907
0.55,0.0076042126537279
0.55,0.00714228918618587
0.55,0.00670313157486091
0.55,0.00628602806578882
0.55,0.00589025667306742
0.55,0.00551508947139379
0.55,0.00515979486813589
0.55,0.00482363730751412
0.55,0.00450588717294487
0.55,0.0042058162637133
0.55,0.00392270465724276
0.55,0.00365583921734935
0.55,0.00340451785442952
0.56,0.058859265291372
0.56,0.0598509982910142
0.56,0.0607374414739623
0.56,0.061517794505665
0.56,0.0621917275631854
0.56,0.0627593612126833
0.56,0.0632212451087324
0.56,0.063578335653962
0.56,0.0638319728124935
0.56,0.0639838562381627
0.56,0.0640360208998861
0.56,0.0639908122903976
0.56,0.06385086147545
0.56,0.0636190600116597
0.56,0.0632985349260768
0.56,0.0628926238637541
0.56,0.0624048505182175
0.56,0.0618389004527992
0.56,0.0611985974135474
0.56,0.0604878802241592
0.56,0.0597107803472851
0.56,0.0588714001881546
0.56,0.0579738922079204
0.56,0.0570224389075014
0.56,0.0560212337341224
0.56,0.0549744629546685
0.56,0.0538862885358014
0.56,0.0527608320564625
0.56,0.0516021596794221
0.56,0.0504142681990243
0.56,0.0492010721705106
0.56,0.0479663921284827
0.56,0.0467139438901494
0.56,0.0454473289367793
0.56,0.0441700258543297
0.56,0.0428853828300299
0.56,0.0415966111591679
0.56,0.0403067797586515
0.56,0.0390188106394153
0.56,0.0377354753123883
0.56,0.0364593920888948
0.56,0.0351930242347689
0.56,0.0339386789371972
0.56,0.0326985070404101
0.56,0.0314745035040365
0.56,0.0302685085388641
0.56,0.0290822093714048
0.56,0.0279171425897784
0.56,0.0267746969931065
0.56,0.025656117069826
0.56,0.0245625066442023
0.56,0.0234948331617616
0.56,0.0224539322274174
0.56,0.0214405124059941
0.56,0.0204551603436126
0.56,0.0194982678079969
0.56,0.0185704285317404
0.56,0.0176716610689216
0.56,0.0168021972513176
0.56,0.0159620966894168
0.56,0.0151513307506166
0.56,0.0143697882492626
0.56,0.0136172818162316
0.56,0.0128935520569651
0.56,0.0121982754148375
0.56,0.0115310684862404
0.56,0.0108914929947534
0.56,0.0102790618997479
0.56,0.00969324353306567
0.56,0.00913346858607178
0.56,0.00859913226046016
0.56,0.00808960008387571
0.56,0.007604213182131
0.56,0.00714228918646587
0.56,0.00670313156577484
0.56,0.00628602872247264
0.56,0.00589025715101621
0.56,0.00551509003124906
0.56,0.00515979349010509
0.56,0.00482363817977682
0.56,0.00450588696184195
0.56,0.00420581666893471
0.56,0.00392270450475474
0.56,0.00365583947371761
0.56,0.00340451780882089
0.56,0.00316804978626828
0.56,0.00294575412974951
0.57,0.0577635320293588
0.57,0.0588592652941099
0.57,0.0598509982907236
0.57,0.0607374414707269
0.57,0.0615177945050795
0.57,0.0621917275625663
0.57,0.0627593612126745
0.57,0.0632212451088721
0.57,0.0635783356509064
0.57,0.0638319728103858
0.57,0.0639838562417246
0.57,0.0640360208999487
0.57,0.0639908122902428
0.57,0.0638508614754554
0.57,0.0636190600116319
0.57,0.063298534926016
0.57,0.0628926238637127
0.57,0.0624048505181259
0.57,0.0618389004527047
0.57,0.0611985974134363
0.57,0.0604878802240709
0.57,0.0597107803472618
0.57,0.058871400187968
0.57,0.0579738922076343
0.57,0.0570224389070049
0.57,0.0560212337334441
0.57,0.0549744629541573
0.57,0.0538862885351973
0.57,0.0527608320321403
0.57,0.0516021596794197
0.57,0.0504142681989207
0.57,0.0492010721703628
0.57,0.0479663921245606
0.57,0.0467139438898653
0.57,0.0454473289373419
0.57,0.0441700258550505
0.57,0.0428853828301808
0.57,0.0415966111592421
0.57,0.0403067797585628
0.57,0.0390188106390232
0.57,0.037735475311535
0.57,0.0364593920873338
0.57,0.0351930242321445
0.57,0.0339386789330792
0.57,0.0326985070343042
0.57,0.0314745034950265
0.57,0.030268508526002
0.57,0.0290822093558637
0.57,0.0279171425675575
0.57,0.026774697006919
0.57,0.0256561170920648
0.57,0.0245625066777198
0.57,0.0234948332148189
0.57,0.0224539322956748
0.57,0.0214405124021734
0.57,0.0204551603429907
0.57,0.0194983460869389
0.57,0.0185704285369248
0.57,0.0176716610690401
0.57,0.0168021972745593
0.57,0.0159620967292472
0.57,0.015151330789647
0.57,0.0143697882257082
0.57,0.0136172814934583
0.57,0.0128935519395925
0.57,0.0121982755392123
0.57,0.011531068790037
0.57,0.010891492971516
0.57,0.0102790617647297
0.57,0.00969324383962
0.57,0.00913346876387044
0.57,0.00859913199175844
0.57,0.00808959991607061
0.57,0.00760421265495115
0.57,0.00714228917091386
0.57,0.00670313240763076
0.57,0.00628602814595136
0.57,0.00589025795080689
0.57,0.0055150902280463
0.57,0.00515979434554503
0.57,0.00482363587935297
0.57,0.00450588755897252
0.57,0.00420581682536336
0.57,0.00392270492504432
0.57,0.00365583937614877
0.57,0.00340451774971373
0.57,0.00316804948201255
0.57,0.00294575797324437
0.57,0.00273698027338809
0.58,0.0565655943838478
0.58,0.0577635320318668
0.58,0.0588592652913726
0.58,0.0598509982821817
0.58,0.0607374414704347
0.58,0.0615177945051627
0.58,0.0621917275629571
0.58,0.0627593612095791
0.58,0.0632212451064298
0.58,0.0635783356218259
0.58,0.0638319727897293
0.58,0.0639838562416589
0.58,0.0640360208999609
0.58,0.0639908122756115
0.58,0.0638508614754132
0.58,0.0636190600086289
0.58,0.0632985349259356
0.58,0.0628926238636315
0.58,0.062404850518023
0.58,0.0618389004526183
0.58,0.0611985974132988
0.58,0.0604878802235219
0.58,0.0597107803469216
0.58,0.0588714001877127
0.58,0.0579738922072569
0.58,0.0570224389066868
0.58,0.0560212337330969
0.58,0.0549744629543543
0.58,0.0538862885310034
0.58,0.0527608320557607
0.58,0.0516021596790361
0.58,0.0504142681986089
0.58,0.049201072171187
0.58,0.0479663921295138
0.58,0.0467139438913167
0.58,0.0454473289371966
0.58,0.0441700258555749
0.58,0.0428853828308467
0.58,0.0415966111600371
0.58,0.0403067797595256
0.58,0.0390188106401231
0.58,0.0377354753128651
0.58,0.0364593920889325
0.58,0.035193024234039
0.58,0.0339386789352856
0.58,0.0326985070366217
0.58,0.0314745034975535
0.58,0.030268508528556
0.58,0.0290822093558566
0.58,0.0279171425675925
0.58,0.026774696994644
0.58,0.0256561170649342
0.58,0.0245625066383096
0.58,0.0234948331643606
0.58,0.0224539322268273
0.58,0.0214405124567401
0.58,0.0204551604246951
0.58,0.0194983461993196
0.58,0.0185704280057072
0.58,0.0176716610687701
0.58,0.01680219728332
0.58,0.0159620967385024
0.58,0.0151513307385202
0.58,0.0143697882632255
0.58,0.0136172815502608
0.58,0.0128935519479423
0.58,0.0121982754749539
0.58,0.0115310685203329
0.58,0.0108914929394404
0.58,0.010279062142321
0.58,0.00969324369296332
0.58,0.00913346865721665
0.58,0.00859913225636322
0.58,0.00808959959845623
0.58,0.00760421250058219
0.58,0.00714228889950541
0.58,0.0067031315686763
0.58,0.00628602887498664
0.58,0.00589025715116409
0.58,0.00551509001821726
0.58,0.00515979509265718
0.58,0.00482363736365432
0.58,0.00450582216966189
0.58,0.00420581655171004
0.58,0.00392270538550488
0.58,0.00365583943038761
0.58,0.00340451809982123
0.58,0.0031680494371551
0.58,0.00294575765530825
0.58,0.00273697997674027
0.58,0.00254106933279141
0.59,0.0552677698898968
0.59,0.0565655943838981
0.59,0.0577635320284376
0.59,0.0588592652921253
0.59,0.0598509982877037
0.59,0.0607374414703306
0.59,0.0615177945051806
0.59,0.0621917275603011
0.59,0.0627593612130852
0.59,0.063221245108455
0.59,0.0635783356547938
0.59,0.0638319725346913
0.59,0.0639838562416543
0.59,0.0640360208999324
0.59,0.0639908122901789
0.59,0.0638508614753487
0.59,0.0636190600114978
0.59,0.0632985349258467
0.59,0.0628926238635634
0.59,0.0624048505178656
0.59,0.0618389004523571
0.59,0.0611985974130559
0.59,0.0604878802236266
0.59,0.0597107803466809
0.59,0.0588713998630003
0.59,0.0579738922041982
0.59,0.057022438903164
0.59,0.0560212337335472
0.59,0.0549744629542713
0.59,0.0538862885356112
0.59,0.0527608320560859
0.59,0.0516021596790155
0.59,0.0504142681985679
0.59,0.0492010721700984
0.59,0.0479663921279702
0.59,0.0467139438895928
0.59,0.0454473289295129
0.59,0.0441700258522806
0.59,0.0428853828199644
0.59,0.0415966111550192
0.59,0.0403067797535361
0.59,0.0390188106228064
0.59,0.0377354753049618
0.59,0.0364593920799098
0.59,0.0351930242237437
0.59,0.0339386789211322
0.59,0.0326985070205076
0.59,0.0314745034791946
0.59,0.0302685085075378
0.59,0.0290822093315986
0.59,0.0279171425393595
0.59,0.0267746969601895
0.59,0.0256561170308395
0.59,0.0245625066005709
0.59,0.023494833112922
0.59,0.0224539321636863
0.59,0.0214405123952165
0.59,0.0204551603362254
0.59,0.019498346085725
0.59,0.0185704286292305
0.59,0.0176716612072584
0.59,0.0168021974718869
0.59,0.0159620967302828
0.59,0.0151513307488842
0.59,0.0143697882651235
0.59,0.013617281536985
0.59,0.0128935519499398
0.59,0.0121982755547572
0.59,0.0115310686027852
0.59,0.0108914930428232
0.59,0.010279061789686
0.59,0.00969324363772972
0.59,0.00913346908298385
0.59,0.00859913209138052
0.59,0.0080896000588242
0.59,0.00760421262581912
0.59,0.00714228884517953
0.59,0.00670313150199764
0.59,0.00628602814503698
0.59,0.00589025757209805
0.59,0.00551509114940552
0.59,0.00515979448880866
0.59,0.00482363826884447
0.59,0.00450588718471256
0.59,0.00420581559050293
0.59,0.00392270396185856
0.59,0.00365584130524432
0.59,0.00340451764236405
0.59,0.00316804954131444
0.59,0.00294575746133963
0.59,0.00273697969342668
0.59,0.00254106888451089
0.59,0.00235739511482769
0.6,0.0538729110463319
0.6,0.0552677698899053
0.6,0.0565655943836866
0.6,0.0577635320290969
0.6,0.0588592652908829
0.6,0.0598509982876478
0.6,0.0607374414704107
0.6,0.0615177945054021
0.6,0.0621917275633965
0.6,0.0627593612129974
0.6,0.063221245109667
0.6,0.0635783356545447
0.6,0.0638319728129537
0.6,0.0639838562416185
0.6,0.0640360208998826
0.6,0.0639908122901197
0.6,0.0638508614752645
0.6,0.0636190600114447
0.6,0.0632985349256907
0.6,0.0628926238632892
0.6,0.0624048505176428
0.6,0.0618389004521845
0.6,0.0611985974129338
0.6,0.0604878802204565
0.6,0.0597107803434659
0.6,0.0588714001879939
0.6,0.0579738922076428
0.6,0.0570224389071431
0.6,0.0560212337337505
0.6,0.0549744629545151
0.6,0.0538862885356232
0.6,0.0527608320560901
0.6,0.0516021596789867
0.6,0.0504142681976067
0.6,0.0492010721685677
0.6,0.0479663921259217
0.6,0.0467139438868494
0.6,0.0454473289317102
0.6,0.0441700258484033
0.6,0.0428853828234278
0.6,0.041596611151629
0.6,0.0403067797590699
0.6,0.0390188106395535
0.6,0.0377354753121726
0.6,0.0364593920872468
0.6,0.035193024234107
0.6,0.0339386789353602
0.6,0.0326985070366868
0.6,0.0314745034976176
0.6,0.0302685085285983
0.6,0.0290822093574398
0.6,0.0279171425675585
0.6,0.0267746969934899
0.6,0.0256561170670948
0.6,0.0245625066406125
0.6,0.0234948331649142
0.6,0.0224539322261946
0.6,0.0214405124016349
0.6,0.0204551602901488
0.6,0.0194983460136204
0.6,0.0185704284366248
0.6,0.0176716610644931
0.6,0.0168021972820995
0.6,0.015962096903079
0.6,0.015151330988781
0.6,0.0143697882645705
0.6,0.0136172815519652
0.6,0.0128935519626026
0.6,0.0121982755573342
0.6,0.0115310686126451
0.6,0.0108914931128434
0.6,0.0102790618969568
0.6,0.0096932437636128
0.6,0.00913346842874851
0.6,0.00859913272696478
0.6,0.00808960039141482
0.6,0.00760421263757882
0.6,0.00714228915743775
0.6,0.00670313102789866
0.6,0.00628602805385636
0.6,0.00589025683920452
0.6,0.00551509002099104
0.6,0.0051597955278575
0.6,0.00482363735852909
0.6,0.004505888245941
0.6,0.00420581692193012
0.6,0.00392270395578609
0.6,0.00365583825237992
0.6,0.0034045081258709
0.6,0.00316804924107261
0.6,0.00294575704705813
0.6,0.00273697958482422
0.6,0.0025410691015364
0.6,0.00235739453867789
0.6,0.00218534496628098
0.61,0.0523844163955244
0.61,0.053872911046312
0.61,0.0552677698896984
0.61,0.0565655943835693
0.61,0.0577635320288402
0.61,0.0588592652908592
0.61,0.0598509982852883
0.61,0.0607374414706121
0.61,0.0615177945055824
0.61,0.0621917275637814
0.61,0.0627593612135509
0.61,0.0632212451093645
0.61,0.0635783356545213
0.61,0.0638319706701823
0.61,0.063983856208734
0.61,0.0640360208998089
0.61,0.0639908122900991
0.61,0.0638508614751392
0.61,0.0636190600109539
0.61,0.0632985349254803
0.61,0.0628926238621272
0.61,0.0624048505175405
0.61,0.0618389004489943
0.61,0.0611985974134691
0.61,0.0604878802240544
0.61,0.0597107803472152
0.61,0.0588714001880444
0.61,0.0579738922077985
0.61,0.0570224389073158
0.61,0.0560212337338232
0.61,0.0549744629543832
0.61,0.0538862885353079
0.61,0.0527608320555231
0.61,0.0516021596781766
0.61,0.0504142681974021
0.61,0.0492010721685205
0.61,0.0479663921260414
0.61,0.0467139438871871
0.61,0.0454473289339653
0.61,0.0441700258507147
0.61,0.0428853828249549
0.61,0.0415966111540855
0.61,0.0403067797526748
0.61,0.0390188106309581
0.61,0.0377354753036184
0.61,0.036459392078555
0.61,0.0351930242325068
0.61,0.0339386789333502
0.61,0.0326985070342657
0.61,0.0314745034950865
0.61,0.0302685085261953
0.61,0.0290822093565265
0.61,0.0279171425660617
0.61,0.026774696991645
0.61,0.0256561170706116
0.61,0.0245625066443305
0.61,0.0234948331630592
0.61,0.0224539322271389
0.61,0.0214405124027298
0.61,0.02045516034357
0.61,0.0194983460851744
0.61,0.0185704285305228
0.61,0.0176716610668273
0.61,0.0168021972018486
0.61,0.0159620965951758
0.61,0.0151513307493499
0.61,0.0143697884687852
0.61,0.0136172818500849
0.61,0.012893551961771
0.61,0.0121982755557983
0.61,0.0115310686286834
0.61,0.0108914931384025
0.61,0.0102790618963438
0.61,0.00969324384208736
0.61,0.00913346877981414
0.61,0.00859913215287822
0.61,0.00808959963981737
0.61,0.00760421317188942
0.61,0.00714228944465267
0.61,0.00670313154988111
0.61,0.00628602741566153
0.61,0.00589025687787381
0.61,0.00551508985492721
0.61,0.00515979439653647
0.61,0.00482363821694398
0.61,0.00450588702734445
0.61,0.00420581667095421
0.61,0.00392270556720842
0.61,0.00365583860952157
0.61,0.00340451617895909
0.61,0.0031680397250804
0.61,0.00294575785739282
0.61,0.00273697877012369
0.61,0.00254106853059133
0.61,0.00235739507518695
0.61,0.00218534451876562
0.61,0.00202432434002908
0.62,0.0508062391430877
0.62,0.0523844163956538
0.62,0.0538729110461151
0.62,0.0552677698896169
0.62,0.0565655943834166
0.62,0.0577635320288429
0.62,0.0588592652888009
0.62,0.0598509982646643
0.62,0.0607374414715128
0.62,0.0615177945064041
0.62,0.0621917275637845
0.62,0.0627593612132164
0.62,0.0632212451092523
0.62,0.0635783356544822
0.62,0.0638319728130728
0.62,0.063983856241598
0.62,0.064036020899724
0.62,0.0639908122898449
0.62,0.0638508614749261
0.62,0.0636190600110246
0.62,0.063298534923143
0.62,0.0628926238600565
0.62,0.0624048505180655
0.62,0.061838900452701
0.62,0.0611985974135107
0.62,0.0604878802241586
0.62,0.0597107803473114
0.62,0.0588714001881729
0.62,0.0579738922078301
0.62,0.0570224389072856
0.62,0.0560212337336304
0.62,0.0549744629542943
0.62,0.0538862885352818
0.62,0.052760832055586
0.62,0.051602159678355
0.62,0.0504142681975892
0.62,0.0492010721689441
0.62,0.0479663921274778
0.62,0.0467139438887289
0.62,0.04544732893394
0.62,0.0441700258507864
0.62,0.0428853828249882
0.62,0.0415966111528153
0.62,0.0403067797514447
0.62,0.0390188106316742
0.62,0.0377354753029778
0.62,0.0364593920775628
0.62,0.0351930242211758
0.62,0.0339386789193872
0.62,0.0326985070211976
0.62,0.0314745034975999
0.62,0.030268508528598
0.62,0.0290822093532517
0.62,0.0279171425639958
0.62,0.0267746969893974
0.62,0.02565611706589
0.62,0.0245625066440374
0.62,0.0234948331707159
0.62,0.0224539322226448
0.62,0.0214405123991266
0.62,0.0204551603440444
0.62,0.0194983460861609
0.62,0.0185704285323045
0.62,0.0176716610695102
0.62,0.0168021972815657
0.62,0.0159620967275933
0.62,0.0151513307434799
0.62,0.0143697881647288
0.62,0.0136172813947326
0.62,0.0128935522220368
0.62,0.01219827594241
0.62,0.011531068628732
0.62,0.0108914931352693
0.62,0.0102790619191817
0.62,0.00969324381947301
0.62,0.00913346877755727
0.62,0.0085991322480532
0.62,0.00808960006575599
0.62,0.00760421218738028
0.62,0.0071422888736401
0.62,0.00670313211105489
0.62,0.00628602813170609
0.62,0.00589025704749391
0.62,0.00551508953249846
0.62,0.00515979463273331
0.62,0.00482363687685194
0.62,0.00450588773419058
0.62,0.00420581819895682
0.62,0.00392270494013469
0.62,0.00365584041244693
0.62,0.00340451701682221
0.62,0.00316804791788217
0.62,0.00294574764859123
0.62,0.00273698026401004
0.62,0.00254106753954964
0.62,0.00235739486732744
0.62,0.00218534486792654
0.62,0.00202432388741025
0.62,0.00187374575447352
0.63,0.0491428930791635
0.63,0.0508062391430414
0.63,0.052384416395294
0.63,0.0538729110460622
0.63,0.0552677698893975
0.63,0.0565655943833442
0.63,0.05776353202897
0.63,0.058859265291172
0.63,0.059850998288159
0.63,0.0607374414718649
0.63,0.0615177945059648
0.63,0.062191727563438
0.63,0.0627593612377802
0.63,0.0632212451095398
0.63,0.0635783356545658
0.63,0.0638319728128214
0.63,0.0639838562413524
0.63,0.0640360208995114
0.63,0.0639908122896835
0.63,0.0638508614728569
0.63,0.0636190600109859
0.63,0.0632985349251192
0.63,0.0628926238636318
0.63,0.0624048505181122
0.63,0.0618389004527495
0.63,0.0611985974135549
0.63,0.0604878802241997
0.63,0.059710780347374
0.63,0.0588714001881572
0.63,0.0579738922078097
0.63,0.0570224389072209
0.63,0.0560212337336649
0.63,0.0549744629543685
0.63,0.053886288535433
0.63,0.0527608320558271
0.63,0.0516021596787206
0.63,0.0504142681986333
0.63,0.0492010721699692
0.63,0.0479663921272512
0.63,0.0467139438888921
0.63,0.0454473289339693
0.63,0.0441700258507557
0.63,0.0428853828248433
0.63,0.0415966111526422
0.63,0.0403067797505495
0.63,0.039018810631028
0.63,0.0377354753019915
0.63,0.0364593920760979
0.63,0.0351930242191215
0.63,0.033938678918163
0.63,0.0326985070173446
0.63,0.031474503475902
0.63,0.030268508505245
0.63,0.0290822093315143
0.63,0.0279171425676017
0.63,0.0267746969935987
0.63,0.0256561170704338
0.63,0.0245625066441338
0.63,0.0234948331585216
0.63,0.0224539322176297
0.63,0.0214405124028713
0.63,0.0204551603505857
0.63,0.0194983461449684
0.63,0.0185704285287537
0.63,0.0176716610695168
0.63,0.0168021972824931
0.63,0.0159620967299265
0.63,0.0151513307500289
0.63,0.0143697882633957
0.63,0.0136172815439134
0.63,0.0128935519488915
0.63,0.0121982754124668
0.63,0.0115310689585091
0.63,0.0108914936363507
0.63,0.0102790619229105
0.63,0.00969324387246795
0.63,0.00913346878047383
0.63,0.00859913222559938
0.63,0.00808960004977011
0.63,0.00760421261828315
0.63,0.00714228881941814
0.63,0.00670313104296905
0.63,0.00628602890074781
0.63,0.00589025773199414
0.63,0.00551509001134209
0.63,0.00515979381774523
0.63,0.00482363734225522
0.63,0.00450588690577836
0.63,0.00420581687246258
0.63,0.00392270646022541
0.63,0.00365583946024128
0.63,0.00340451910341399
0.63,0.00316804924145897
0.63,0.00294575390866236
0.63,0.00273698093694619
0.63,0.00254106946660904
0.63,0.00235739315251315
0.63,0.00218534479961319
0.63,0.00202432421082177
0.63,0.00187375691897262
0.63,0.00173308740691702
0.64,0.0473994555536847
0.64,0.0491428930791148
0.64,0.0508062391428751
0.64,0.0523844163952718
0.64,0.0538729110458622
0.64,0.0552677698894326
0.64,0.0565655943834811
0.64,0.0577635320290444
0.64,0.05885926529136
0.64,0.0598509982893622
0.64,0.0607374414773141
0.64,0.0615177945059388
0.64,0.0621917275636761
0.64,0.0627593612133259
0.64,0.0632212451093163
0.64,0.0635783356534666
0.64,0.0638319728124487
0.64,0.0639838562411814
0.64,0.0640360208978138
0.64,0.0639908122896334
0.64,0.0638508614752773
0.64,0.0636190600114849
0.64,0.0632985349259243
0.64,0.0628926238636778
0.64,0.0624048505181564
0.64,0.0618389004527898
0.64,0.0611985974135927
0.64,0.0604878802241984
0.64,0.0597107803473496
0.64,0.0588714001881748
0.64,0.0579738922078247
0.64,0.057022438907333
0.64,0.0560212337337727
0.64,0.0549744513109427
0.64,0.0538862885353646
0.64,0.0527608320564107
0.64,0.0516021596793709
0.64,0.0504142681998911
0.64,0.0492010721715931
0.64,0.0479663921297157
0.64,0.0467139438915012
0.64,0.0454473289372449
0.64,0.0441700258548411
0.64,0.042885382829903
0.64,0.0415966111588679
0.64,0.0403067797580919
0.64,0.0390188106402221
0.64,0.0377354753129651
0.64,0.0364593920890319
0.64,0.0351930242341382
0.64,0.0339386789165158
0.64,0.0326985070148119
0.64,0.0314745034726763
0.64,0.0302685085006985
0.64,0.0290822093253004
0.64,0.0279171425349396
0.64,0.0267746969598235
0.64,0.0256561170365306
0.64,0.0245625066440625
0.64,0.0234948331655106
0.64,0.0224539322266698
0.64,0.0214405124013899
0.64,0.0204551603331354
0.64,0.0194983460746292
0.64,0.0185704285323429
0.64,0.017671661069525
0.64,0.0168021973049178
0.64,0.0159620967258091
0.64,0.0151513307500144
0.64,0.0143697882642929
0.64,0.0136172815512069
0.64,0.0128935519615407
0.64,0.0121982755475973
0.64,0.0115310686191139
0.64,0.0108914930119959
0.64,0.0102790620943691
0.64,0.00969324452438536
0.64,0.00913346881193089
0.64,0.00859913224900866
0.64,0.00808960005148052
0.64,0.0076042126141036
0.64,0.00714228914300108
0.64,0.0067031311094532
0.64,0.00628602761322017
0.64,0.00589025645209973
0.64,0.00551509075099021
0.64,0.00515979446322645
0.64,0.00482363650166051
0.64,0.00450588697010734
0.64,0.00420581663056407
0.64,0.00392270395049366
0.64,0.00365584093110405
0.64,0.00340451770981831
0.64,0.00316805122811048
0.64,0.00294575781883433
0.64,0.00273697568646813
0.64,0.00254106965777057
0.64,0.00235739672574375
0.64,0.00218534284527205
0.64,0.00202432421202814
0.64,0.00187375690469094
0.64,0.00173308689852414
0.64,0.00160177709719433
0.65,0.0455815672484258
0.65,0.0473994555536385
0.65,0.0491428930789713
0.65,0.0508062391427376
0.65,0.0523844163950915
0.65,0.0538729110459045
0.65,0.0552677698895586
0.65,0.0565655943836498
0.65,0.0577635320293178
0.65,0.05885926529267
0.65,0.0598509982966478
0.65,0.0607374414710376
0.65,0.0615177945058089
0.65,0.0621917275634912
0.65,0.0627593612131146
0.65,0.0632212451091074
0.65,0.0635783356541531
0.65,0.0638319728113744
0.65,0.0639838562411115
0.65,0.0640360208993867
0.65,0.0639908122900893
0.65,0.0638508614549295
0.65,0.0636190600115258
0.65,0.0632985349259631
0.65,0.062892623863716
0.65,0.0624048505181901
0.65,0.0618389004527878
0.65,0.0611985974135829
0.65,0.0604878802242161
0.65,0.0597107803474032
0.65,0.0588714001882495
0.65,0.0579738802521195
0.65,0.0570224389071294
0.65,0.0560212337340238
0.65,0.0549744629552311
0.65,0.0538862885365478
0.65,0.0527608320570806
0.65,0.0516021596802183
0.65,0.0504142681999533
0.65,0.0492010721716086
0.65,0.04796639212974
0.65,0.0467139438915337
0.65,0.045447328947582
0.65,0.0441700258542658
0.65,0.0428853828297646
0.65,0.0415966111587271
0.65,0.0403067797579714
0.65,0.0390188106383311
0.65,0.0377354753130154
0.65,0.0364593920891548
0.65,0.0351930242343949
0.65,0.0339386789359428
0.65,0.03269850703739
0.65,0.031474503498391
0.65,0.0302685085293917
0.65,0.0290822093215052
0.65,0.0279171425667375
0.65,0.0267746969505923
0.65,0.0256561170247781
0.65,0.024562506597574
0.65,0.023494833119191
0.65,0.0224539322260272
0.65,0.0214405124010796
0.65,0.0204551603430716
0.65,0.0194983460854011
0.65,0.0185704285317645
0.65,0.0176716610531483
0.65,0.0168021972679949
0.65,0.0159620967299789
0.65,0.0151513307740472
0.65,0.0143697882676087
0.65,0.0136172815430227
0.65,0.0128935519616551
0.65,0.0121982755555972
0.65,0.0115310686315948
0.65,0.0108914931262178
0.65,0.010279061869231
0.65,0.00969324787078341
0.65,0.00913346909164625
0.65,0.00859913313014893
0.65,0.00808960005109483
0.65,0.00760421261187849
0.65,0.00714228437474063
0.65,0.00670313152561208
0.65,0.00628602770795683
0.65,0.00589018355283266
0.65,0.00551508943380941
0.65,0.00515979546156942
0.65,0.00482363781432005
0.65,0.00450588614815839
0.65,0.0042058163008678
0.65,0.00392270495544289
0.65,0.0036558382136298
0.65,0.00340451923853724
0.65,0.0031680517598367
0.65,0.00294575968460564
0.65,0.00273698016313206
0.65,0.00254105288229001
0.65,0.00235739565550941
0.65,0.00218534683548355
0.65,0.00202432210235748
0.65,0.0018737572618448
0.65,0.00173308691087337
0.65,0.00160177656095217
0.65,0.0014793088189502
0.66,0.0436954284789598
0.66,0.0455815672483846
0.66,0.0473994555535131
0.66,0.0491428930788451
0.66,0.0508062391421846
0.66,0.052384416393663
0.66,0.0538729110460266
0.66,0.0552677698896755
0.66,0.0565655943837949
0.66,0.0577635320306746
0.66,0.0588592653011919
0.66,0.0598509982882754
0.66,0.0607374414709005
0.66,0.0615177945056281
0.66,0.0621917275632954
0.66,0.0627593612128076
0.66,0.0632212451084075
0.66,0.063578335654061
0.66,0.0638319728124472
0.66,0.063983856241521
0.66,0.0640360208998332
0.66,0.063990812290126
0.66,0.0638508614753533
0.66,0.063619060011563
0.66,0.063298534925995
0.66,0.0628926238637139
0.66,0.0624048505181799
0.66,0.0618389004528341
0.66,0.0611985974136195
0.66,0.0604878802242564
0.66,0.0597107803471242
0.66,0.0588714001882844
0.66,0.0579738922080199
0.66,0.0570224389064965
0.66,0.0560212337342997
0.66,0.0549744629551522
0.66,0.053886288536431
0.66,0.0527608320569269
0.66,0.0516021596778868
0.66,0.0504142681996094
0.66,0.049201072171183
0.66,0.0479663921292205
0.66,0.0467139438908477
0.66,0.045447328936069
0.66,0.0441700258537833
0.66,0.0428853828286174
0.66,0.0415966111572432
0.66,0.0403067797560753
0.66,0.0390188106359318
0.66,0.0377354753078908
0.66,0.0364593920858138
0.66,0.035193024230515
0.66,0.0339386789314555
0.66,0.0326985070326714
0.66,0.0314745034976491
0.66,0.0302685085286505
0.66,0.0290822093520507
0.66,0.0279171425675963
0.66,0.0267746969935796
0.66,0.025656117017267
0.66,0.024562506310713
0.66,0.0234948331104324
0.66,0.0224539321641041
0.66,0.0214405123433387
0.66,0.0204551602894831
0.66,0.0194983460829261
0.66,0.0185704284880545
0.66,0.0176716610681436
0.66,0.0168021972814052
0.66,0.0159620967079277
0.66,0.0151513307303862
0.66,0.014369788264357
0.66,0.013617281576877
0.66,0.0128935519615299
0.66,0.0121982755490009
0.66,0.0115310686316559
0.66,0.0108914931350459
0.66,0.0102790619226816
0.66,0.00969324386199655
0.66,0.00913346876490162
0.66,0.00859913265598822
0.66,0.00808960050706986
0.66,0.00760421261585087
0.66,0.00714228913767312
0.66,0.00670313151058588
0.66,0.00628602809535894
0.66,0.00589025667225629
0.66,0.00551501882084282
0.66,0.00515979390107768
0.66,0.0048236382346436
0.66,0.00450588803340168
0.66,0.00420581546191534
0.66,0.00392270440004094
0.66,0.00365583947680848
0.66,0.00340451649219431
0.66,0.00316805103180107
0.66,0.00294576019982973
0.66,0.00273698183952709
0.66,0.00254106861032288
0.66,0.00235739013047409
0.66,0.00218534533986992
0.66,0.00202432635722394
0.66,0.00187375495490771
0.66,0.00173308722961996
0.66,0.00160177661172978
0.66,0.00147930829340615
0.66,0.00136518461918267
0.67,0.0417477917500923
0.67,0.0436954284789258
0.67,0.045581567248274
0.67,0.0473994555533992
0.67,0.04914289307881
0.67,0.0508062391414265
0.67,0.0523844163812415
0.67,0.0538729110461422
0.67,0.0552677698898396
0.67,0.0565655943851504
0.67,0.0577635320294064
0.67,0.0588592652914121
0.67,0.059850998288136
0.67,0.060737441470727
0.67,0.0615177945054173
0.67,0.0621917275631392
0.67,0.062759361211906
0.67,0.0632212451089046
0.67,0.0635783356540637
0.67,0.0638319728002137
0.67,0.0639838562415562
0.67,0.0640360208998683
0.67,0.0639908122886954
0.67,0.0638508614753854
0.67,0.063619060011564
0.67,0.0632985349259858
0.67,0.0628926238637513
0.67,0.0624048505182147
0.67,0.0618388978260475
0.67,0.0611985974136237
0.67,0.060487880224262
0.67,0.0597107803474431
0.67,0.0588713930697006
0.67,0.0579738922080834
0.67,0.057022438907659
0.67,0.0560212337342193
0.67,0.0549744629515793
0.67,0.0538862885363563
0.67,0.0527608320444473
0.67,0.0516021596799576
0.67,0.0504142681996236
0.67,0.0492010721712298
0.67,0.0479663921297668
0.67,0.0467139439032219
0.67,0.0454473289578582
0.67,0.0441700258846404
0.67,0.0428853828690652
0.67,0.041596611157427
0.67,0.0403067797565931
0.67,0.039018810636915
0.67,0.0377354753080582
0.67,0.0364593920833284
0.67,0.0351930242308707
0.67,0.0339386789317826
0.67,0.0326985070326743
0.67,0.031474503493219
0.67,0.030268508521288
0.67,0.0290822093377666
0.67,0.0279171425477251
0.67,0.0267746969724532
0.67,0.0256561170559313
0.67,0.0245625066275119
0.67,0.0234948331458872
0.67,0.0224539321519283
0.67,0.0214405123252766
0.67,0.0204551602668216
0.67,0.0194983460241378
0.67,0.0185704284698279
0.67,0.01767166106797
0.67,0.0168021972781319
0.67,0.0159620967281825
0.67,0.015151330726923
0.67,0.0143697882359592
0.67,0.0136172812694356
0.67,0.0128935519617044
0.67,0.0121982755555374
0.67,0.011531068631329
0.67,0.0108914931289759
0.67,0.0102790619227338
0.67,0.00969324387115389
0.67,0.00913346880047117
0.67,0.00859913227325726
0.67,0.00808960006918369
0.67,0.00760421305182457
0.67,0.00714229020502555
0.67,0.00670313152108282
0.67,0.00628602808716439
0.67,0.00589025706802437
0.67,0.00551508959571412
0.67,0.00515972550427235
0.67,0.00482363678757669
0.67,0.00450588817963671
0.67,0.00420581786148411
0.67,0.00392270345455481
0.67,0.00365583875966768
0.67,0.00340451789371699
0.67,0.00316804830398065
0.67,0.00294575801163033
0.67,0.00273698247755605
0.67,0.00254107090492117
0.67,0.00235739452767847
0.67,0.00218533984721558
0.67,0.00202432466286528
0.67,0.00187375945850876
0.67,0.00173308446213394
0.67,0.00160177682543639
0.67,0.00147930835957677
0.67,0.00136518422412979
0.67,0.00125892631714053
0.68,0.0397459502792124
0.68,0.0417477917500671
0.68,0.0436954284788269
0.68,0.045581567248302
0.68,0.0473994555533704
0.68,0.0491428930776876
0.68,0.0508062391428478
0.68,0.0523844163953688
0.68,0.0538729110462752
0.68,0.0552677698911634
0.68,0.0565655943838463
0.68,0.0577635320293221
0.68,0.0588592652912757
0.68,0.0598509982879738
0.68,0.0607374414705684
0.68,0.0615177945050247
0.68,0.0621917275630553
0.68,0.0627593612127909
0.68,0.06322124510119
0.68,0.0635783356544434
0.68,0.0638319728128819
0.68,0.0639838562415878
0.68,0.0640360208998978
0.68,0.0639908122901655
0.68,0.0638508614753797
0.68,0.0636190600115985
0.68,0.0632985349260131
0.68,0.0628926238637478
0.68,0.0624048505182047
0.68,0.0618389004528199
0.68,0.06119859741361
0.68,0.0604878802242585
0.68,0.0597107803474659
0.68,0.0588714001883264
0.68,0.0579738922080989
0.68,0.0570224389076311
0.68,0.0560212337342169
0.68,0.0549744629551088
0.68,0.0538862885365168
0.68,0.0527608320567329
0.68,0.0516021596797775
0.68,0.0504142681994244
0.68,0.0492010721710527
0.68,0.0479663921291645
0.68,0.0467139438909414
0.68,0.0454473289367651
0.68,0.0441700258541953
0.68,0.0428853828291239
0.68,0.0415966111579595
0.68,0.0403067797570916
0.68,0.0390188106373872
0.68,0.0377354753098971
0.68,0.0364593920858457
0.68,0.0351930242309922
0.68,0.0339386789363129
0.68,0.0326985070386168
0.68,0.0314745035006672
0.68,0.0302685085329684
0.68,0.0290822093617026
0.68,0.0279171425749191
0.68,0.0267746970023335
0.68,0.0256561170802801
0.68,0.0245625066545644
0.68,0.0234948331587839
0.68,0.0224539321920063
0.68,0.0214405123763539
0.68,0.0204551602157931
0.68,0.0194983459521815
0.68,0.0185704283963269
0.68,0.0176716609365793
0.68,0.0168021972309237
0.68,0.0159620967282188
0.68,0.0151513307483857
0.68,0.0143697882583742
0.68,0.0136172815492676
0.68,0.0128935519259048
0.68,0.0121982755251075
0.68,0.0115310686317629
0.68,0.0108914931768875
0.68,0.0102790619227375
0.68,0.00969324386311721
0.68,0.00913346881178034
0.68,0.0085991322828145
0.68,0.00808960007764181
0.68,0.00760421260209521
0.68,0.00714228977563081
0.68,0.00670313218524843
0.68,0.00628602808794088
0.68,0.00589025708571245
0.68,0.00551508997095995
0.68,0.00515979443564563
0.68,0.00482357042853288
0.68,0.00450588666023366
0.68,0.00420581605683523
0.68,0.00392270641399417
0.68,0.0036558381330567
0.68,0.00340451711713907
0.68,0.00316805009799226
0.68,0.00294575649699924
0.68,0.00273697996936773
0.68,0.00254107161583206
0.68,0.00235739807418511
0.68,0.0021853431610126
0.68,0.00202431909802536
0.68,0.00187375776098841
0.68,0.00173308941132388
0.68,0.00160177428454511
0.68,0.00147930839446531
0.68,0.00136518423871013
0.68,0.00125892606752953
0.68,0.00116007543009666
0.69,0.0376977221947859
0.69,0.0397459502792713
0.69,0.0417477917499781
0.69,0.0436954284787387
0.69,0.0455815672481477
0.69,0.0473994555523782
0.69,0.0491428930789526
0.69,0.0508062391429601
0.69,0.0523844163954716
0.69,0.0538729110475291
0.69,0.0552677698898695
0.69,0.0565655943837625
0.69,0.0577635320282606
0.69,0.0588592652911258
0.69,0.0598509982881348
0.69,0.0607374414704382
0.69,0.0615177945052606
0.69,0.0621917275630518
0.69,0.0627593612128415
0.69,0.063221245109283
0.69,0.0635783356544713
0.69,0.0638319728129106
0.69,0.0639838562415954
0.69,0.0640360208998967
0.69,0.0639908122901763
0.69,0.0638508614754067
0.69,0.0636190600115921
0.69,0.0632985349260035
0.69,0.0628926238637109
0.69,0.0624048505181834
0.69,0.0618389004528139
0.69,0.0611985974135993
0.69,0.0604878802242596
0.69,0.0597107803474103
0.69,0.0588714001882975
0.69,0.0579738922080614
0.69,0.0570224389075463
0.69,0.0560212337341073
0.69,0.0549744629549553
0.69,0.0538862885362495
0.69,0.0527608320567785
0.69,0.051602159680127
0.69,0.0504142681998276
0.69,0.0492010721714539
0.69,0.0479663921293355
0.69,0.0467139438913203
0.69,0.0454473289370959
0.69,0.0441700258546548
0.69,0.0428853828298447
0.69,0.0415966111577172
0.69,0.0403067797565143
0.69,0.0390188106363518
0.69,0.0377354753082
0.69,0.0364593920833913
0.69,0.0351930242309102
0.69,0.033938678931572
0.69,0.0326985070369833
0.69,0.0314745034978688
0.69,0.0302685085289066
0.69,0.0290822093558836
0.69,0.0279171425675173
0.69,0.0267746969934241
0.69,0.0256561170702535
0.69,0.024562506644391
0.69,0.0234948332188121
0.69,0.0224539322864138
0.69,0.0214405124677999
0.69,0.0204551603890001
0.69,0.0194983461402776
0.69,0.0185704283771981
0.69,0.0176716609086579
0.69,0.0168021971210393
0.69,0.0159620965740029
0.69,0.0151513306091302
0.69,0.0143697882835695
0.69,0.0136172815492857
0.69,0.0128935519553177
0.69,0.0121982755537384
0.69,0.0115310685881458
0.69,0.0108914931028128
0.69,0.0102790619201012
0.69,0.00969324393383264
0.69,0.00913346881160959
0.69,0.00859913226931042
0.69,0.00808960003388659
0.69,0.00760421264576494
0.69,0.00714228917826421
0.69,0.00670313207114259
0.69,0.00628602889837437
0.69,0.00589025784401964
0.69,0.00551508995494987
0.69,0.0051597943988142
0.69,0.00482363729571134
0.69,0.0045058220557963
0.69,0.0042058161135623
0.69,0.00392270433891451
0.69,0.00365584078991921
0.69,0.00340451674562603
0.69,0.00316804772402257
0.69,0.00294575596191349
0.69,0.00273697851417487
0.69,0.00254106885437344
0.69,0.00235739750235586
0.69,0.00218534804021031
0.69,0.00202432248552253
0.69,0.00187375204256801
0.69,0.00173308809649564
0.69,0.00160177890296964
0.69,0.00147930590550693
0.69,0.00136518406136465
0.69,0.00125892631142777
0.69,0.00116007540973673
0.7,0.0376977221947813
0.7,0.0397459502791898
0.7,0.0417477917499025
0.7,0.0436954284786829
0.7,0.0455815672472723
0.7,0.0473994555534998
0.7,0.0491428930790551
0.7,0.0508062391430401
0.7,0.0523844163966479
0.7,0.0538729110462865
0.7,0.05526776988978
0.7,0.0565655943836375
0.7,0.0577635320290536
0.7,0.0588592652910818
0.7,0.0598509982815035
0.7,0.0607374414704235
0.7,0.061517794505277
0.7,0.0621917275631172
0.7,0.0627593612131547
0.7,0.0632212451093111
0.7,0.0635783356544992
0.7,0.0638319728129122
0.7,0.063983856241606
0.7,0.0640360208999211
0.7,0.0639908122901939
0.7,0.0638508614753946
0.7,0.063619060011577
0.7,0.0632985349259825
0.7,0.0628926238628345
0.7,0.0624048505181618
0.7,0.0618389004527861
0.7,0.0611985974135938
0.7,0.0604878802242695
0.7,0.0597107803474225
0.7,0.0588714001883198
0.7,0.0579738922080678
0.7,0.0570224389076545
0.7,0.056021233734255
0.7,0.054974462955142
0.7,0.0538862885364162
0.7,0.0527608320196372
0.7,0.0516021596800639
0.7,0.0504142681998128
0.7,0.0492010721715297
0.7,0.0479663921295296
0.7,0.0467139438909059
0.7,0.0454472737925646
0.7,0.044170025853751
0.7,0.0428853828285097
0.7,0.0415966111571914
0.7,0.0403067797574518
0.7,0.0390187732718903
0.7,0.037735475310493
0.7,0.0364593920859667
0.7,0.0351930242302024
0.7,0.0339386789310181
0.7,0.0326985070318371
0.7,0.0314745034977393
0.7,0.0302685085287178
0.7,0.0290822093558728
0.7,0.0279171425646639
0.7,0.0267746969885209
0.7,0.0256561170650291
0.7,0.024562506637389
0.7,0.0234948331654463
0.7,0.0224539322269346
0.7,0.0214405124029773
0.7,0.0204551603441459
0.7,0.0194983462008251
0.7,0.0185704286553967
0.7,0.01767166116872
0.7,0.0168021972622392
0.7,0.0159620965888666
0.7,0.0151513305710957
0.7,0.0143697880616361
0.7,0.0136172814651595
0.7,0.0128935518941078
0.7,0.0121982755537844
0.7,0.0115310686252366
0.7,0.0108914931256989
0.7,0.0102790618730457
0.7,0.00969324386881731
0.7,0.00913346880979371
0.7,0.00859913237896581
0.7,0.00808960003749015
0.7,0.00760421263474265
0.7,0.00714228919002524
0.7,0.0067031315610917
0.7,0.00628602803993816
0.7,0.00589025804655186
0.7,0.00551509089796154
0.7,0.00515979436650849
0.7,0.00482363722444346
0.7,0.00450588711494526
0.7,0.00420575303814785
0.7,0.00392270441264841
0.7,0.00365583888330145
0.7,0.00340451925093888
0.7,0.00316804887313182
0.7,0.00294575609363257
0.7,0.00273697800887174
0.7,0.00254106755969441
0.7,0.00235739454455763
0.7,0.00218534692384265
0.7,0.00202432748738723
0.7,0.00187375537090184
0.7,0.00173308197390609
0.7,0.00160177831270913
0.7,0.0014793102270525
0.7,0.00136518216645776
0.7,0.00125892670871841
0.7,0.00116007541685459
0.7,0.00106819291596483
0.71,0.0356114301094662
0.71,0.0376977221947691
0.71,0.0397459502791273
0.71,0.0417477917498621
0.71,0.0436954284779452
0.71,0.0455815672482527
0.71,0.0473994555535887
0.71,0.0491428930785933
0.71,0.0508062391430641
0.71,0.0523844163968846
0.71,0.0538729110462014
0.71,0.0552677698896642
0.71,0.0565655943841268
0.71,0.0577635320289496
0.71,0.058859265290937
0.71,0.059850998287981
0.71,0.0607374414704556
0.71,0.0615177945053558
0.71,0.0621917275633939
0.71,0.0627593612131794
0.71,0.0632212448854383
0.71,0.0635783356544837
0.71,0.0638319728129357
0.71,0.0639838562416231
0.71,0.0640360208999129
0.71,0.0639908122901771
0.71,0.0638508614753756
0.71,0.0636190600115538
0.71,0.0632985340818238
0.71,0.0628926238636824
0.71,0.0624048505181458
0.71,0.0618389004527787
0.71,0.061198597413603
0.71,0.0604878802242947
0.71,0.0597107803474053
0.71,0.058871400188293
0.71,0.0579738922079962
0.71,0.0570224389075535
0.71,0.0560212337341274
0.71,0.0549744629549995
0.71,0.0538862885363218
0.71,0.0527608320568378
0.71,0.0516021596800979
0.71,0.0504142681996725
0.71,0.0492010721710913
0.71,0.0479663921293706
0.71,0.0467139438910798
0.71,0.0454473289369463
0.71,0.0441700087940532
0.71,0.0428853828302403
0.71,0.041596611159139
0.71,0.0403067797582826
0.71,0.0390188106762503
0.71,0.0377354753106239
0.71,0.0364593920860642
0.71,0.0351930242304718
0.71,0.0339389151528083
0.71,0.0326985070314814
0.71,0.0314747874295827
0.71,0.0302685085284967
0.71,0.0290822093557593
0.71,0.0279171425670407
0.71,0.0267746969934124
0.71,0.0256561170702917
0.71,0.024562485778026
0.71,0.0234948331652056
0.71,0.0224539322262576
0.71,0.0214405123962655
0.71,0.0204551603339913
0.71,0.0194983460859759
0.71,0.0185704285325945
0.71,0.0176716610697152
0.71,0.0168021974738534
0.71,0.0159620968889177
0.71,0.0151513307561865
0.71,0.0143697882954964
0.71,0.0136172814180123
0.71,0.0128935517957955
0.71,0.0121982754576491
0.71,0.0115310685564083
0.71,0.0108914931333786
0.71,0.0102790619158657
0.71,0.00969324386022508
0.71,0.009133468761928
0.71,0.00859913228068843
0.71,0.00808960014814208
0.71,0.00760421266152722
0.71,0.00714228918276683
0.71,0.00670313157981317
0.71,0.0062860281306667
0.71,0.0058902569815753
0.71,0.00551509079148937
0.71,0.00515979551908363
0.71,0.00482363822146015
0.71,0.00450588709993949
0.71,0.00420581664663722
0.71,0.00392270425581498
0.71,0.00365583889666232
0.71,0.00340451737228675
0.71,0.0031680513446477
0.71,0.00294575739092306
0.71,0.00273697825703811
0.71,0.00254106697919698
0.71,0.00235739332267437
0.71,0.00218534434097672
0.71,0.00202432632246219
0.71,0.00187376029360964
0.71,0.00173308511186399
0.71,0.001601771653575
0.71,0.00147931074636642
0.71,0.00136518542466701
0.71,0.00125892431425112
0.71,0.00116006290755921
0.71,0.00106819292337845
0.71,0.000982859165347127
0.72,0.0334958757676399
0.72,0.0356114301094563
0.72,0.0376977221947159
0.72,0.039745950279104
0.72,0.0417477917492024
0.72,0.0436954284788107
0.72,0.0455815672483426
0.72,0.0473994555533738
0.72,0.0491428930791398
0.72,0.0508062391442637
0.72,0.0523844163953896
0.72,0.0538729110470776
0.72,0.0552677698900056
0.72,0.0565655943834265
0.72,0.0577635320288983
0.72,0.0588592652908792
0.72,0.0598509982877715
0.72,0.0607374414705417
0.72,0.0615177945055931
0.72,0.0621917274497918
0.72,0.0627593612131835
0.72,0.0632212451093273
0.72,0.0635783356545152
0.72,0.0638319728127884
0.72,0.0639838562416126
0.72,0.0640360208996452
0.72,0.063990812290157
0.72,0.0638508614753522
0.72,0.0636190600115304
0.72,0.0632985349259346
0.72,0.0628926238636695
0.72,0.0624048505181403
0.72,0.0618389004527786
0.72,0.0611985974136103
0.72,0.0604878802227642
0.72,0.0597107803473048
0.72,0.0588714001881573
0.72,0.0579738922078854
0.72,0.0570224389074457
0.72,0.0560212337341947
0.72,0.0549744629550881
0.72,0.0538862885364544
0.72,0.0527608320569167
0.72,0.0516021596800031
0.72,0.0504142681997911
0.72,0.0492010721714101
0.72,0.0479663921294646
0.72,0.0467139438913627
0.72,0.045447328937599
0.72,0.0441700258550446
0.72,0.0428853828301474
0.72,0.0415966111591205
0.72,0.0403067797583364
0.72,0.0390188106386372
0.72,0.0377354753110296
0.72,0.0364593920867481
0.72,0.0351930242314791
0.72,0.0339386789325964
0.72,0.0326985070325977
0.72,0.0314745034936202
0.72,0.0302685085251713
0.72,0.0290822093557481
0.72,0.0279171425674148
0.72,0.0267746969933429
0.72,0.0256561170701964
0.72,0.0245625066442515
0.72,0.0234948331657023
0.72,0.0224539322270847
0.72,0.0214405124021541
0.72,0.020455160342936
0.72,0.0194983460845358
0.72,0.0185704285314102
0.72,0.0176716610587579
0.72,0.0168021972647142
0.72,0.0159620967301479
0.72,0.0151513307506087
0.72,0.0143697884982092
0.72,0.0136172816171383
0.72,0.0128935520669851
0.72,0.0121982754266097
0.72,0.011531068560628
0.72,0.0108914930249424
0.72,0.0102790618353463
0.72,0.00969324369974167
0.72,0.00913346880335619
0.72,0.0085991322154646
0.72,0.00808960008837012
0.72,0.00760421265743672
0.72,0.00714228930526573
0.72,0.00670313157949565
0.72,0.00628602812191814
0.72,0.00589025713075109
0.72,0.00551508994174821
0.72,0.00515979512546427
0.72,0.00482363858483525
0.72,0.00450588824249887
0.72,0.00420581659123132
0.72,0.00392270488651469
0.72,0.00365583872911435
0.72,0.00340451729036362
0.72,0.00316804940391946
0.72,0.00294575978230127
0.72,0.00273697960277963
0.72,0.00254106735393478
0.72,0.00235739272602431
0.72,0.00218534312030294
0.72,0.00202432370126426
0.72,0.00187375944203905
0.72,0.00173309027716728
0.72,0.00160177444393517
0.72,0.00147930340291658
0.72,0.00136518744136449
0.72,0.00125892630022717
0.72,0.0011600743846587
0.72,0.00106820747762137
0.72,0.00098285917233043
0.72,0.000903673555916695
0.73,0.0313603094661751
0.73,0.033495875767632
0.73,0.0356114301094198
0.73,0.037697722194694
0.73,0.0397459502785103
0.73,0.041747791749968
0.73,0.043695428478887
0.73,0.0455815672482585
0.73,0.0473994555536626
0.73,0.0491428930802032
0.73,0.0508062391560958
0.73,0.0523844163961265
0.73,0.0538729110459985
0.73,0.0552677698894815
0.73,0.0565655943833881
0.73,0.0577635320289035
0.73,0.0588592652917811
0.73,0.0598509982878611
0.73,0.0607374414707426
0.73,0.0615177945056024
0.73,0.0621917275634171
0.73,0.0627593612132026
0.73,0.0632212451093403
0.73,0.0635783356545066
0.73,0.0638319728129174
0.73,0.0639838562415928
0.73,0.0640360208998723
0.73,0.0639908122901325
0.73,0.0638508614753299
0.73,0.0636190600115092
0.73,0.0632985349259217
0.73,0.0628926238636615
0.73,0.0624048505181339
0.73,0.0618389004527012
0.73,0.0611985974134859
0.73,0.0604878802240593
0.73,0.0597107803472259
0.73,0.0588714001882813
0.73,0.0579738922017692
0.73,0.057022438907625
0.73,0.0560212337342597
0.73,0.0549744629551888
0.73,0.053886288536367
0.73,0.0527608320569455
0.73,0.0516021596791158
0.73,0.0504142681995882
0.73,0.0492010721714803
0.73,0.0479663921296059
0.73,0.0467139438916968
0.73,0.0454473289374315
0.73,0.0441700258546627
0.73,0.0428853828296369
0.73,0.0415966111590892
0.73,0.0403067797583048
0.73,0.0390188106387366
0.73,0.0377354753107901
0.73,0.03645939208615
0.73,0.0351930242304351
0.73,0.0339386789307956
0.73,0.0326985071452978
0.73,0.0314745034910408
0.73,0.0302685085212477
0.73,0.0290822093474725
0.73,0.0279171425674466
0.73,0.0267746969987269
0.73,0.0256561170767887
0.73,0.0245625066554802
0.73,0.0234948331656973
0.73,0.0224539322269919
0.73,0.0214405124027049
0.73,0.0204551603440705
0.73,0.0194983460863254
0.73,0.0185704285304346
0.73,0.0176716604903719
0.73,0.0168021972806547
0.73,0.0159620967292551
0.73,0.0151513307354689
0.73,0.0143697882651995
0.73,0.0136172815512712
0.73,0.0128935520445024
0.73,0.0121982757085373
0.73,0.0115310688324279
0.73,0.0108914930284676
0.73,0.0102790619212854
0.73,0.00969324374586167
0.73,0.00913346869893017
0.73,0.00859913203439167
0.73,0.00808959655446695
0.73,0.00760421259869548
0.73,0.00714228918624293
0.73,0.00670313165065384
0.73,0.00628602815036183
0.73,0.00589025714474145
0.73,0.00551508996482886
0.73,0.00515979439106573
0.73,0.00482363777662953
0.73,0.00450588859089551
0.73,0.00420581794756458
0.73,0.00392270357029889
0.73,0.00365583867993191
0.73,0.00340451715120738
0.73,0.00316804921958469
0.73,0.00294575769308647
0.73,0.00273698201044414
0.73,0.0025410682921192
0.73,0.0023573931683234
0.73,0.00218534255179703
0.73,0.00202432246727979
0.73,0.00187375678741075
0.73,0.0017330895652754
0.73,0.00160177950181217
0.73,0.00147930564042609
0.73,0.00136517938223202
0.73,0.00125893014391676
0.73,0.00116007500145465
0.73,0.00106819269784575
0.73,0.00098285903923645
0.73,0.000903673556859275
0.73,0.000830254189934543
0.74,0.0292143939578135
0.74,0.0313603094661688
0.74,0.0334958757676253
0.74,0.0356114301093919
0.74,0.037697722194173
0.74,0.0397459502791765
0.74,0.0417477917500292
0.74,0.0436954284788684
0.74,0.0455815672485522
0.74,0.0473994555546111
0.74,0.0491428930800287
0.74,0.0508062391435778
0.74,0.052384416395167
0.74,0.0538729110531504
0.74,0.0552677698889484
0.74,0.056565594383402
0.74,0.0577635320289587
0.74,0.0588592652910544
0.74,0.0598509982880275
0.74,0.0607374414707487
0.74,0.0615177945056049
0.74,0.0621917275634313
0.74,0.0627593612130884
0.74,0.0632212451093284
0.74,0.0635783356544913
0.74,0.0638319728128919
0.74,0.0639838562415698
0.74,0.0640360208998505
0.74,0.0639908122901127
0.74,0.0638508614753109
0.74,0.0636190600114965
0.74,0.0632985349258806
0.74,0.0628926238635673
0.74,0.062404850517994
0.74,0.0618389004525974
0.74,0.061198597413394
0.74,0.0604878802241895
0.74,0.0597107803473881
0.74,0.0588714001882981
0.74,0.057973892208065
0.74,0.0570224389076855
0.74,0.0560212337330626
0.74,0.0549744629551209
0.74,0.0538862885364123
0.74,0.0527608320565222
0.74,0.0516021595389778
0.74,0.0504142681996492
0.74,0.0492010721713301
0.74,0.0479663921297373
0.74,0.0467139438915886
0.74,0.0454473289374147
0.74,0.0441700258550999
0.74,0.0428853828230389
0.74,0.0415966111588923
0.74,0.0403067797578395
0.74,0.0390188106377818
0.74,0.0377354753095788
0.74,0.0364593920863124
0.74,0.0351930242305043
0.74,0.0339386789305089
0.74,0.0326985070306444
0.74,0.0314745034905023
0.74,0.030268508520198
0.74,0.0290822093471124
0.74,0.0279171425576947
0.74,0.0267746969821275
0.74,0.0256561170697833
0.74,0.0245625066442176
0.74,0.0234948331656477
0.74,0.0224539322303406
0.74,0.0214405124197709
0.74,0.0204551603712826
0.74,0.0194983460861935
0.74,0.018570428532163
0.74,0.017671661069491
0.74,0.0168021972788086
0.74,0.0159620967259837
0.74,0.0151513307472091
0.74,0.0143697882633211
0.74,0.0136172815416645
0.74,0.0128935519351754
0.74,0.0121982755556744
0.74,0.0115310682955472
0.74,0.0108914934245883
0.74,0.0102790622432274
0.74,0.00969324419552064
0.74,0.00913346880941357
0.74,0.00859913219699671
0.74,0.00808959988727342
0.74,0.00760421241271869
0.74,0.00714228909275483
0.74,0.00670313168608305
0.74,0.00628602814827106
0.74,0.00589025731495063
0.74,0.00551509003106787
0.74,0.00515979437375691
0.74,0.004823637243347
0.74,0.00450588737111102
0.74,0.00420581794053376
0.74,0.0039227064100662
0.74,0.00365584048274825
0.74,0.00340451706832345
0.74,0.00316804906997969
0.74,0.00294575749770276
0.74,0.00273697978443144
0.74,0.00254106894920492
0.74,0.00235739410998481
0.74,0.00218534305238371
0.74,0.00202432191474111
0.74,0.00187375550806834
0.74,0.00173308688491014
0.74,0.00160177948780782
0.74,0.00147931093138043
0.74,0.001365180873792
0.74,0.001258921484381
0.74,0.00116008029200576
0.74,0.00106819164908467
0.74,0.000982859681552872
0.74,0.000903673415339812
0.74,0.000830254189399193
0.74,0.000762237522878406
0.75,0.0270681625640911
0.75,0.0292143939578085
0.75,0.0313603094661628
0.75,0.0334958757675775
0.75,0.0356114301089421
0.75,0.037697722194753
0.75,0.0397459502792253
0.75,0.0417477917500408
0.75,0.0436954284789433
0.75,0.0455815672483396
0.75,0.0473994555544418
0.75,0.0491428930895314
0.75,0.0508062391520472
0.75,0.0523844163951528
0.75,0.0538729110459141
0.75,0.055267769889473
0.75,0.056565594381869
0.75,0.0577635320290464
0.75,0.0588592652912097
0.75,0.0598509982880319
0.75,0.0607374414707545
0.75,0.0615177945056204
0.75,0.062191727563424
0.75,0.0627593612131835
0.75,0.0632212451093114
0.75,0.0635783356544715
0.75,0.0638319728128756
0.75,0.0639838562415503
0.75,0.0640360208998319
0.75,0.063990812290098
0.75,0.0638508614752704
0.75,0.0636190600115396
0.75,0.0632985349257711
0.75,0.0628926238634726
0.75,0.062404850517915
0.75,0.0618389004527584
0.75,0.0611985974136058
0.75,0.0604878802242188
0.75,0.0597107803474298
0.75,0.0588714001883474
0.75,0.0579738922081631
0.75,0.0570224389074372
0.75,0.056021233734306
0.75,0.0549744629552068
0.75,0.0538862885363268
0.75,0.0527608320568851
0.75,0.0516021596799461
0.75,0.0504142681998113
0.75,0.0492010721716761
0.75,0.0479663921299261
0.75,0.0467139438917747
0.75,0.0454473289375899
0.75,0.044170025855256
0.75,0.0428853828303754
0.75,0.0415966110591122
0.75,0.0403067797580214
0.75,0.0390188106378531
0.75,0.0377354753096334
0.75,0.0364593920845427
0.75,0.0351930242283008
0.75,0.0339386789280288
0.75,0.0326985070277223
0.75,0.0314745024403764
0.75,0.0302685085198852
0.75,0.0290822093456014
0.75,0.0279171425557994
0.75,0.026774696980184
0.75,0.0256561170554921
0.75,0.0245625066417117
0.75,0.0234948331627226
0.75,0.0224539322229584
0.75,0.021440512402515
0.75,0.0204551603441065
0.75,0.0194983460897521
0.75,0.0185704285617885
0.75,0.0176716610696357
0.75,0.016802197282564
0.75,0.0159620967297033
0.75,0.015151330744563
0.75,0.0143697882576899
0.75,0.013617281546237
0.75,0.0128935519607984
0.75,0.0121982755559749
0.75,0.0115310686035124
0.75,0.0108914928197081
0.75,0.0102790615870334
0.75,0.00969324429990337
0.75,0.00913346927369263
0.75,0.00859913224591224
0.75,0.00808960008833504
0.75,0.00760421258029731
0.75,0.00714228893940527
0.75,0.0067031314709507
0.75,0.00628602809296841
0.75,0.00589025715052371
0.75,0.00551509016065532
0.75,0.00515979449084458
0.75,0.00482363725410173
0.75,0.0045058870539858
0.75,0.00420581663571817
0.75,0.00392270603774225
0.75,0.00365584114927286
0.75,0.00340451913822259
0.75,0.00316804730507902
0.75,0.00294575742047631
0.75,0.00273697932801698
0.75,0.00254106882057892
0.75,0.00235739478140617
0.75,0.00218534393683645
0.75,0.00202432243548478
0.75,0.00187375497615849
0.75,0.00173308552874629
0.75,0.00160177670905326
0.75,0.00147931133030865
0.75,0.00136518634998772
0.75,0.00125892251555393
0.75,0.00116007128355244
0.75,0.00106819845679196
0.75,0.000982856401399612
0.75,0.000903674471869564
0.75,0.000830254115337992
0.75,0.000762237525167686
0.76,0.0249319712555218
0.76,0.0270681625640875
0.76,0.0292143939578038
0.76,0.0313603094661232
0.76,0.0334958757675847
0.76,0.0356114301094391
0.76,0.0376977221947927
0.76,0.0397459502792695
0.76,0.0417477917500796
0.76,0.0436954284788943
0.76,0.0455815672483242
0.76,0.0473994555535012
0.76,0.0491428930788642
0.76,0.0508062391427464
0.76,0.0523844163951389
0.76,0.0538729110459372
0.76,0.0552677698895294
0.76,0.0565655943835421
0.76,0.0577635320291429
0.76,0.05885926529121
0.76,0.0598509982880442
0.76,0.0607374414707601
0.76,0.0615177945056126
0.76,0.0621917275634094
0.76,0.0627593612131668
0.76,0.0632212451081103
0.76,0.063578335654452
0.76,0.063831972812858
0.76,0.0639838562415345
0.76,0.0640360208998024
0.76,0.0639908122900124
0.76,0.0638508614751671
0.76,0.0636190600113142
0.76,0.0632985349256963
0.76,0.0628926238636429
0.76,0.0624048505181408
0.76,0.061838900452788
0.76,0.0611985974123486
0.76,0.0604878802243217
0.76,0.059710780347281
0.76,0.0588714001884323
0.76,0.0579738922081458
0.76,0.0570224389004405
0.76,0.0560212337343534
0.76,0.0549744629550735
0.76,0.0538862885364368
0.76,0.0527608320570482
0.76,0.0516021596801042
0.76,0.0504142682001153
0.76,0.0492010721718558
0.76,0.0479663921299024
0.76,0.0467139438917951
0.76,0.045447328937702
0.76,0.044170025855477
0.76,0.0428853828307505
0.76,0.0415966111600991
0.76,0.0403067797596095
0.76,0.0390188106402221
0.76,0.0377354753117176
0.76,0.0364593920860172
0.76,0.0351930242297168
0.76,0.0339386789292873
0.76,0.032698507040956
0.76,0.0314745034874063
0.76,0.0302685085165243
0.76,0.0290822093414722
0.76,0.0279171425510649
0.76,0.0267746969814957
0.76,0.0256561170566151
0.76,0.024562506629476
0.76,0.0234948331654957
0.76,0.0224539322271672
0.76,0.0214405124028823
0.76,0.0204551603398374
0.76,0.0194983460794175
0.76,0.0185704285271547
0.76,0.0176716610696395
0.76,0.0168021972865562
0.76,0.0159620967854339
0.76,0.0151513307501069
0.76,0.0143697882641938
0.76,0.0136172815432895
0.76,0.0128935519530251
0.76,0.0121982755514924
0.76,0.0115310686325121
0.76,0.0108914931349409
0.76,0.0102790618893511
0.76,0.00969324354823842
0.76,0.00913346929508574
0.76,0.00859913284485736
0.76,0.00808960071257792
0.76,0.00760421265788147
0.76,0.00714228904850223
0.76,0.00670313141600176
0.76,0.00628602784622512
0.76,0.00589025705284629
0.76,0.00551509002944894
0.76,0.00515979457182381
0.76,0.004823637354052
0.76,0.00450588708587918
0.76,0.00420581653988927
0.76,0.00392270467168321
0.76,0.0036558404726923
0.76,0.00340451982973544
0.76,0.00316805129476627
0.76,0.00294575542772058
0.76,0.00273697949429508
0.76,0.00254106859810954
0.76,0.00235739462244422
0.76,0.00218534466685849
0.76,0.00202432329899294
0.76,0.00187375547724367
0.76,0.00173308502236535
0.76,0.0016017752399391
0.76,0.00147930860506484
0.76,0.00136518727183477
0.76,0.0012589275545023
0.76,0.00116007095564608
0.76,0.00106818988455748
0.76,0.000982864927530969
0.76,0.000903670331451112
0.76,0.000830255036661232
0.76,0.000762241482701764
0.76,0.000699277990802827
0.77,0.0249319712555197
0.77,0.0270681625640838
0.77,0.0292143939577713
0.77,0.0313603094661266
0.77,0.0334958757676129
0.77,0.0356114301094751
0.77,0.0376977221948283
0.77,0.0397459502792704
0.77,0.0417477917500519
0.77,0.0436954284788713
0.77,0.0455815672482626
0.77,0.0473994555534167
0.77,0.049142893078855
0.77,0.0508062391427369
0.77,0.0523844163951638
0.77,0.0538729110419136
0.77,0.0552677698896085
0.77,0.0565655943836248
0.77,0.0577635320291507
0.77,0.0588592652912212
0.77,0.0598509982879674
0.77,0.0607374414707535
0.77,0.0615177945055982
0.77,0.0621917275633922
0.77,0.0627593612131505
0.77,0.0632212451091631
0.77,0.0635783356544363
0.77,0.0638319728127022
0.77,0.063983856241576
0.77,0.0640360208997011
0.77,0.0639908122899285
0.77,0.063850861475101
0.77,0.0636190600114839
0.77,0.0632985349259216
0.77,0.0628926238636765
0.77,0.0624048505181564
0.77,0.0618389004526309
0.77,0.0611985974136638
0.77,0.0604878802243699
0.77,0.0597107803475532
0.77,0.0588714001836735
0.77,0.0579738922081643
0.77,0.0570224389077805
0.77,0.0560212337344205
0.77,0.0549744629551552
0.77,0.0538862885365021
0.77,0.0527608320569503
0.77,0.0516021596800956
0.77,0.0504142681999302
0.77,0.0492010721716441
0.77,0.0479663921298658
0.77,0.0467139438917697
0.77,0.0454473289377235
0.77,0.0441700258555093
0.77,0.0428853828309624
0.77,0.0415966111602118
0.77,0.0403067797597304
0.77,0.0390188106403484
0.77,0.0377354753131978
0.77,0.0364593920893175
0.77,0.0351930242319646
0.77,0.0339386789321713
0.77,0.0326985070323035
0.77,0.0314745034918635
0.77,0.0302685085213164
0.77,0.0290822093414785
0.77,0.0279171425497347
0.77,0.0267746969724998
0.77,0.0256561170462209
0.77,0.0245625066183687
0.77,0.0234948316898441
0.77,0.0224539322258853
0.77,0.0214405124011087
0.77,0.0204551603416572
0.77,0.019498346083125
0.77,0.0185704285289134
0.77,0.0176716610615778
0.77,0.0168021972738782
0.77,0.015962096721894
0.77,0.0151513307544439
0.77,0.014369788331651
0.77,0.0136172815510288
0.77,0.012893551953205
0.77,0.0121982755453112
0.77,0.0115310686216266
0.77,0.010891493131761
0.77,0.0102790619234283
0.77,0.00969324387125781
0.77,0.0091334683823614
0.77,0.00859913184782468
0.77,0.0080896008090352
0.77,0.00760421343977558
0.77,0.00714228982402898
0.77,0.00670313157657576
0.77,0.00628602808864387
0.77,0.00589025685815225
0.77,0.00551508953638069
0.77,0.00515979449369786
0.77,0.00482363737536384
0.77,0.0045058873233097
0.77,0.00420581657788466
0.77,0.00392270473682266
0.77,0.00365583896701316
0.77,0.00340451885194626
0.77,0.00316805200399339
0.77,0.00294575967696087
0.77,0.00273697998849154
0.77,0.00254106679995081
0.77,0.0023573943281765
0.77,0.00218534443472795
0.77,0.00202432406686137
0.77,0.00187375632348319
0.77,0.00173308546095363
0.77,0.00160177477244328
0.77,0.00147930699540533
0.77,0.00136518490420601
0.77,0.00125892954694296
0.77,0.0011600760170869
0.77,0.00106818785941121
0.77,0.000982857678151206
0.77,0.000903678703069399
0.77,0.000830251239960056
0.77,0.000762237948970679
0.77,0.000699277792996167
0.77,0.000641038826331819
0.78,0.0228164445038266
0.78,0.0249319712555159
0.78,0.0270681625640584
0.78,0.0292143939577712
0.78,0.0313603094661481
0.78,0.0334958757676435
0.78,0.0356114301095082
0.78,0.0376977221948388
0.78,0.0397459502792619
0.78,0.0417477917500176
0.78,0.0436954284788169
0.78,0.0455815672481886
0.78,0.0473994555534118
0.78,0.0491428930788481
0.78,0.0508062391427622
0.78,0.052384416395217
0.78,0.0538729110460661
0.78,0.0552677698896903
0.78,0.0565655943836296
0.78,0.0577635320291653
0.78,0.0588592652912157
0.78,0.059850998288021
0.78,0.0607374414707389
0.78,0.0615177945055812
0.78,0.0621917275633779
0.78,0.0627593612131353
0.78,0.0632212451092629
0.78,0.0635783356543922
0.78,0.0638319728127319
0.78,0.0639838562413828
0.78,0.0640360208996368
0.78,0.0639908122900859
0.78,0.0638508614753119
0.78,0.0636190600104927
0.78,0.0632985349258768
0.78,0.0628926238634807
0.78,0.0624048505181797
0.78,0.0618389004528401
0.78,0.0611985974136825
0.78,0.0604878802243269
0.78,0.0597107803474926
0.78,0.0588714001883946
0.78,0.0579738922081728
0.78,0.0570224389077941
0.78,0.0560212337341606
0.78,0.0549744629550391
0.78,0.0538862885363526
0.78,0.052760832056884
0.78,0.0516021596801088
0.78,0.0504142681999236
0.78,0.0492010721716963
0.78,0.047966392129733
0.78,0.0467139438916909
0.78,0.0454473289376356
0.78,0.0441700258554948
0.78,0.0428853828308501
0.78,0.0415966111601381
0.78,0.0403067797597366
0.78,0.0390188106404701
0.78,0.0377354753133617
0.78,0.0364593920895907
0.78,0.0351930242348638
0.78,0.0339386789332777
0.78,0.0326985070335634
0.78,0.0314745034931636
0.78,0.0302685085228476
0.78,0.0290822093481123
0.78,0.0279171425566126
0.78,0.0267746969804835
0.78,0.0256561183351345
0.78,0.0245625066165268
0.78,0.0234948331336379
0.78,0.0224539322120926
0.78,0.0214405124017258
0.78,0.0204551603421639
0.78,0.0194983460835796
0.78,0.0185704285288933
0.78,0.0176716610648071
0.78,0.0168021972765829
0.78,0.015962096722853
0.78,0.0151513307395001
0.78,0.0143697882459671
0.78,0.0136172815427317
0.78,0.0128935520488893
0.78,0.0121982755555627
0.78,0.0115310686195842
0.78,0.0108914931220221
0.78,0.0102790619145952
0.78,0.00969324387045511
0.78,0.00913346881143751
0.78,0.0085991317910592
0.78,0.00808959972862611
0.78,0.00760421237373299
0.78,0.00714229012613354
0.78,0.0067031324290483
0.78,0.0062860287073816
0.78,0.00589025718567759
0.78,0.0055150898135643
0.78,0.00515979398485111
0.78,0.00482363728581592
0.78,0.00450588717879086
0.78,0.00420581679676002
0.78,0.00392270482945367
0.78,0.00365583924671586
0.78,0.00340451722889212
0.78,0.00316805069865755
0.78,0.00294576051368733
0.78,0.00273698196890027
0.78,0.00254106904671625
0.78,0.00235739246921018
0.78,0.00218534374657842
0.78,0.0020243237635329
0.78,0.00187375714386473
0.78,0.00173308629314617
0.78,0.00160177510006676
0.78,0.00147930656325768
0.78,0.0013651848288343
0.78,0.00125892856478749
0.78,0.00116007851888011
0.78,0.00106819274140069
0.78,0.000982853665960848
0.78,0.000903674021063061
0.78,0.000830229768270074
0.78,0.000762235794971478
0.78,0.000699277938364773
0.78,0.000641047346316093
0.78,0.000587230033913588
0.79,0.0207324147788603
0.79,0.0228164445038235
0.79,0.0249319712554975
0.79,0.0270681625640553
0.79,0.0292143939577875
0.79,0.031360309466173
0.79,0.0334958757676736
0.79,0.0356114301095225
0.79,0.0376977221948303
0.79,0.0397459502792129
0.79,0.0417477917499699
0.79,0.0436954284787526
0.79,0.0455815672481813
0.79,0.0473994555534044
0.79,0.0491428930788724
0.79,0.050806239142812
0.79,0.0523844163952843
0.79,0.0538729110461401
0.79,0.0552677698896753
0.79,0.0565655943836351
0.79,0.0577635320291588
0.79,0.0588592652912054
0.79,0.0598509982880168
0.79,0.0607374414707228
0.79,0.0615177945055639
0.79,0.0621917275633654
0.79,0.0627593612131199
0.79,0.0632212451091916
0.79,0.063578335654276
0.79,0.0638319728126824
0.79,0.0639838562415214
0.79,0.0640360208998303
0.79,0.0639908122891786
0.79,0.0638508614753263
0.79,0.0636190600080972
0.79,0.0632985349259566
0.79,0.0628926238637126
0.79,0.0624048505181963
0.79,0.0618389004528478
0.79,0.0611985974136891
0.79,0.0604878802243873
0.79,0.0597107803475405
0.79,0.0588714001884632
0.79,0.0579738922081587
0.79,0.0570224387601283
0.79,0.0560212337341894
0.79,0.0549744629550196
0.79,0.0538862885363206
0.79,0.0527608320568555
0.79,0.0516021596801049
0.79,0.0504142681998938
0.79,0.0492010721716721
0.79,0.0479663921299902
0.79,0.0467139438920206
0.79,0.0454473289378954
0.79,0.0441700258557131
0.79,0.0428853828310217
0.79,0.0415966111602694
0.79,0.040306779759776
0.79,0.0390188106404001
0.79,0.0377354753131556
0.79,0.0364593920892289
0.79,0.0351930242343402
0.79,0.0339386789355961
0.79,0.0326985070369162
0.79,0.0314745034926602
0.79,0.0302685085216728
0.79,0.0290822093468384
0.79,0.0279171425563547
0.79,0.0267746969800436
0.79,0.0256561170642903
0.79,0.024562506635875
0.79,0.0234948331541474
0.79,0.0224539321915244
0.79,0.0214405123859428
0.79,0.0204551603253461
0.79,0.0194983460658539
0.79,0.0185704285305505
0.79,0.0176716610670437
0.79,0.0168021972785843
0.79,0.0159620967241313
0.79,0.0151513307424814
0.79,0.0143697882547101
0.79,0.0136172815362576
0.79,0.0128935519363254
0.79,0.0121982755290793
0.79,0.0115310687451291
0.79,0.0108914931349875
0.79,0.0102790619069131
0.79,0.00969324385853887
0.79,0.00913346880787791
0.79,0.0085991322568213
0.79,0.00808959957132571
0.79,0.00760421219961027
0.79,0.0071422887771142
0.79,0.00670313265943201
0.79,0.00628602921820476
0.79,0.00589025794506326
0.79,0.00551509037346065
0.79,0.00515979438831726
0.79,0.00482363684336251
0.79,0.00450588662066109
0.79,0.00420581667787245
0.79,0.00392270502409731
0.79,0.00365583933158464
0.79,0.00340451614222737
0.79,0.00316804903490531
0.79,0.00294575891073356
0.79,0.00273698280182133
0.79,0.0025410703678963
0.79,0.00235739485520581
0.79,0.00218534401767667
0.79,0.00202432302803768
0.79,0.00187375679384316
0.79,0.00173308718186238
0.79,0.00160177592010813
0.79,0.00147930671859031
0.79,0.00136518248495809
0.79,0.00125892675390138
0.79,0.00116007802849261
0.79,0.0010681958088341
0.79,0.000982858071261639
0.79,0.000903667912059536
0.79,0.000830256841388266
0.79,0.000762238532378223
0.79,0.000699277814653509
0.79,0.000641047167613706
0.79,0.000587234578638185
0.79,0.000537544632478681
0.8,0.0186908556562908
0.8,0.0207324147788581
0.8,0.0228164445038108
0.8,0.0249319712554925
0.8,0.0270681625640669
0.8,0.0292143939578107
0.8,0.0313603094662005
0.8,0.0334958757676836
0.8,0.0356114301095087
0.8,0.0376977221948004
0.8,0.039745950279185
0.8,0.041747791749914
0.8,0.0436954284787451
0.8,0.0455815672481782
0.8,0.0473994555534265
0.8,0.0491428930789185
0.8,0.0508062391428734
0.8,0.0523844163953506
0.8,0.0538729110461171
0.8,0.0552677698896798
0.8,0.0565655943836242
0.8,0.0577635320291477
0.8,0.058859265291193
0.8,0.0598509982880026
0.8,0.06073744147071
0.8,0.0615177945055831
0.8,0.0621917275633262
0.8,0.0627593612130363
0.8,0.0632212451091254
0.8,0.0635783356542601
0.8,0.0638319728128501
0.8,0.0639838562415448
0.8,0.0640360208998435
0.8,0.0639908122900119
0.8,0.0638508614753432
0.8,0.0636190600115416
0.8,0.0632985349259713
0.8,0.062892623863715
0.8,0.0624048505181955
0.8,0.0618389004528459
0.8,0.0611985974136707
0.8,0.0604878802243894
0.8,0.0597107803475235
0.8,0.0588714001884298
0.8,0.0579738922082125
0.8,0.0570224389075902
0.8,0.056021233734183
0.8,0.0549744629550536
0.8,0.0538862885363997
0.8,0.0527608320568894
0.8,0.0516021596801899
0.8,0.0504142681999784
0.8,0.0492010721717244
0.8,0.0479663921299883
0.8,0.0467139438919276
0.8,0.045447328937859
0.8,0.0441700258556727
0.8,0.0428853828309761
0.8,0.0415966111601883
0.8,0.040306779759688
0.8,0.039018810640304
0.8,0.0377354753130579
0.8,0.0364593920891296
0.8,0.0351930242342524
0.8,0.0339386789354948
0.8,0.0326985070367838
0.8,0.0314745034976966
0.8,0.0302685085224823
0.8,0.0290822093478208
0.8,0.0279171425573843
0.8,0.0267746969810251
0.8,0.025656117055373
0.8,0.0245625066260262
0.8,0.0234948331448604
0.8,0.0224539322046357
0.8,0.0214405124007971
0.8,0.0204551603648759
0.8,0.0194983460629798
0.8,0.0185704285076524
0.8,0.0176716610444858
0.8,0.0168021972811264
0.8,0.0159620967279244
0.8,0.0151513307464456
0.8,0.0143697882581116
0.8,0.0136172815423435
0.8,0.0128935519499083
0.8,0.0121982755367465
0.8,0.0115310603592544
0.8,0.0108914930943513
0.8,0.0102790620783919
0.8,0.00969324385301928
0.8,0.00913346879356958
0.8,0.00859913224508424
0.8,0.00808960009145543
0.8,0.00760421266086952
0.8,0.00714228869504918
0.8,0.00670313096611785
0.8,0.00628602934425992
0.8,0.00589025849584801
0.8,0.00551509105025216
0.8,0.00515979506802178
0.8,0.00482363144133591
0.8,0.00450588683822151
0.8,0.00420581607840464
0.8,0.00392270494361191
0.8,0.0036558394938131
0.8,0.0034045177836437
0.8,0.00316804791510084
0.8,0.00294575718222756
0.8,0.00273698097937691
0.8,0.00254107194438546
0.8,0.00235739627564358
0.8,0.00218534470947707
0.8,0.00202432332227986
0.8,0.0018737559981139
0.8,0.00173308681310536
0.8,0.00160177689232399
0.8,0.0014793075463535
0.8,0.00136518242883921
0.8,0.00125892436654773
0.8,0.00116007653334682
0.8,0.00106819569139383
0.8,0.000982861720005168
0.8,0.000903671415581897
0.8,0.000830248886307894
0.8,0.000762242018805148
0.8,0.000699276288337991
0.8,0.000641037733963845
0.8,0.000587234491867594
0.8,0.000537545049572596
0.81,0.0167028086259708
0.81,0.0186908556562895
0.81,0.0207324147788567
0.81,0.0228164445038047
0.81,0.0249319712553329
0.81,0.0270681625640859
0.81,0.0292143939578315
0.81,0.031360309466211
0.81,0.0334958757676767
0.81,0.035611430109484
0.81,0.0376977221947539
0.81,0.0397459502791364
0.81,0.0417477917499062
0.81,0.0436954284787426
0.81,0.0455815672481635
0.81,0.0473994555534684
0.81,0.0491428930789753
0.81,0.0508062391429323
0.81,0.0523844163953229
0.81,0.0538729110460819
0.81,0.0552677698896729
0.81,0.056565594383614
0.81,0.0577635320291356
0.81,0.058859265291179
0.81,0.0598509982879913
0.81,0.0607374414707058
0.81,0.0615177945055017
0.81,0.062191727563183
0.81,0.0627593612129818
0.81,0.0632212451092553
0.81,0.0635783356544395
0.81,0.0638319728118637
0.81,0.0639838562414648
0.81,0.0640360208998571
0.81,0.0639908122901403
0.81,0.0638508614753544
0.81,0.0636190600115522
0.81,0.0632985349259793
0.81,0.0628926238637285
0.81,0.0624048505182099
0.81,0.0618389004528458
0.81,0.0611985974136715
0.81,0.0604878802242738
0.81,0.059710780347489
0.81,0.0588714001883713
0.81,0.0579738922081477
0.81,0.0570224389076421
0.81,0.0560212337342791
0.81,0.0549744629551003
0.81,0.0538862885364338
0.81,0.0527608320569236
0.81,0.051602159680155
0.81,0.0504142681999962
0.81,0.0492010721717464
0.81,0.0479663921299866
0.81,0.0467139438919157
0.81,0.0454473289378383
0.81,0.0441700258556423
0.81,0.0428853828309427
0.81,0.0415966111601582
0.81,0.0403067797596648
0.81,0.0390188106401576
0.81,0.0377354753130075
0.81,0.0364593920890983
0.81,0.0351930242341592
0.81,0.033938678935482
0.81,0.0326985070369004
0.81,0.0314745034978126
0.81,0.0302685085286942
0.81,0.0290822093559286
0.81,0.0279171425578318
0.81,0.0267746969813775
0.81,0.0256561170555617
0.81,0.0245625066262418
0.81,0.0234948331448899
0.81,0.0224539322038155
0.81,0.0214405123758692
0.81,0.0204551603148156
0.81,0.0194983460568853
0.81,0.0185704285321374
0.81,0.0176716610753223
0.81,0.0168021972488644
0.81,0.0159620967011264
0.81,0.0151513307502438
0.81,0.0143697882637275
0.81,0.0136172815483875
0.81,0.0128935519555953
0.81,0.0121982755462942
0.81,0.0115310686182113
0.81,0.010891493112879
0.81,0.0102790618872803
0.81,0.00969324393511672
0.81,0.00913346899464451
0.81,0.00859913223815578
0.81,0.00808960007449344
0.81,0.00760421265828115
0.81,0.00714228919019444
0.81,0.00670313101257314
0.81,0.0062860277051251
0.81,0.00589025686813494
0.81,0.00551509154886043
0.81,0.0051597957403573
0.81,0.00482363816527309
0.81,0.00450588755346892
0.81,0.00420581638585471
0.81,0.00392270431932817
0.81,0.00365583936105662
0.81,0.00340451790793717
0.81,0.00316804996741049
0.81,0.00294575605521019
0.81,0.00273697904733683
0.81,0.00254106997672809
0.81,0.00235739737477503
0.81,0.00218534621713884
0.81,0.0020243240640907
0.81,0.0018737562923381
0.81,0.00173308594334265
0.81,0.00160177653795013
0.81,0.00147930861422019
0.81,0.00136518324685531
0.81,0.00125892451858722
0.81,0.00116007476963564
0.81,0.00106819428524552
0.81,0.000982862065144419
0.81,0.000903675599432718
0.81,0.000830250941855404
0.81,0.000762233242743715
0.81,0.000699283830080333
0.81,0.000641044004993319
0.81,0.000587235503726635
0.81,0.000537545057651467
0.81,0.000491694630255335
0.82,0.0167028086259701
0.82,0.018690855656288
0.82,0.0207324147788434
0.82,0.0228164445036733
0.82,0.0249319712555148
0.82,0.0270681625641031
0.82,0.029214393957842
0.82,0.0313603094662065
0.82,0.0334958757676571
0.82,0.0356114301094538
0.82,0.0376977221947101
0.82,0.0397459502791287
0.82,0.0417477917498984
0.82,0.0436954284787396
0.82,0.0455815672482361
0.82,0.0473994555535188
0.82,0.0491428930790268
0.82,0.0508062391429779
0.82,0.0523844163952906
0.82,0.0538729110461138
0.82,0.0552677698896635
0.82,0.0565655943830921
0.82,0.057763532029124
0.82,0.0588592652912063
0.82,0.0598509982879702
0.82,0.0607374414706337
0.82,0.0615177945054416
0.82,0.0621917275632126
0.82,0.0627593612131317
0.82,0.0632212451084171
0.82,0.0635783356538839
0.82,0.0638319728128745
0.82,0.0639838562415692
0.82,0.0640360208998709
0.82,0.0639908122901494
0.82,0.063850861475584
0.82,0.0636190600115561
0.82,0.0632985349259786
0.82,0.0628926238637248
0.82,0.0624048505181895
0.82,0.0618389004528194
0.82,0.0611985974136381
0.82,0.0604878802242351
0.82,0.0597107803475024
0.82,0.0588714001883111
0.82,0.057973892208084
0.82,0.0570224389075822
0.82,0.0560212337341451
0.82,0.054974462955013
0.82,0.0538862885363307
0.82,0.052760832056866
0.82,0.051602159680019
0.82,0.0504142681995174
0.82,0.0492010721711681
0.82,0.0479663921299396
0.82,0.0467139438918479
0.82,0.0454473289377441
0.82,0.044170025855521
0.82,0.042885382830794
0.82,0.0415966111537279
0.82,0.0403067797518875
0.82,0.0390188106311029
0.82,0.0377354753020591
0.82,0.0364593920760572
0.82,0.0351930242188763
0.82,0.0339386789175801
0.82,0.0326985070159979
0.82,0.031474503473591
0.82,0.0302685085008438
0.82,0.029082209323807
0.82,0.0279171425305738
0.82,0.0267746969391944
0.82,0.0256561170069912
0.82,0.0245625065708012
0.82,0.0234948330815891
0.82,0.0224539321269505
0.82,0.0214405123760787
0.82,0.0204551603148164
0.82,0.0194983460549609
0.82,0.0185704284976248
0.82,0.0176716610677895
0.82,0.0168021972818329
0.82,0.0159620967489014
0.82,0.0151513307568811
0.82,0.0143697882296439
0.82,0.013617281551208
0.82,0.012893551961072
0.82,0.0121982755550041
0.82,0.0115310686262198
0.82,0.0108914931254314
0.82,0.0102790619070101
0.82,0.00969324384629444
0.82,0.00913346877128052
0.82,0.00859913238338517
0.82,0.00808960002651848
0.82,0.00760421263885025
0.82,0.0071422880375871
0.82,0.00670313157988667
0.82,0.00628602751027607
0.82,0.00589025668549814
0.82,0.00551508951971913
0.82,0.00515979617383389
0.82,0.00482363882437165
0.82,0.00450588821828757
0.82,0.00420581728573688
0.82,0.00392270423695962
0.82,0.0036558388261958
0.82,0.00340451718164547
0.82,0.00316804972674212
0.82,0.00294575553567822
0.82,0.00273697800421524
0.82,0.00254106797224174
0.82,0.00235739576539662
0.82,0.00218534731954501
0.82,0.002024325647765
0.82,0.00187375707728288
0.82,0.00173308622106716
0.82,0.00160177558078756
0.82,0.00147930831161625
0.82,0.00136518441610822
0.82,0.00125892484488355
0.82,0.00116007372881533
0.82,0.00106819311907613
0.82,0.00098286080951504
0.82,0.000903676510404461
0.82,0.000830255518002643
0.82,0.00076223322023572
0.82,0.000699275353250428
0.82,0.000641052895815175
0.82,0.00058723150893103
0.82,0.000537545321845467
0.82,0.000491696407066922
0.82,0.00044943378672091
0.83,0.0147793038494037
0.83,0.0167028086259688
0.83,0.0186908556562786
0.83,0.0207324147788449
0.83,0.0228164445038195
0.83,0.0249319712555198
0.83,0.0270681625641134
0.83,0.0292143939578401
0.83,0.031360309466191
0.83,0.0334958757676313
0.83,0.0356114301094166
0.83,0.0376977221947035
0.83,0.0397459502791103
0.83,0.0417477917499148
0.83,0.0436954284787942
0.83,0.0455815672482806
0.83,0.0473994555535652
0.83,0.0491428930790664
0.83,0.0508062391428739
0.83,0.0523844163953186
0.83,0.0538729110461046
0.83,0.0552677698896525
0.83,0.0565655943836605
0.83,0.0577635320234624
0.83,0.0588592652911519
0.83,0.0598509982878854
0.83,0.0607374414705846
0.83,0.0615177945054106
0.83,0.0621917275633686
0.83,0.0627593612127674
0.83,0.0632212451092163
0.83,0.0635783356544173
0.83,0.0638319728128863
0.83,0.063983856241579
0.83,0.0640360208998783
0.83,0.0639908122901532
0.83,0.0638508614753619
0.83,0.0636190600115532
0.83,0.0632985349259742
0.83,0.0628926238637181
0.83,0.0624048505181715
0.83,0.0618389004527993
0.83,0.0611985974135985
0.83,0.0604878802242598
0.83,0.0597107803473862
0.83,0.0588714001882776
0.83,0.0579738922080041
0.83,0.0570224389074803
0.83,0.0560212337340342
0.83,0.0549744629548709
0.83,0.0538862885360673
0.83,0.0527608320566578
0.83,0.0516021596797233
0.83,0.050414268199414
0.83,0.0492010721695965
0.83,0.0479663921272024
0.83,0.046713943888314
0.83,0.0454473289329171
0.83,0.0441700258496762
0.83,0.0428853828236432
0.83,0.0415966111513322
0.83,0.0403067797492251
0.83,0.0390188106280658
0.83,0.0377354752990062
0.83,0.0364593920726662
0.83,0.0351930242206577
0.83,0.0339386789200016
0.83,0.0326985070192561
0.83,0.0314745034779041
0.83,0.0302685085063948
0.83,0.029082209331496
0.83,0.0279171425398161
0.83,0.0267746969616569
0.83,0.025656117020012
0.83,0.0245625065851404
0.83,0.0234948330963416
0.83,0.0224539321462955
0.83,0.0214405123090822
0.83,0.0204551602360641
0.83,0.0194983459597711
0.83,0.0185704283860677
0.83,0.0176716609009682
0.83,0.0168021972801098
0.83,0.0159620967275609
0.83,0.01515133074936
0.83,0.0143697882121562
0.83,0.0136172815737997
0.83,0.0128935519233353
0.83,0.0121982756011954
0.83,0.0115310686310639
0.83,0.0108914931340898
0.83,0.0102790619181283
0.83,0.00969324386095849
0.83,0.00913346878495247
0.83,0.00859913223536557
0.83,0.00808960016012272
0.83,0.00760421286352631
0.83,0.00714228911433712
0.83,0.00670313155868385
0.83,0.00628602816169499
0.83,0.00589025643520991
0.83,0.00551508949797785
0.83,0.00515979390793131
0.83,0.0048236392300125
0.83,0.00450588885724446
0.83,0.0042058179370561
0.83,0.0039227055019242
0.83,0.00365583900754096
0.83,0.00340451589386093
0.83,0.00316804678067095
0.83,0.00294575519276319
0.83,0.00273697749376356
0.83,0.00254106691319
0.83,0.00235739368443477
0.83,0.00218534568939521
0.83,0.00202432676122211
0.83,0.00187375872437912
0.83,0.00173308702986819
0.83,0.00160177579860821
0.83,0.00147930725860634
0.83,0.00136518438248334
0.83,0.00125892613840728
0.83,0.00116007442079047
0.83,0.00106819207235587
0.83,0.000982859613590126
0.83,0.000903675482174737
0.83,0.000830257103634491
0.83,0.000762237910011621
0.83,0.000699272831721665
0.83,0.000641047472280221
0.83,0.000587237896615189
0.83,0.000537535891918406
0.83,0.000491699944134893
0.83,0.00044943655026497
0.83,0.000410506056636617
0.84,0.0129312753106969
0.84,0.0147793038494029
0.84,0.0167028086259628
0.84,0.0186908556562785
0.84,0.0207324147788524
0.84,0.0228164445038254
0.84,0.0249319712555217
0.84,0.0270681625641133
0.84,0.0292143939578298
0.84,0.0313603094661698
0.84,0.0334958757675995
0.84,0.0356114301094094
0.84,0.0376977221947112
0.84,0.0397459502791394
0.84,0.0417477917499438
0.84,0.0436954284787937
0.84,0.0455815672483217
0.84,0.0473994555535997
0.84,0.0491428930790595
0.84,0.0508062391428845
0.84,0.0523844163953101
0.84,0.053872911046095
0.84,0.0552677698896917
0.84,0.0565655943835844
0.84,0.057763532029077
0.84,0.0588592652910845
0.84,0.05985099828787
0.84,0.0607374414706991
0.84,0.0615177945049328
0.84,0.0621917275633863
0.84,0.0627593612131521
0.84,0.0632212451092956
0.84,0.0635783356544712
0.84,0.063831972812894
0.84,0.0639838562415856
0.84,0.0640360208998789
0.84,0.0639908129748479
0.84,0.0638508614753618
0.84,0.0636190600115543
0.84,0.0632985349259592
0.84,0.0628926238636873
0.84,0.0624048505181463
0.84,0.0618389004527693
0.84,0.061198597413572
0.84,0.0604878802242279
0.84,0.0597107803474182
0.84,0.0588714001882314
0.84,0.0579738922079783
0.84,0.0570224389074427
0.84,0.056021233733984
0.84,0.0549744629545633
0.84,0.053886288535575
0.84,0.0527608320559679
0.84,0.0516021596789457
0.84,0.0504142681980831
0.84,0.0492010721692602
0.84,0.0479663921268496
0.84,0.0467139438880304
0.84,0.04544732891768
0.84,0.044170025850041
0.84,0.0428853828242305
0.84,0.0415966111526104
0.84,0.0403067797511294
0.84,0.0390188106308897
0.84,0.0377354752996337
0.84,0.0364593920824119
0.84,0.0351930242264599
0.84,0.0339386789266848
0.84,0.0326985070271578
0.84,0.031474503487553
0.84,0.0302685085185742
0.84,0.0290822093557996
0.84,0.0279171425657864
0.84,0.026774696991663
0.84,0.0256561170682184
0.84,0.0245625066274652
0.84,0.0234948331452114
0.84,0.0224539322027507
0.84,0.0214405123749049
0.84,0.0204551603125912
0.84,0.0194982668836764
0.84,0.0185704284235817
0.84,0.0176716609432467
0.84,0.0168021971321751
0.84,0.0159620965937639
0.84,0.0151513305785457
0.84,0.0143697882613381
0.84,0.013617281550404
0.84,0.0128935518965849
0.84,0.0121982755969701
0.84,0.0115310686346575
0.84,0.0108914931351052
0.84,0.010279061921904
0.84,0.00969324386983228
0.84,0.00913346880788812
0.84,0.00859913225442543
0.84,0.00808960006483628
0.84,0.00760421262965671
0.84,0.00714228935265959
0.84,0.0067031314891397
0.84,0.00628602813143764
0.84,0.00589025715468217
0.84,0.00551508923423238
0.84,0.00515979389889076
0.84,0.00482363670082031
0.84,0.0045058891252725
0.84,0.00420581855332514
0.84,0.00392270641311399
0.84,0.0036558402113902
0.84,0.00340451771282479
0.84,0.003168047630286
0.84,0.00294575468548763
0.84,0.00273697715021037
0.84,0.00254106640355101
0.84,0.00235739260101653
0.84,0.00218534349113741
0.84,0.00202432513954509
0.84,0.00187375989901906
0.84,0.00173308872607159
0.84,0.00160177663345662
0.84,0.00147930739193991
0.84,0.00136518307095201
0.84,0.00125892618690071
0.84,0.00116007518232064
0.84,0.00106819188735008
0.84,0.000982858535335751
0.84,0.000903665196866132
0.84,0.000830256390774498
0.84,0.000762240257747182
0.84,0.000699277174862178
0.84,0.00064104179726554
0.84,0.000587237619517289
0.84,0.000537544854220418
0.84,0.000491690549256685
0.84,0.000449436443578755
0.84,0.000410506055411375
0.85,0.0111694710386818
0.85,0.0129312753106964
0.85,0.0147793038493996
0.85,0.0167028086259615
0.85,0.0186908556562831
0.85,0.0207324147788584
0.85,0.0228164445038166
0.85,0.0249319712555403
0.85,0.0270681625641048
0.85,0.0292143939578107
0.85,0.0313603094661495
0.85,0.033495875767592
0.85,0.0356114301094051
0.85,0.0376977221947224
0.85,0.0397459502791541
0.85,0.0417477917499546
0.85,0.0436954284788737
0.85,0.0455815672483515
0.85,0.0473994555536158
0.85,0.0491428930790833
0.85,0.0508062391429789
0.85,0.0523844163953724
0.85,0.0538729110461263
0.85,0.0552677698896361
0.85,0.0565655943835461
0.85,0.057763532029031
0.85,0.0588592652910543
0.85,0.0598509982879912
0.85,0.0607374414700002
0.85,0.0615177945055294
0.85,0.0621917275633891
0.85,0.0627593612131
0.85,0.063221245109304
0.85,0.0635783356460144
0.85,0.0638319728128991
0.85,0.0639838562415849
0.85,0.0640360208998796
0.85,0.0639908122901532
0.85,0.0638508614753505
0.85,0.0636190600115308
0.85,0.063298534925941
0.85,0.0628926238636725
0.85,0.0624048505181315
0.85,0.0618389004527548
0.85,0.0611985974135567
0.85,0.0604878802242098
0.85,0.0597107803473687
0.85,0.0588714001882204
0.85,0.0579738922079209
0.85,0.0570224389073284
0.85,0.0560212337337838
0.85,0.0549744629544788
0.85,0.0538862885355007
0.85,0.0527608320561924
0.85,0.0516021596790504
0.85,0.0504142681983757
0.85,0.0492010721697345
0.85,0.0479663921269797
0.85,0.0467139438883917
0.85,0.0454473289337036
0.85,0.044170025850875
0.85,0.0428853828256403
0.85,0.0415966111586475
0.85,0.0403067797582581
0.85,0.0390188106391393
0.85,0.037735475311988
0.85,0.0364593920887389
0.85,0.0351930242354042
0.85,0.0339386789381749
0.85,0.0326985070415137
0.85,0.0314745034923231
0.85,0.0302685085065892
0.85,0.029082209330745
0.85,0.0279171425407521
0.85,0.0267746969651103
0.85,0.0256561170564724
0.85,0.0245625066273276
0.85,0.0234948331625177
0.85,0.0224539322001936
0.85,0.021440512374007
0.85,0.0204551603111315
0.85,0.019498346049557
0.85,0.0185703587154603
0.85,0.0176716610270075
0.85,0.0168021972381264
0.85,0.0159620966108566
0.85,0.0151513306525047
0.85,0.0143697881317698
0.85,0.0136172813730183
0.85,0.0128935517354996
0.85,0.0121982755550738
0.85,0.0115310685542187
0.85,0.0108914931982165
0.85,0.0102790619271156
0.85,0.00969324387112458
0.85,0.00913346880869104
0.85,0.00859913226102238
0.85,0.00808960008720128
0.85,0.00760421263777689
0.85,0.00714228916507742
0.85,0.0067031316966224
0.85,0.0062860283785906
0.85,0.00589025706078194
0.85,0.00551509002262884
0.85,0.00515979362983088
0.85,0.00482363669958974
0.85,0.0045058864616303
0.85,0.00420581852378832
0.85,0.00392270700090869
0.85,0.00365584112936079
0.85,0.00340451857972801
0.85,0.00316804989575603
0.85,0.00294575601163172
0.85,0.00273697673156192
0.85,0.00254106537328314
0.85,0.00235739208446928
0.85,0.00218534245643132
0.85,0.00202432285466858
0.85,0.00187375832111703
0.85,0.0017330899851371
0.85,0.00160177832771002
0.85,0.00147930825286213
0.85,0.00136518306601263
0.85,0.00125892480295553
0.85,0.00116007538375906
0.85,0.0010681926117897
0.85,0.000982858125379016
0.85,0.000903673184210696
0.85,0.000830255149480763
0.85,0.000762239961565214
0.85,0.000699280310469508
0.85,0.000641045150694186
0.85,0.000587229677668333
0.85,0.000537550400792952
0.85,0.000491697046415496
0.85,0.00044943757274174
0.85,0.000410506066431449
0.85,0.000374674617935611
0.86,0.0111694710386814
0.86,0.012931275310696
0.86,0.0147793038493974
0.86,0.0167028086259109
0.86,0.0186908556562901
0.86,0.0207324147788604
0.86,0.0228164445038273
0.86,0.0249319712555345
0.86,0.0270681625640916
0.86,0.0292143939577934
0.86,0.0313603094661352
0.86,0.0334958757675876
0.86,0.0356114301094139
0.86,0.037697722192208
0.86,0.0397459502791915
0.86,0.0417477917500129
0.86,0.0436954284788953
0.86,0.0455815672483654
0.86,0.0473994555536127
0.86,0.0491428930790628
0.86,0.050806239142943
0.86,0.0523844163953251
0.86,0.0538729110460753
0.86,0.0552677698895856
0.86,0.056565594383508
0.86,0.0577635320290083
0.86,0.0588592652907499
0.86,0.0598509982879993
0.86,0.0607374414707241
0.86,0.061517794505574
0.86,0.062191727563397
0.86,0.0627593612131683
0.86,0.0632212451093079
0.86,0.0635783356544811
0.86,0.0638319728129235
0.86,0.0639838562415871
0.86,0.0640360208998718
0.86,0.0639908122901369
0.86,0.0638508614753373
0.86,0.0636190600115205
0.86,0.0632985349259312
0.86,0.0628926238636635
0.86,0.0624048505181253
0.86,0.0618389004527534
0.86,0.0611985974135518
0.86,0.0604878802215472
0.86,0.0597107803475029
0.86,0.0588714001881923
0.86,0.0579738922079238
0.86,0.0570224389071929
0.86,0.0560212337337044
0.86,0.0549744629545811
0.86,0.0538862885355171
0.86,0.0527608320558606
0.86,0.0516021596786471
0.86,0.0504142681980408
0.86,0.0492010721693516
0.86,0.0479663921271616
0.86,0.0467139438886799
0.86,0.0454473289266106
0.86,0.0441700258549588
0.86,0.0428853829149614
0.86,0.0415966111595621
0.86,0.0403067797592264
0.86,0.0390188106401809
0.86,0.0377354753134463
0.86,0.0364593920902943
0.86,0.0351930242365277
0.86,0.0339386789393656
0.86,0.0326985070428685
0.86,0.0314745035059562
0.86,0.0302685085415985
0.86,0.0290822093739903
0.86,0.0279171425921265
0.86,0.0267746969933336
0.86,0.025656117042153
0.86,0.0245625066155732
0.86,0.0234948331387961
0.86,0.0224539322118017
0.86,0.0214405123547746
0.86,0.0204551602807665
0.86,0.0194983460449669
0.86,0.0185704284897678
0.86,0.0176716021448989
0.86,0.0168021972338648
0.86,0.0159620966802072
0.86,0.0151513306999667
0.86,0.0143697882644414
0.86,0.0136172814728056
0.86,0.012893551838445
0.86,0.0121982753740704
0.86,0.011531068392125
0.86,0.0108914927299018
0.86,0.010279061837233
0.86,0.00969324401446681
0.86,0.0091334688186091
0.86,0.00859913226923315
0.86,0.00808960008918169
0.86,0.00760421266034528
0.86,0.00714228918395743
0.86,0.00670313155611524
0.86,0.00628602811843892
0.86,0.00589024822824169
0.86,0.00551508992427152
0.86,0.00515979440659375
0.86,0.00482363641410166
0.86,0.00450588645998806
0.86,0.00420581626601746
0.86,0.00392270463532274
0.86,0.00365584168487909
0.86,0.00340451978148559
0.86,0.00316805099100215
0.86,0.00294575838317201
0.86,0.00273697816758012
0.86,0.00254106564700041
0.86,0.00235739099850152
0.86,0.00218534191461006
0.86,0.0020243217608904
0.86,0.00187375594096273
0.86,0.00173308792498017
0.86,0.00160177972524189
0.86,0.00147930990535339
0.86,0.00136518391061258
0.86,0.00125892465260224
0.86,0.001160073983135
0.86,0.00106819298160565
0.86,0.000982858768206807
0.86,0.000903672537513112
0.86,0.00083025411508264
0.86,0.000762238761241374
0.86,0.0006992805490591
0.86,0.000641049076579137
0.86,0.000587231135096733
0.86,0.000537541789009666
0.86,0.000491705897331496
0.86,0.000449427392988255
0.86,0.000410506297626068
0.86,0.000374668199890404
0.86,0.000341721991551136
0.87,0.00950435934396736
0.87,0.0111694710386811
0.87,0.0129312753106929
0.87,0.01477930384936
0.87,0.0167028086259689
0.87,0.0186908556562907
0.87,0.0207324147788607
0.87,0.022816444503839
0.87,0.0249319712555236
0.87,0.0270681625640762
0.87,0.0292143939577808
0.87,0.0313603094660662
0.87,0.0334958757675949
0.87,0.0356114301094322
0.87,0.0376977221947696
0.87,0.0397459502791953
0.87,0.0417477917500324
0.87,0.0436954284789075
0.87,0.0455815672483622
0.87,0.0473994555535935
0.87,0.049142893079029
0.87,0.0508062391428999
0.87,0.0523844163952786
0.87,0.0538729110460345
0.87,0.0552677698895581
0.87,0.0565655943834904
0.87,0.05776353202865
0.87,0.0588592652911812
0.87,0.0598509982880083
0.87,0.0607374414707319
0.87,0.0615177945055891
0.87,0.0621917275634007
0.87,0.0627593612841617
0.87,0.063221245109309
0.87,0.0635783356544808
0.87,0.0638319728128935
0.87,0.0639838562415756
0.87,0.0640360208998617
0.87,0.0639908122901282
0.87,0.0638508614753298
0.87,0.0636190600115141
0.87,0.0632985349259327
0.87,0.0628926238636641
0.87,0.0624048505181264
0.87,0.0618389004527042
0.87,0.0611985974135431
0.87,0.0604878802242171
0.87,0.0597107803472547
0.87,0.058871400188208
0.87,0.0579738922078722
0.87,0.0570224389072075
0.87,0.0560212337336669
0.87,0.0549744629543513
0.87,0.0538862885353812
0.87,0.0527608320557904
0.87,0.0516021596785867
0.87,0.0504142681981624
0.87,0.0492010721696329
0.87,0.0479663921279058
0.87,0.0467139438911175
0.87,0.0454473289369071
0.87,0.0441700258546041
0.87,0.0428853828297988
0.87,0.0415966111591441
0.87,0.0403067797584366
0.87,0.0390188106391349
0.87,0.0377354753121123
0.87,0.0364593920886608
0.87,0.0351930242344957
0.87,0.0339386789369521
0.87,0.0326985070398882
0.87,0.0314745035030514
0.87,0.0302685085371702
0.87,0.029082209368639
0.87,0.0279171425858927
0.87,0.0267746970180192
0.87,0.0256561171039068
0.87,0.0245625066891534
0.87,0.0234948331651955
0.87,0.0224539321847927
0.87,0.0214405123626717
0.87,0.0204551602778936
0.87,0.0194983460471875
0.87,0.0185704284671119
0.87,0.0176716609840575
0.87,0.0168021972304699
0.87,0.015962096674538
0.87,0.015151330693264
0.87,0.0143697882080757
0.87,0.0136172815511419
0.87,0.0128935519619675
0.87,0.0121982755606591
0.87,0.0115310685205725
0.87,0.010891492949656
0.87,0.0102790616606936
0.87,0.00969324340632194
0.87,0.00913346893748135
0.87,0.00859913241934973
0.87,0.00808960008793491
0.87,0.0076042126576239
0.87,0.00714228918860393
0.87,0.0067031315795516
0.87,0.00628602813478829
0.87,0.0058902571232764
0.87,0.00551509021531649
0.87,0.00515979437728054
0.87,0.00482363605468805
0.87,0.00450588615661673
0.87,0.00420581589711877
0.87,0.003922704494008
0.87,0.00365583911627732
0.87,0.00340452029955962
0.87,0.00316805191596892
0.87,0.00294575944909248
0.87,0.00273698059417149
0.87,0.00254106723929315
0.87,0.00235739133511448
0.87,0.00218534069836518
0.87,0.00202432120596474
0.87,0.00187375476449625
0.87,0.00173308604000222
0.87,0.00160177776691195
0.87,0.00147931145176483
0.87,0.00136518552253828
0.87,0.00125892545013495
0.87,0.00116007373064964
0.87,0.00106819201607311
0.87,0.000982859305754591
0.87,0.00090367304264416
0.87,0.000830253730388364
0.87,0.000762229079223742
0.87,0.000699279483583837
0.87,0.000641049989975606
0.87,0.000587235547103049
0.87,0.000537540472132836
0.87,0.000491699627649833
0.87,0.000449440054604455
0.87,0.000410496363330903
0.87,0.00037467442232586
0.87,0.000341721990795296
0.88,0.00794603230251711
0.88,0.00950435934396712
0.88,0.0111694710386796
0.88,0.0129312753106931
0.88,0.0147793038494018
0.88,0.0167028086259702
0.88,0.0186908556562911
0.88,0.0207324147788596
0.88,0.022816444503831
0.88,0.024931971255512
0.88,0.0270681625640652
0.88,0.0292143939577762
0.88,0.0313603094661352
0.88,0.033495875767609
0.88,0.0356114301094604
0.88,0.0376977221945933
0.88,0.0397459502792074
0.88,0.0417477917500427
0.88,0.0436954284789044
0.88,0.0455815672483443
0.88,0.0473994555535626
0.88,0.0491428930789901
0.88,0.0508062391428582
0.88,0.052384416395243
0.88,0.0538729110460078
0.88,0.0552677698895457
0.88,0.0565655943830986
0.88,0.0577635320291045
0.88,0.0588592652911891
0.88,0.0598509982880149
0.88,0.0607374414707363
0.88,0.0615177945057683
0.88,0.0621917275633557
0.88,0.0627593612131722
0.88,0.0632212451093178
0.88,0.0635783356544734
0.88,0.0638319728128864
0.88,0.0639838562415674
0.88,0.0640360208998537
0.88,0.0639908122901223
0.88,0.0638508614753305
0.88,0.0636190600115157
0.88,0.0632985349259289
0.88,0.0628926238664121
0.88,0.0624048505181231
0.88,0.0618389004526723
0.88,0.0611985974135389
0.88,0.06048788022417
0.88,0.0597107803473031
0.88,0.0588714001880861
0.88,0.0579738922077737
0.88,0.0570224389071842
0.88,0.0560212337336322
0.88,0.0549744629543483
0.88,0.0538862885354074
0.88,0.0527608320558959
0.88,0.0516021596789766
0.88,0.0504142681985875
0.88,0.0492010721710829
0.88,0.0479663921291817
0.88,0.0467139438918258
0.88,0.0454473289377265
0.88,0.0441700258554982
0.88,0.0428853828309292
0.88,0.0415966111601465
0.88,0.0403067797596474
0.88,0.0390188106402641
0.88,0.0377354754040674
0.88,0.0364593920890922
0.88,0.0351930242341941
0.88,0.0339386789354176
0.88,0.0326985070368578
0.88,0.0314745034998807
0.88,0.0302685085342099
0.88,0.0290822093632999
0.88,0.0279171425795978
0.88,0.0267746970115689
0.88,0.0256561168453108
0.88,0.0245626366377607
0.88,0.0234948332143955
0.88,0.0224539322905111
0.88,0.0214405124012707
0.88,0.0204551603422619
0.88,0.0194983459949535
0.88,0.0185704284442928
0.88,0.0176716610180131
0.88,0.0168021972271023
0.88,0.0159620966370229
0.88,0.0151513306396382
0.88,0.014369788200726
0.88,0.0136172814884578
0.88,0.012893551959984
0.88,0.0121982755557071
0.88,0.0115310686317815
0.88,0.0108914931409394
0.88,0.0102790618142208
0.88,0.00969324367587276
0.88,0.0091334683947335
0.88,0.00859913173938032
0.88,0.00808960031486805
0.88,0.0076042126688598
0.88,0.00714228918764515
0.88,0.00670313156980917
0.88,0.00628602815345713
0.88,0.00589025714322622
0.88,0.00551509001176775
0.88,0.00515979464063632
0.88,0.0048236376868247
0.88,0.00450588577933586
0.88,0.00420581548835175
0.88,0.00392270410411277
0.88,0.00365583897731758
0.88,0.0034045175592714
0.88,0.00316805216691529
0.88,0.00294576038517791
0.88,0.00273698168923464
0.88,0.00254106971836232
0.88,0.00235739303754445
0.88,0.00218534108547752
0.88,0.00202431993229801
0.88,0.00187375419491387
0.88,0.00173308475183265
0.88,0.00160177587140886
0.88,0.00147930967006293
0.88,0.00136518723719536
0.88,0.00125892699834917
0.88,0.00116007436334664
0.88,0.00106819117216572
0.88,0.000982858491414884
0.88,0.000903673722293608
0.88,0.000830253553225191
0.88,0.000762236747869016
0.88,0.000699278495164268
0.88,0.000641049180869047
0.88,0.000587237064237467
0.88,0.000537544641839638
0.88,0.000491694983484781
0.88,0.000449439434193621
0.88,0.000410505444141673
0.88,0.000374675598111551
0.88,0.000341721936785611
0.88,0.000311441124181133
0.89,0.00794603230251678
0.89,0.00950435934396647
0.89,0.0111694710386793
0.89,0.012931275310695
0.89,0.0147793038494033
0.89,0.0167028086259709
0.89,0.0186908556562904
0.89,0.0207324147788647
0.89,0.0228164445038214
0.89,0.0249319712554986
0.89,0.0270681625641126
0.89,0.0292143939577787
0.89,0.0313603094661469
0.89,0.0334958757673649
0.89,0.0356114301092953
0.89,0.0376977221947545
0.89,0.0397459502792487
0.89,0.0417477917500407
0.89,0.0436954284788881
0.89,0.0455815672483166
0.89,0.0473994555535275
0.89,0.0491428930789843
0.89,0.0508062391428333
0.89,0.0523844163951321
0.89,0.053872911045863
0.89,0.0552677698896472
0.89,0.0565655943836059
0.89,0.0577635320291372
0.89,0.0588592652911946
0.89,0.0598509982880193
0.89,0.0607374414707382
0.89,0.0615177945055937
0.89,0.0621917275634022
0.89,0.0627593612131667
0.89,0.0632212451092993
0.89,0.0635783356544656
0.89,0.0638319728128783
0.89,0.0639838562415626
0.89,0.0640360208998527
0.89,0.0639908122901225
0.89,0.0638508614753261
0.89,0.063619060011514
0.89,0.0632985349258915
0.89,0.0628926238636734
0.89,0.0624048505181247
0.89,0.0618389004527159
0.89,0.0611985974134906
0.89,0.0604878802231111
0.89,0.0597107803472516
0.89,0.0588714001880619
0.89,0.0579738922077365
0.89,0.0570224389071693
0.89,0.0560212337336431
0.89,0.0549744629543983
0.89,0.0538862885355246
0.89,0.0527608320561144
0.89,0.0516021596795798
0.89,0.0504142681999828
0.89,0.049201072171722
0.89,0.0479663921299524
0.89,0.0467139438918619
0.89,0.045447328906385
0.89,0.0441700258555611
0.89,0.0428853828309468
0.89,0.0415966111601649
0.89,0.040306779759673
0.89,0.0390188106402952
0.89,0.0377354753130554
0.89,0.0364593920891332
0.89,0.0351930242342424
0.89,0.033938678935477
0.89,0.0326985070367923
0.89,0.031474503497683
0.89,0.0302685085286247
0.89,0.0290822093559536
0.89,0.0279171425675575
0.89,0.0267746969934297
0.89,0.0256561170881069
0.89,0.02456250667157
0.89,0.0234948332023197
0.89,0.0224539322775549
0.89,0.0214405124707849
0.89,0.020455160433057
0.89,0.0194983462002714
0.89,0.0185704284883285
0.89,0.0176716598317623
0.89,0.0168021971694542
0.89,0.0159620966678705
0.89,0.0151513306813632
0.89,0.014369788155659
0.89,0.0136172814335295
0.89,0.0128935518927595
0.89,0.0121982755530174
0.89,0.0115310686293322
0.89,0.0108914931332809
0.89,0.0102790619228823
0.89,0.00969324387687664
0.89,0.00913346870436604
0.89,0.00859913206849927
0.89,0.00808959959600042
0.89,0.00760421205211137
0.89,0.00714228940434336
0.89,0.00670313157198232
0.89,0.00628602814877399
0.89,0.0058902571512125
0.89,0.00551509003507711
0.89,0.00515979448717419
0.89,0.00482363747550152
0.89,0.00450588751710446
0.89,0.00420581517513074
0.89,0.00392270365647196
0.89,0.00365583856570062
0.89,0.00340451744179182
0.89,0.00316804950863081
0.89,0.00294576059770257
0.89,0.00273698263018929
0.89,0.00254107074719334
0.89,0.00235739556583847
0.89,0.00218534285738747
0.89,0.00202432034025035
0.89,0.00187375283620494
0.89,0.00173308372888936
0.89,0.00160177443993659
0.89,0.00147930743261271
0.89,0.00136518726814883
0.89,0.00125892903223557
0.89,0.00116007583095157
0.89,0.00106819167236405
0.89,0.000982857418614813
0.89,0.000903673144912354
0.89,0.000830254322091051
0.89,0.000762236773490965
0.89,0.00069926973930956
0.89,0.000641048174169878
0.89,0.000587236656302448
0.89,0.000537547258626425
0.89,0.00049169826174289
0.89,0.000449431931322408
0.89,0.000410511466661045
0.89,0.00037466669227415
0.89,0.000341722755280216
0.89,0.000311441139961399
0.89,0.000283637564196138
0.9,0.00650410800780696
0.9,0.00794603230251683
0.9,0.00950435934396637
0.9,0.0111694710386802
0.9,0.0129312753106963
0.9,0.014779303849404
0.9,0.0167028086259706
0.9,0.0186908556562891
0.9,0.0207324147788573
0.9,0.0228164445038104
0.9,0.0249319712554972
0.9,0.0270681625640616
0.9,0.0292143939577881
0.9,0.0313603094659354
0.9,0.03349587576749
0.9,0.0356114301094574
0.9,0.0376977221949347
0.9,0.0397459502792465
0.9,0.0417477917500259
0.9,0.0436954284788638
0.9,0.0455815672482862
0.9,0.0473994555534955
0.9,0.0491428930789256
0.9,0.0508062391428091
0.9,0.0523844163950562
0.9,0.0538729110460941
0.9,0.0552677698896549
0.9,0.0565655943836103
0.9,0.0577635320291428
0.9,0.0588592652911987
0.9,0.0598509982876845
0.9,0.0607374414707383
0.9,0.0615177945056477
0.9,0.062191727563398
0.9,0.06275936121316
0.9,0.0632212451092928
0.9,0.0635783356544593
0.9,0.0638319728128753
0.9,0.0639838562415578
0.9,0.0640360203915084
0.9,0.0639908122901202
0.9,0.0638508614753
0.9,0.0636190600115224
0.9,0.0632985349259304
0.9,0.0628926238636335
0.9,0.0624048505181074
0.9,0.0618389004527163
0.9,0.0611985974134976
0.9,0.0604878802241228
0.9,0.0597107803472187
0.9,0.0588714001879977
0.9,0.0579738722343511
0.9,0.0570224389071977
0.9,0.0560212337336535
0.9,0.0549744629545263
0.9,0.0538862885360019
0.9,0.0527608313460875
0.9,0.0516021596801518
0.9,0.0504142681999499
0.9,0.0492010721716761
0.9,0.0479663921299021
0.9,0.0467139438918154
0.9,0.0454473289377698
0.9,0.0441700258555519
0.9,0.0428853828308295
0.9,0.041596611160155
0.9,0.04030677975966
0.9,0.0390188106402765
0.9,0.0377354753130371
0.9,0.0364593920891049
0.9,0.0351930242342025
0.9,0.0339386789354316
0.9,0.0326985070367558
0.9,0.0314745034976415
0.9,0.0302685085285836
0.9,0.0290822093557882
0.9,0.0279171425674215
0.9,0.026774696993444
0.9,0.0256561170701013
0.9,0.0245625066435066
0.9,0.0234948331649828
0.9,0.0224539322647097
0.9,0.0214405124575743
0.9,0.0204551604153261
0.9,0.0194983461812519
0.9,0.0185704286559313
0.9,0.0176716611785616
0.9,0.0168021972254382
0.9,0.0159620966663755
0.9,0.0151513306134312
0.9,0.0143697881905253
0.9,0.013617281472684
0.9,0.0128935518754782
0.9,0.0121982755079584
0.9,0.0115310686284278
0.9,0.0108914931319193
0.9,0.0102790619195625
0.9,0.00969324386816983
0.9,0.0091334688223863
0.9,0.00859913228348708
0.9,0.00808959995971925
0.9,0.00760421224305508
0.9,0.00714228862733157
0.9,0.00670313121783384
0.9,0.00628602828493596
0.9,0.00589025715260183
0.9,0.00551509003365847
0.9,0.00515979449882265
0.9,0.00482363737213887
0.9,0.00450588722791423
0.9,0.0042058170135324
0.9,0.00392270334221156
0.9,0.00365583808161074
0.9,0.00340451699305233
0.9,0.00316804882294597
0.9,0.00294576040507111
0.9,0.00273698281690304
0.9,0.00254107179843754
0.9,0.00235739662106749
0.9,0.00218534522877545
0.9,0.002024322154762
0.9,0.00187375326011852
0.9,0.00173308275188
0.9,0.00160177341518275
0.9,0.00147930617620973
0.9,0.0013651833996795
0.9,0.00125892921689186
0.9,0.00116007792845974
0.9,0.00106819304470918
0.9,0.000982857719211028
0.9,0.000903671881256729
0.9,0.000830254055297353
0.9,0.000762237561402257
0.9,0.000699277119827535
0.9,0.000641038822326134
0.9,0.000587235689817778
0.9,0.000537547365190072
0.9,0.000491701682480361
0.9,0.000449433233280949
0.9,0.000410503386252703
0.9,0.000374679877351625
0.9,0.000341711901967301
0.9,0.000311441025104831
0.9,0.000283637562945138
0.9,0.000258128969587101
0.91,0.00518763337864348
0.91,0.00650410800780702
0.91,0.00794603230251657
0.91,0.00950435934395958
0.91,0.0111694710386814
0.91,0.0129312753106971
0.91,0.0147793038494039
0.91,0.0167028086259697
0.91,0.0186908556562895
0.91,0.0207324147788481
0.91,0.0228164445038085
0.91,0.0249319712554976
0.91,0.0270681625640685
0.91,0.0292143939576061
0.91,0.0313603094660326
0.91,0.0334958757676213
0.91,0.0356114301096072
0.91,0.0376977221947958
0.91,0.0397459502792345
0.91,0.0417477917500048
0.91,0.0436954284788367
0.91,0.0455815672482586
0.91,0.0473994555534715
0.91,0.0491428930789113
0.91,0.0508062391426335
0.91,0.0523844163953024
0.91,0.053872911046099
0.91,0.0552677698896599
0.91,0.0565655943836161
0.91,0.0577635320320697
0.91,0.0588592652912374
0.91,0.0598509982880189
0.91,0.060737441470735
0.91,0.0615177945055573
0.91,0.0621917275633906
0.91,0.0627593612131538
0.91,0.0632212451092869
0.91,0.0635783356544603
0.91,0.0638319728049787
0.91,0.0639838562415546
0.91,0.0640360208998251
0.91,0.063990812289239
0.91,0.063850861475326
0.91,0.063619060011485
0.91,0.063298534925919
0.91,0.0628926238636457
0.91,0.0624048505180959
0.91,0.0618389004527017
0.91,0.0611985974115266
0.91,0.0604878802241029
0.91,0.0597107803472138
0.91,0.0588714001880523
0.91,0.0579738922077588
0.91,0.0570224389072644
0.91,0.0560212337337871
0.91,0.0549744629548054
0.91,0.0538862885360628
0.91,0.0527608320569982
0.91,0.0516021596801436
0.91,0.0504142681999221
0.91,0.0492010721716554
0.91,0.0479663921298965
0.91,0.046713944573175
0.91,0.0454473289376899
0.91,0.0441700258554627
0.91,0.0428853828307204
0.91,0.041596611159911
0.91,0.0403067797595357
0.91,0.0390188106403645
0.91,0.0377354753131243
0.91,0.0364593920892001
0.91,0.0351930242343272
0.91,0.0339386789355619
0.91,0.0326985070368792
0.91,0.0314745034977734
0.91,0.0302685085287332
0.91,0.0290822093559152
0.91,0.0279171425674903
0.91,0.0267746969935941
0.91,0.0256561170703634
0.91,0.0245625066439202
0.91,0.0234948331649407
0.91,0.0224539322262292
0.91,0.0214405124019665
0.91,0.0204551603428252
0.91,0.0194983461618444
0.91,0.0185704286390705
0.91,0.0176716612017765
0.91,0.0168021973974267
0.91,0.0159620968812174
0.91,0.0151513306788666
0.91,0.0143697881871768
0.91,0.013617281396189
0.91,0.0128935518780049
0.91,0.0121982754702958
0.91,0.0115310686192407
0.91,0.0108914930826014
0.91,0.0102790619192024
0.91,0.00969324386730852
0.91,0.00913346880747201
0.91,0.00859913227993458
0.91,0.00808960008970794
0.91,0.00760420933088946
0.91,0.00714228885641166
0.91,0.00670313107888298
0.91,0.00628602793072419
0.91,0.00589025655426867
0.91,0.00551509002083894
0.91,0.00515979449291959
0.91,0.00482363736541003
0.91,0.00450588719191991
0.91,0.00420581664138164
0.91,0.00392270527439176
0.91,0.00365583768300026
0.91,0.00340451646365048
0.91,0.00316804879812427
0.91,0.00294575709857181
0.91,0.00273698197207017
0.91,0.00254107197057007
0.91,0.00235739743870145
0.91,0.0021853467528179
0.91,0.00202432456421509
0.91,0.00187375508791865
0.91,0.00173308312957188
0.91,0.00160177236910131
0.91,0.00147930512231564
0.91,0.00136518208694913
0.91,0.00125892534475702
0.91,0.0011600785301713
0.91,0.00106819516161849
0.91,0.000982858995800306
0.91,0.000903671911404613
0.91,0.000830252687102018
0.91,0.000762237637376373
0.91,0.000699277831023082
0.91,0.000641039847943503
0.91,0.00058723476454059
0.91,0.000537546414907997
0.91,0.000491702482604772
0.91,0.000449437126034624
0.91,0.000410501585355938
0.91,0.000374675221049614
0.91,0.000341723721789755
0.91,0.000311441464909912
0.91,0.000283637438186712
0.91,0.000258128947592251
0.92,0.00400498951323059
0.92,0.00518763337864355
0.92,0.00650410800780709
0.92,0.00794603230251766
0.92,0.00950435934396718
0.92,0.0111694710386817
0.92,0.012931275310697
0.92,0.0147793038494034
0.92,0.0167028086259687
0.92,0.0186908556562823
0.92,0.0207324147788462
0.92,0.0228164445038082
0.92,0.0249319712555026
0.92,0.0270681625639144
0.92,0.0292143939576838
0.92,0.0313603094661519
0.92,0.0334958757677501
0.92,0.0356114301097194
0.92,0.0376977221947858
0.92,0.039745950279216
0.92,0.0417477917500444
0.92,0.0436954284789073
0.92,0.0455815672482952
0.92,0.0473994555534418
0.92,0.0491428930787327
0.92,0.0508062391428758
0.92,0.052384416395307
0.92,0.0538729110461028
0.92,0.0552677698896637
0.92,0.056565594383617
0.92,0.0577635320291458
0.92,0.0588592652911971
0.92,0.0598509982880164
0.92,0.0607374414707318
0.92,0.0615177945055499
0.92,0.062191727563385
0.92,0.0627593612131515
0.92,0.0632212451092879
0.92,0.0635783356544538
0.92,0.0638319728129002
0.92,0.0639838562415578
0.92,0.0640360208997819
0.92,0.0639908122900102
0.92,0.0638508614753233
0.92,0.063619060011507
0.92,0.0632985349259144
0.92,0.0628926238636381
0.92,0.0624048505180854
0.92,0.0618389004526885
0.92,0.061198597413465
0.92,0.0604878802240938
0.92,0.0597107803472546
0.92,0.0588713917791092
0.92,0.0579738922078387
0.92,0.0570224389073555
0.92,0.0560212337340497
0.92,0.0549744629549473
0.92,0.0538862885363764
0.92,0.0527608320570456
0.92,0.0516021596801757
0.92,0.0504142681999962
0.92,0.0492010721717401
0.92,0.0479663921299914
0.92,0.0467139438919933
0.92,0.0454473289378739
0.92,0.0441700258556316
0.92,0.0428853828309316
0.92,0.0415966111601899
0.92,0.0403067797599522
0.92,0.0390188106407756
0.92,0.0377354753118881
0.92,0.0364593920879681
0.92,0.0351930242327756
0.92,0.0339386789341853
0.92,0.032698507035185
0.92,0.0314745034956581
0.92,0.0302685085261724
0.92,0.0290822093528923
0.92,0.0279171425639959
0.92,0.0267746969892987
0.92,0.0256561170654284
0.92,0.0245625066380012
0.92,0.0234948331586242
0.92,0.0224539322266477
0.92,0.0214405124023993
0.92,0.0204551603435934
0.92,0.019498346085749
0.92,0.0185704285309425
0.92,0.0176716611707599
0.92,0.0168021967741959
0.92,0.0159620968484838
0.92,0.015151330910214
0.92,0.0143697884730986
0.92,0.0136172818054221
0.92,0.0128935517538811
0.92,0.0121982753952514
0.92,0.0115310685416328
0.92,0.0108914931297877
0.92,0.0102790619130222
0.92,0.00969324380489156
0.92,0.00913346880775023
0.92,0.008599132278726
0.92,0.00808960007818316
0.92,0.00760421265590239
0.92,0.00714228917243132
0.92,0.00670313153613211
0.92,0.00628602772834408
0.92,0.00589025655952757
0.92,0.00551508958100078
0.92,0.00515979340290063
0.92,0.0048236373602395
0.92,0.00450588719765088
0.92,0.0042058166855381
0.92,0.00392270432647046
0.92,0.00365583142303993
0.92,0.00340450978002371
0.92,0.00316804835129481
0.92,0.00294575709348655
0.92,0.00273697917648352
0.92,0.00254107175601437
0.92,0.00235739809217517
0.92,0.00218534736288079
0.92,0.00202432608754566
0.92,0.00187375745547991
0.92,0.00173308485168655
0.92,0.00160177257656846
0.92,0.00147930403443053
0.92,0.00136518095733473
0.92,0.00125892452463039
0.92,0.00116007640683558
0.92,0.00106819620090381
0.92,0.000982861061610496
0.92,0.00090367307149064
0.92,0.000830252366428752
0.92,0.000762236312029874
0.92,0.000699278234429279
0.92,0.000641047038211884
0.92,0.00058722643085618
0.92,0.000537545576363652
0.92,0.000491701800956701
0.92,0.00044943878811754
0.92,0.00041050528755493
0.92,0.000374669847011511
0.92,0.000341726093125772
0.92,0.000311438566477751
0.92,0.000283638599378744
0.92,0.000258128967819626
0.92,0.000234744393914799
0.93,0.00400498951323061
0.93,0.00518763337864367
0.93,0.00650410800780728
0.93,0.0079460323025169
0.93,0.00950435934396743
0.93,0.011169471038681
0.93,0.0129312753106966
0.93,0.0147793038494026
0.93,0.0167028086259665
0.93,0.018690855656279
0.93,0.0207324147788454
0.93,0.0228164445038117
0.93,0.0249319712553737
0.93,0.0270681625639745
0.93,0.0292143939577786
0.93,0.0313603094662624
0.93,0.0334958757670325
0.93,0.0356114301097787
0.93,0.0376977221947978
0.93,0.0397459502791631
0.93,0.0417477917499857
0.93,0.0436954284788549
0.93,0.0455815672483549
0.93,0.0473994555536682
0.93,0.0491428930792334
0.93,0.0508062391428889
0.93,0.0523844163953111
0.93,0.0538729110461054
0.93,0.0552677698896657
0.93,0.0565655943836189
0.93,0.0577635320291425
0.93,0.0588592652911938
0.93,0.0598509982880108
0.93,0.0607374414707256
0.93,0.0615177945055764
0.93,0.0621917275633827
0.93,0.0627593612131673
0.93,0.0632212451092448
0.93,0.0635783356543898
0.93,0.06383197281279
0.93,0.0639838562414491
0.93,0.0640360208998485
0.93,0.0639908122901212
0.93,0.0638508614753235
0.93,0.0636190600115052
0.93,0.06329853492591
0.93,0.0628926238636337
0.93,0.0624048505180664
0.93,0.0618389004522029
0.93,0.0611985974134616
0.93,0.0604878802240894
0.93,0.0597107803472558
0.93,0.0588714001881149
0.93,0.0579738922079195
0.93,0.0570224389075039
0.93,0.0560212337341124
0.93,0.0549744629551284
0.93,0.0538862885363663
0.93,0.0527608320569717
0.93,0.0516021596800817
0.93,0.0504142681998135
0.93,0.0492010721714919
0.93,0.0479663921296433
0.93,0.046713943891416
0.93,0.0454473289372196
0.93,0.044170025854897
0.93,0.0428853828300753
0.93,0.0415966111591863
0.93,0.0403067797586297
0.93,0.0390188106393439
0.93,0.0377354753121241
0.93,0.036459392088332
0.93,0.03519302423477
0.93,0.0339386789367661
0.93,0.0326985070392292
0.93,0.0314745035018278
0.93,0.0302685085352185
0.93,0.0290822093558332
0.93,0.0279171425674372
0.93,0.0267746969796233
0.93,0.0256561170700885
0.93,0.0245625066391706
0.93,0.023494833158888
0.93,0.0224539322190977
0.93,0.0214405123925382
0.93,0.0204551603329648
0.93,0.019498346073568
0.93,0.0185704285315365
0.93,0.0176716610693901
0.93,0.0168021966509673
0.93,0.0159620968705944
0.93,0.0151513308750487
0.93,0.0143697884308491
0.93,0.0136172817738357
0.93,0.0128935522495044
0.93,0.01219827545759
0.93,0.0115310684120902
0.93,0.0108914929913824
0.93,0.0102790619198618
0.93,0.00969324384958892
0.93,0.00913346879654586
0.93,0.00859913218854502
0.93,0.00808960007976522
0.93,0.00760421265441291
0.93,0.00714228918293935
0.93,0.00670313158562297
0.93,0.0062860281383792
0.93,0.00589025682126287
0.93,0.00551508950857982
0.93,0.00515979419499013
0.93,0.0048236364394052
0.93,0.00450588719349843
0.93,0.00420581669574971
0.93,0.00392270494605351
0.93,0.00365583927259872
0.93,0.00340451638457329
0.93,0.00316804864945408
0.93,0.00294575659841478
0.93,0.00273697915987614
0.93,0.00254106812603161
0.93,0.00235739762377274
0.93,0.00218534861352704
0.93,0.00202432671476971
0.93,0.00187375914009547
0.93,0.00173308732954913
0.93,0.00160177432168829
0.93,0.00147930409295216
0.93,0.00136517982621842
0.93,0.00125892331539457
0.93,0.00116007381303351
0.93,0.00106819439051131
0.93,0.000982862526999639
0.93,0.0009036750271465
0.93,0.000830253384654256
0.93,0.000762235579620407
0.93,0.000699277123807462
0.93,0.000641047689037499
0.93,0.000587228474198564
0.93,0.000537536518776971
0.93,0.000491700971180897
0.93,0.000449438509728672
0.93,0.000410507876333899
0.93,0.000374672314284119
0.93,0.000341718375801658
0.93,0.000311446663357806
0.93,0.000283634436265334
0.93,0.000258128991445616
0.93,0.000234744393960096
0.93,0.000213323993812242
0.94,0.00296380168235026
0.94,0.00400498951323071
0.94,0.00518763337864402
0.94,0.00650410800780903
0.94,0.0079460323025169
0.94,0.0095043593439677
0.94,0.0111694710386816
0.94,0.0129312753106962
0.94,0.0147793038494016
0.94,0.0167028086259624
0.94,0.0186908556562333
0.94,0.0207324147788477
0.94,0.022816444503706
0.94,0.0249319712554191
0.94,0.0270681625640986
0.94,0.0292143939563962
0.94,0.0313603094663431
0.94,0.0334958757679023
0.94,0.035611430109476
0.94,0.0376977221947578
0.94,0.039745950279151
0.94,0.0417477917499433
0.94,0.0436954284787555
0.94,0.0455815672482257
0.94,0.0473994555535147
0.94,0.0491428930789884
0.94,0.0508062391428924
0.94,0.052384416395313
0.94,0.0538729110461072
0.94,0.0552677698896651
0.94,0.0565655943836147
0.94,0.0577635320291391
0.94,0.0588592652911887
0.94,0.059850998288007
0.94,0.0607374414707204
0.94,0.0615177945055748
0.94,0.062191727563379
0.94,0.0627593612131513
0.94,0.0632212451092861
0.94,0.0635783356544452
0.94,0.06383197281287
0.94,0.0639838562415572
0.94,0.0640360208998501
0.94,0.0639908122901206
0.94,0.0638508614753206
0.94,0.0636190600115008
0.94,0.0632985349252434
0.94,0.0628926238634329
0.94,0.0624048505179407
0.94,0.0618389004526813
0.94,0.0611985974134595
0.94,0.060487880224093
0.94,0.0597107803472611
0.94,0.0588714001866303
0.94,0.0579738922079353
0.94,0.057022438907512
0.94,0.0560212337341561
0.94,0.0549744629550161
0.94,0.0538862885362253
0.94,0.0527608320567962
0.94,0.051602159679876
0.94,0.0504142681995953
0.94,0.0492010721716065
0.94,0.0479663921298038
0.94,0.0467139438916442
0.94,0.0454473289375037
0.94,0.0441700258552392
0.94,0.0428853828304703
0.94,0.0415966111599696
0.94,0.0403067797597199
0.94,0.039018810640566
0.94,0.0377354753131462
0.94,0.0364593920894806
0.94,0.0351930242346011
0.94,0.0339386789358105
0.94,0.0326985070370782
0.94,0.0314745034978665
0.94,0.030268508527845
0.94,0.0290822093578522
0.94,0.0279171425725069
0.94,0.0267746970028254
0.94,0.0256561170884801
0.94,0.0245625066446353
0.94,0.0234948331611792
0.94,0.0224539322264482
0.94,0.0214405124017583
0.94,0.0204551603430509
0.94,0.0194983460855241
0.94,0.018570428518456
0.94,0.0176716610540153
0.94,0.0168021972646202
0.94,0.0159620967303478
0.94,0.0151513307495249
0.94,0.0143697883783442
0.94,0.0136172817283201
0.94,0.0128935521954208
0.94,0.0121982758637591
0.94,0.01153106902351
0.94,0.0108914368046997
0.94,0.0102790617163231
0.94,0.00969324386888371
0.94,0.00913346880924348
0.94,0.00859913226595888
0.94,0.00808960004984871
0.94,0.00760421251051491
0.94,0.00714228918371806
0.94,0.00670313157117786
0.94,0.00628602816273327
0.94,0.00589025713460556
0.94,0.00551508979702997
0.94,0.00515979405672673
0.94,0.00482363720626333
0.94,0.00450588644329186
0.94,0.00420581529854669
0.94,0.00392270495319735
0.94,0.00365583945137948
0.94,0.00340451032242717
0.94,0.00316804825529982
0.94,0.00294575691054888
0.94,0.00273697864859179
0.94,0.00254106812428612
0.94,0.00235739595327744
0.94,0.00218534761784928
0.94,0.00202432824155085
0.94,0.00187375988632055
0.94,0.00173308922547255
0.94,0.0016017769474499
0.94,0.00147930576633981
0.94,0.00136517972307226
0.94,0.00125892172162234
0.94,0.0011600724170977
0.94,0.00106830831714055
0.94,0.00098286117120816
0.94,0.000903676882886728
0.94,0.000830255189586238
0.94,0.000762236392954696
0.94,0.000699275989416215
0.94,0.000641046949420687
0.94,0.000587234867894804
0.94,0.000537537919274023
0.94,0.000491699983194316
0.94,0.000449473282953416
0.94,0.000410508171416968
0.94,0.000374675646003464
0.94,0.000341718259988966
0.94,0.000311440380580397
0.94,0.000283640556723697
0.94,0.000258128760064036
0.94,0.000234744236044637
0.94,0.000213324270999404
0.95,0.00207085601989416
0.95,0.00296380168235033
0.95,0.00400498951323111
0.95,0.00518763337864723
0.95,0.00650410800780677
0.95,0.00794603230251702
0.95,0.00950435934396861
0.95,0.0111694710386812
0.95,0.0129312753106958
0.95,0.0147793038493984
0.95,0.0167028086259623
0.95,0.0186908556562806
0.95,0.0207324147788521
0.95,0.022816444503739
0.95,0.0249319712555268
0.95,0.0270681625641011
0.95,0.0292143939578341
0.95,0.0313603094663922
0.95,0.0334958757691825
0.95,0.0356114301097309
0.95,0.0376977221947576
0.95,0.0397459502792806
0.95,0.041747791749908
0.95,0.0436954284787844
0.95,0.0455815672482772
0.95,0.0473994555535251
0.95,0.0491428930774553
0.95,0.0508062391428939
0.95,0.0523844163952676
0.95,0.0538729110461067
0.95,0.0552677698896634
0.95,0.056565594383095
0.95,0.0577635320291341
0.95,0.0588592652911846
0.95,0.0598509982880033
0.95,0.0607374414706955
0.95,0.0615177944084268
0.95,0.0621917275633911
0.95,0.0627593612131446
0.95,0.0632212451092616
0.95,0.0635783356544532
0.95,0.0638319728128726
0.95,0.0639838562415594
0.95,0.0640360208998507
0.95,0.0639908122901193
0.95,0.0638508614753169
0.95,0.0636190600114977
0.95,0.0632985349259032
0.95,0.062892623863626
0.95,0.0624048505180766
0.95,0.0618389004526815
0.95,0.0611985974134641
0.95,0.0604878802241224
0.95,0.0597107803471057
0.95,0.0588714001881683
0.95,0.0579738922079177
0.95,0.0570224389075183
0.95,0.0560212337305685
0.95,0.0549744629549193
0.95,0.0538862885362699
0.95,0.052760832056909
0.95,0.0516021596800206
0.95,0.0504142681998023
0.95,0.0492010721714788
0.95,0.0479663921297783
0.95,0.0467139438916608
0.95,0.0454473289375355
0.95,0.0441700258554937
0.95,0.042885382830773
0.95,0.0415966111599714
0.95,0.0403067797594615
0.95,0.0390188106400562
0.95,0.0377354753127919
0.95,0.0364593920888604
0.95,0.0351930242342288
0.95,0.0339386789354692
0.95,0.0326985070367798
0.95,0.0314745034980795
0.95,0.030268508528893
0.95,0.0290822093559109
0.95,0.0279171425672958
0.95,0.0267746969929452
0.95,0.0256561170675037
0.95,0.0245625066514304
0.95,0.0234948331815397
0.95,0.0224539322568182
0.95,0.0214405124049994
0.95,0.0204551603451921
0.95,0.019498346085483
0.95,0.0185704285316005
0.95,0.0176716610689633
0.95,0.0168021972821314
0.95,0.0159620967134471
0.95,0.0151513307286395
0.95,0.0143697882257864
0.95,0.0136172814602222
0.95,0.0128935521293887
0.95,0.0121982758086108
0.95,0.0115310689576802
0.95,0.0108914935568336
0.95,0.0102790618074462
0.95,0.00969324359607193
0.95,0.00913346875457721
0.95,0.00859913228146936
0.95,0.00808960006823711
0.95,0.00760421265448108
0.95,0.00714228909630843
0.95,0.00670313157377622
0.95,0.00628602814455737
0.95,0.00589025714567204
0.95,0.00551508679779888
0.95,0.00515979423977941
0.95,0.00482363700608612
0.95,0.00450588718837119
0.95,0.00420581608819504
0.95,0.00392270343392154
0.95,0.00365583774164935
0.95,0.00340451113776163
0.95,0.00316804694123007
0.95,0.00294575646387041
0.95,0.00273697898054825
0.95,0.00254106759132133
0.95,0.0023573939711421
0.95,0.00218534592828656
0.95,0.00202432724481416
0.95,0.00187376148820695
0.95,0.00173308992887988
0.95,0.00160177886977997
0.95,0.00147930840167532
0.95,0.00136518127789609
0.95,0.00125892273798933
0.95,0.00116007174529864
0.95,0.00106818997690628
0.95,0.000982858283735233
0.95,0.000903676093678918
0.95,0.000830257275963309
0.95,0.000762238029018647
0.95,0.000699276489117384
0.95,0.000641045520717309
0.95,0.000587234612955179
0.95,0.000537540580599849
0.95,0.000491692186689985
0.95,0.000449436852139495
0.95,0.000410507455240516
0.95,0.00037467670920277
0.95,0.000341721813462037
0.95,0.000311436640072049
0.95,0.000283640609926028
0.95,0.000258127150547516
0.95,0.000234745485805377
0.95,0.000213324001783199
0.95,0.000193718207689653
0.96,0.00207085601989418
0.96,0.00296380168235057
0.96,0.00400498951323127
0.96,0.00518763337864394
0.96,0.00650410800780708
0.96,0.00794603230251712
0.96,0.00950435934396751
0.96,0.0111694710386808
0.96,0.0129312753106935
0.96,0.0147793038493975
0.96,0.0167028086259629
0.96,0.0186908556562837
0.96,0.0207324147787858
0.96,0.0228164445038309
0.96,0.0249319712555296
0.96,0.0270681625641069
0.96,0.0292143939578285
0.96,0.0313603094664016
0.96,0.0334958757698871
0.96,0.03561143010964
0.96,0.0376977221948512
0.96,0.0397459502791324
0.96,0.0417477917499366
0.96,0.0436954284788285
0.96,0.0455815672482845
0.96,0.0473994555535301
0.96,0.0491428930789767
0.96,0.0508062391428936
0.96,0.0523844163953126
0.96,0.0538729110461051
0.96,0.0552677698896587
0.96,0.0565655943836069
0.96,0.0577635320291314
0.96,0.0588592652574361
0.96,0.0598509982880011
0.96,0.0607374414707087
0.96,0.0615177944535585
0.96,0.0621917275631294
0.96,0.0627593612159718
0.96,0.063221245109285
0.96,0.0635783356544567
0.96,0.0638319728128746
0.96,0.0639838562415608
0.96,0.0640360208998511
0.96,0.0639908122901172
0.96,0.0638508614753159
0.96,0.0636190600114965
0.96,0.0632985349259023
0.96,0.0628926238636257
0.96,0.0624048505180778
0.96,0.0618389004526605
0.96,0.0611985974134704
0.96,0.0604878802241084
0.96,0.0597107803473037
0.96,0.0588714001881771
0.96,0.0579738922079294
0.96,0.0570224389073644
0.96,0.0560212337341203
0.96,0.0549744629549853
0.96,0.0538862885362255
0.96,0.0527608320568519
0.96,0.0516021596799726
0.96,0.0504142681997628
0.96,0.0492010721715855
0.96,0.0479663921298039
0.96,0.0467139438918079
0.96,0.0454473289377048
0.96,0.0441700258554946
0.96,0.0428853828307778
0.96,0.0415966111599617
0.96,0.0403067797594463
0.96,0.039018810640049
0.96,0.0377354753127819
0.96,0.0364593920888514
0.96,0.0351930242339604
0.96,0.0339386789354708
0.96,0.0326985070367788
0.96,0.0314745034976579
0.96,0.0302685085285805
0.96,0.0290822093557497
0.96,0.0279171425675707
0.96,0.0267746969931135
0.96,0.0256561170694481
0.96,0.0245625066430318
0.96,0.0234948331640199
0.96,0.0224539322223261
0.96,0.0214405123978753
0.96,0.0204551603759663
0.96,0.0194983461408396
0.96,0.0185704285361132
0.96,0.0176716610701652
0.96,0.0168021972819404
0.96,0.015962096730049
0.96,0.0151513307501482
0.96,0.0143697882644492
0.96,0.0136172815268158
0.96,0.0128935518298623
0.96,0.0121982757165535
0.96,0.0115310688763577
0.96,0.0108914934920961
0.96,0.0102790623722637
0.96,0.00969324443952568
0.96,0.00913346869519671
0.96,0.00859913216319086
0.96,0.00808960008967152
0.96,0.00760421265598099
0.96,0.00714228917624427
0.96,0.00670313154665814
0.96,0.00628602797323152
0.96,0.00589025714780966
0.96,0.00551509002344641
0.96,0.00515979448383996
0.96,0.00482363707229805
0.96,0.00450588692280229
0.96,0.00420581625092553
0.96,0.00392270462257049
0.96,0.00365583802908076
0.96,0.00340450938682779
0.96,0.00316804093858725
0.96,0.00294575509228467
0.96,0.00273697842180454
0.96,0.00254106799857201
0.96,0.00235739380714839
0.96,0.00218534459774244
0.96,0.002024325388301
0.96,0.00187376044396292
0.96,0.00173309170196689
0.96,0.00160177962958019
0.96,0.0014793104470987
0.96,0.00136518388247975
0.96,0.00125892450866005
0.96,0.00116007180910449
0.96,0.00106818922299445
0.96,0.000982856351087191
0.96,0.000903673217467205
0.96,0.000830257205594487
0.96,0.000762240220881338
0.96,0.000699277965388045
0.96,0.000641045583960942
0.96,0.000587233084984096
0.96,0.000537545390840499
0.96,0.000491694428547795
0.96,0.000449428148386666
0.96,0.000410506742191341
0.96,0.000374676286111875
0.96,0.000341723804320626
0.96,0.00031143943160572
0.96,0.000283633744690981
0.96,0.00025813425263177
0.96,0.000234741154485629
0.96,0.000213325090652194
0.96,0.000193718207472049
0.96,0.000175787470016786
0.97,0.0013320247776822
0.97,0.00207085601989424
0.97,0.00296380168235087
0.97,0.00400498951323116
0.97,0.00518763337864313
0.97,0.00650410800780712
0.97,0.00794603230251707
0.97,0.00950435934396708
0.97,0.0111694710386797
0.97,0.0129312753106926
0.97,0.0147793038493981
0.97,0.016702808625965
0.97,0.0186908556562296
0.97,0.0207324147788625
0.97,0.0228164445038351
0.97,0.0249319712555338
0.97,0.0270681625641048
0.97,0.0292143939578202
0.97,0.0313603094663696
0.97,0.033495875767793
0.97,0.0356114301095309
0.97,0.0376977221947231
0.97,0.0397459502791554
0.97,0.0417477917499744
0.97,0.0436954284788361
0.97,0.045581567248287
0.97,0.047399455553529
0.97,0.0491428930789886
0.97,0.0508062391428927
0.97,0.0523844163953107
0.97,0.0538729110461012
0.97,0.0552677698896547
0.97,0.0565655943708318
0.97,0.0577635320291331
0.97,0.0588592652912089
0.97,0.0598509982880765
0.97,0.0607374414592974
0.97,0.0615177945042907
0.97,0.0621917275633104
0.97,0.0627593612131493
0.97,0.063221245109287
0.97,0.0635783356544584
0.97,0.0638319728128771
0.97,0.0639838562415612
0.97,0.064036020898455
0.97,0.0639908122901166
0.97,0.0638508614753153
0.97,0.0636190600114976
0.97,0.0632985349259174
0.97,0.0628926238636448
0.97,0.0624048505180442
0.97,0.0618389004526854
0.97,0.0611985974134727
0.97,0.0604878802241144
0.97,0.059710780347304
0.97,0.0588714001881818
0.97,0.0579738922079654
0.97,0.0570224389074797
0.97,0.0560212337340847
0.97,0.0549744629549537
0.97,0.0538862885362131
0.97,0.0527608320568141
0.97,0.0516021596799536
0.97,0.0504142681997301
0.97,0.0492010721714673
0.97,0.0479663916596401
0.97,0.0467139438917965
0.97,0.0454473289376948
0.97,0.044170025855481
0.97,0.0428853828307518
0.97,0.0415966111599414
0.97,0.0403067797594404
0.97,0.0390188106400358
0.97,0.03773547531277
0.97,0.0364593920888405
0.97,0.0351930242339448
0.97,0.0339386789351873
0.97,0.0326985070367667
0.97,0.0314745034976399
0.97,0.0302685085285552
0.97,0.0290822093557199
0.97,0.0279171425673433
0.97,0.0267746969931539
0.97,0.0256561170697809
0.97,0.024562506643163
0.97,0.0234948331639389
0.97,0.0224539322250296
0.97,0.0214405124005645
0.97,0.0204551603375426
0.97,0.0194983460791825
0.97,0.0185704285698838
0.97,0.0176716611391302
0.97,0.0168021972819237
0.97,0.0159620967360802
0.97,0.0151513307502121
0.97,0.0143697882644752
0.97,0.0136172815510965
0.97,0.0128935519615627
0.97,0.0121982754166896
0.97,0.0115310684703265
0.97,0.0108914933775146
0.97,0.010279062273941
0.97,0.00969318515396278
0.97,0.00913346942201043
0.97,0.00859913303505633
0.97,0.00808959990107194
0.97,0.00760421263362221
0.97,0.00714228918952875
0.97,0.00670313156046332
0.97,0.00628602815317891
0.97,0.00589025702961865
0.97,0.00551509002712058
0.97,0.00515979448678183
0.97,0.00482363735197278
0.97,0.00450588686989839
0.97,0.00420581652772745
0.97,0.00392270461234756
0.97,0.00365583916794621
0.97,0.00340450984548601
0.97,0.00316804058937437
0.97,0.00294575522203688
0.97,0.00273697483523017
0.97,0.00254106744805949
0.97,0.00235739378377042
0.97,0.00218534350928867
0.97,0.00202432398556751
0.97,0.00187375856681316
0.97,0.00173309067702454
0.97,0.0016017815811018
0.97,0.00147931297247794
0.97,0.00136518604159663
0.97,0.0012589272568333
0.97,0.00116007334780122
0.97,0.00106818913941265
0.97,0.000982855481511447
0.97,0.000903670949353064
0.97,0.000830254519410767
0.97,0.000762240891226895
0.97,0.00069928012270859
0.97,0.000641046885368368
0.97,0.000587232596190645
0.97,0.000537544048666128
0.97,0.000491696984691536
0.97,0.000449429797544809
0.97,0.000410505735641831
0.97,0.000374675601311658
0.97,0.000341723862456789
0.97,0.000311451483654857
0.97,0.000283634365238594
0.97,0.000258127703839595
0.97,0.000234747691054249
0.97,0.000213323709902014
0.97,0.000193718058249193
0.97,0.00017578745167679
0.98,0.000752201671845916
0.98,0.00133202477768224
0.98,0.00207085601989459
0.98,0.00296380168235465
0.98,0.0040049895132307
0.98,0.00518763337864359
0.98,0.00650410800780713
0.98,0.0079460323025187
0.98,0.00950435934396679
0.98,0.0111694710386789
0.98,0.0129312753106861
0.98,0.0147793038493993
0.98,0.0167028086259222
0.98,0.0186908556562918
0.98,0.0207324147788662
0.98,0.0228164445038347
0.98,0.0249319712555329
0.98,0.0270681625640996
0.98,0.0292143939578113
0.98,0.0313603094663096
0.98,0.0334958757677007
0.98,0.0356114301094298
0.98,0.0376977221947394
0.98,0.0397459502791588
0.98,0.0417477917499558
0.98,0.0436954284788381
0.98,0.0455815672482886
0.98,0.0473994555535293
0.98,0.0491428930789872
0.98,0.050806239142892
0.98,0.0523844163953086
0.98,0.0538729110411505
0.98,0.0552677698896506
0.98,0.0565655943836018
0.98,0.0577635320291486
0.98,0.0588592652911861
0.98,0.0598509982879955
0.98,0.0607374414707179
0.98,0.0615177945055738
0.98,0.0621917275323687
0.98,0.0627593612131516
0.98,0.0632212451093126
0.98,0.0635783356544608
0.98,0.0638319728128778
0.98,0.0639838562415626
0.98,0.0640360208998507
0.98,0.0639908122901127
0.98,0.0638508614753128
0.98,0.0636190600115047
0.98,0.0632985349259055
0.98,0.0628926238635952
0.98,0.0624048505180805
0.98,0.0618389004526913
0.98,0.0611985974134819
0.98,0.0604878802241319
0.98,0.0597107803473255
0.98,0.0588714001881686
0.98,0.0579738922079137
0.98,0.0570224389074109
0.98,0.0560212337340287
0.98,0.0549744629548904
0.98,0.0538862885361052
0.98,0.052760832056721
0.98,0.0516021596798429
0.98,0.0504142681995867
0.98,0.0492010721712903
0.98,0.0479663921294928
0.98,0.0467139438915841
0.98,0.0454473289085883
0.98,0.0441700258550047
0.98,0.0428853828301995
0.98,0.0415966111592626
0.98,0.0403067797591367
0.98,0.0390188106395752
0.98,0.0377354753122934
0.98,0.0364593920882631
0.98,0.0351930242332611
0.98,0.0339386789343716
0.98,0.0326985070358148
0.98,0.0314745034976385
0.98,0.0302685085285713
0.98,0.0290827107010472
0.98,0.0279171425674112
0.98,0.0267746969932245
0.98,0.0256561170698411
0.98,0.024562506643636
0.98,0.0234948331648381
0.98,0.0224539322252181
0.98,0.0214405124003428
0.98,0.0204551603409816
0.98,0.0194983460828919
0.98,0.018570428529101
0.98,0.0176716610608663
0.98,0.0168021972758561
0.98,0.0159620967792812
0.98,0.0151513308833785
0.98,0.0143697882737959
0.98,0.0136172815509404
0.98,0.0128935519615656
0.98,0.0121982755554633
0.98,0.0115310685077827
0.98,0.0108914929702082
0.98,0.0102790621122901
0.98,0.0096932442285258
0.98,0.00913346932917825
0.98,0.00859913293045689
0.98,0.00808960090191957
0.98,0.00760421239721865
0.98,0.00714228910035963
0.98,0.00670313157997104
0.98,0.00628602812592205
0.98,0.00589025714765157
0.98,0.00551508996951933
0.98,0.00515979423392099
0.98,0.00482363735350955
0.98,0.00450588720143053
0.98,0.00420581635505934
0.98,0.00392270488983693
0.98,0.00365583914431178
0.98,0.00340451775700834
0.98,0.00316804171778085
0.98,0.00294574879973419
0.98,0.00273697511420568
0.98,0.00254106370085561
0.98,0.00235739124432555
0.98,0.00218534240232238
0.98,0.00202432286241994
0.98,0.00187375708063264
0.98,0.00173308871376032
0.98,0.0016017806566615
0.98,0.00147931347549335
0.98,0.00136518884339298
0.98,0.00125892984198184
0.98,0.0011600759553243
0.98,0.00106819047295303
0.98,0.000982855248286896
0.98,0.000903669912262206
0.98,0.000830251907509849
0.98,0.000762238600985565
0.98,0.000699281464560109
0.98,0.000641048889991946
0.98,0.00058723366784319
0.98,0.000537542988625184
0.98,0.000491699691813619
0.98,0.000449432297911834
0.98,0.000410498442136031
0.98,0.000374674729869628
0.98,0.000341723216616963
0.98,0.000311443020819535
0.98,0.000283637616430799
0.98,0.000258124815871508
0.98,0.000234746992827439
0.98,0.000213322325798959
0.98,0.000193719259467873
0.98,0.000175787473015721
0.98,0.000159401468801779
0.99,0.000752201671845933
0.99,0.0013320247776824
0.99,0.0020708560198947
0.99,0.00296380168235065
0.99,0.00400498951323066
0.99,0.00518763337864358
0.99,0.00650410800780705
0.99,0.00794603230251767
0.99,0.00950435934396581
0.99,0.011169471038679
0.99,0.0129312753106936
0.99,0.0147793038493671
0.99,0.016702808625971
0.99,0.0186908556562948
0.99,0.0207324147788662
0.99,0.0228164445038361
0.99,0.0249319712555282
0.99,0.0270681625640899
0.99,0.0292143939578026
0.99,0.0313603094661532
0.99,0.0334958757855173
0.99,0.0356114301094295
0.99,0.0376977221947426
0.99,0.0397459502791952
0.99,0.0417477917499822
0.99,0.0436954284788396
0.99,0.0455815672482037
0.99,0.0473994555535289
0.99,0.0491428930789867
0.99,0.0508062391411266
0.99,0.052384416395304
0.99,0.0538729110460933
0.99,0.0552677698896797
0.99,0.0565655943836154
0.99,0.057763532029129
0.99,0.0588592652911685
0.99,0.0598509982879843
0.99,0.0607374414707195
0.99,0.0615177945055758
0.99,0.0621917275633845
0.99,0.0627593612131537
0.99,0.0632212451092903
0.99,0.0635783356544586
0.99,0.0638319728128758
0.99,0.0639838562415598
0.99,0.0640360208998476
0.99,0.0639908122901218
0.99,0.063850861475314
0.99,0.0636190600115002
0.99,0.0632985350277803
0.99,0.062892623863633
0.99,0.0624048505180843
0.99,0.0618389004526995
0.99,0.0611985974134627
0.99,0.0604878802241178
0.99,0.0597107803473299
0.99,0.0588714001882046
0.99,0.0579738922079596
0.99,0.0570224389074199
0.99,0.0560212337339797
0.99,0.0549744629549001
0.99,0.0538862885361026
0.99,0.0527608320567072
0.99,0.0516021596797841
0.99,0.0504142681994809
0.99,0.0492010721711869
0.99,0.0479663921293088
0.99,0.0467139438914454
0.99,0.0454473289372658
0.99,0.044170025854955
0.99,0.0428853828301644
0.99,0.0415966111593845
0.99,0.0403067797586332
0.99,0.0390188106391777
0.99,0.0377354753117142
0.99,0.0364593920856326
0.99,0.035193024229705
0.99,0.0339386789295155
0.99,0.0326985070313316
0.99,0.0314745034909313
0.99,0.0302685085202484
0.99,0.0290822093449723
0.99,0.0279171425535488
0.99,0.0267746969764653
0.99,0.0256561170498211
0.99,0.024562506619821
0.99,0.0234948331399001
0.99,0.0224539321971974
0.99,0.0214405123682735
0.99,0.0204551603019343
0.99,0.0194983460374166
0.99,0.0185704284767155
0.99,0.0176716610652203
0.99,0.0168021972787044
0.99,0.0159620967194699
0.99,0.0151513307428631
0.99,0.0143697883844341
0.99,0.0136172817249539
0.99,0.0128935519747377
0.99,0.012198275555356
0.99,0.0115310685060253
0.99,0.010891492997485
0.99,0.0102790617764712
0.99,0.00969324367690683
0.99,0.0091334691165168
0.99,0.00859913280061986
0.99,0.00808960081316079
0.99,0.00760421353071772
0.99,0.00714229034871927
0.99,0.00670313142307144
0.99,0.00628602815370161
0.99,0.00589025715823777
0.99,0.0055150900290859
0.99,0.00515979449077197
0.99,0.00482363714239264
0.99,0.00450588717868361
0.99,0.00420581668461861
0.99,0.00392270307900033
0.99,0.00365583918682111
0.99,0.0034045176900126
0.99,0.00316804291247474
0.99,0.00294575028827238
0.99,0.00273697789879801
0.99,0.00254106394742282
0.99,0.00235738993008505
0.99,0.00218534098848444
0.99,0.00202432173845546
0.99,0.00187375592067762
0.99,0.00173308717842091
0.99,0.00160177860279287
0.99,0.00147931263915524
0.99,0.00136518945113284
0.99,0.00125893090358797
0.99,0.00116007865296486
0.99,0.00106819310252937
0.99,0.000982856303173962
0.99,0.000903669543423913
0.99,0.000830250632352314
0.99,0.000762235712902459
0.99,0.000699279849329049
0.99,0.000641050747555827
0.99,0.000587235468371361
0.99,0.000537543693911235
0.99,0.000491698202436996
0.99,0.000449436670752146
0.99,0.000410500664612012
0.99,0.000374674033756683
0.99,0.000341722550988965
0.99,0.000311442586394595
0.99,0.000283639245250544
0.99,0.000258127535005315
0.99,0.000234740743182194
0.99,0.000213329029786991
0.99,0.000193715149720219
0.99,0.000175787434992802
0.99,0.000159401467515252
1,0.000335248404637594
1,0.000752201671845963
1,0.00133202477768257
1,0.00207085601989457
1,0.00296380168235033
1,0.00400498951323063
1,0.00518763337864358
1,0.00650410800780693
1,0.00794603230251548
1,0.00950435934396584
1,0.0111694710386797
1,0.0129312753106704
1,0.0147793038494036
1,0.0167028086255201
1,0.0186908556562951
1,0.0207324147788677
1,0.0228164445038333
1,0.0249319712555224
1,0.0270681625640827
1,0.0292143939577952
1,0.0313603094661482
1,0.0334958757692854
1,0.0356114301105084
1,0.037697722194774
1,0.0397459502791964
1,0.0417477917499833
1,0.0436954284787864
1,0.0455815672482886
1,0.0473994555535268
1,0.0491428930780215
1,0.0508062391428856
1,0.0523844163953011
1,0.0538729110461143
1,0.0552677698896597
1,0.0565655943835979
1,0.0577635320291121
1,0.0588592652911805
1,0.059850998287987
1,0.0607374414707203
1,0.0615177945055949
1,0.0621917275633838
1,0.0627593612131509
1,0.0632212451092888
1,0.0635783356544598
1,0.0638319728128763
1,0.0639838562415671
1,0.0640360208998473
1,0.063990812290115
1,0.0638508614753159
1,0.0636190600114705
1,0.0632985349259083
1,0.0628926238636111
1,0.0624048505180656
1,0.0618389004527155
1,0.0611985974135082
1,0.0604878802241619
1,0.0597107803473403
1,0.0588714001882244
1,0.0579738922079778
1,0.0570224389074155
1,0.0560212337339788
1,0.0549744629549058
1,0.0538862885356922
1,0.0527608320567471
1,0.051602159679883
1,0.050414268199624
1,0.049201072171297
1,0.047966392129501
1,0.0467139438913575
1,0.045447328937183
1,0.0441700258554277
1,0.0428853828307506
1,0.0415966111595452
1,0.0403067797586291
1,0.0390188106386889
1,0.0377354753107643
1,0.0364593920860383
1,0.0351930242301715
1,0.0339386789303302
1,0.0326985070304182
1,0.0314745034871637
1,0.0302685085165169
1,0.0290822093418337
1,0.0279171425516287
1,0.0267746969776527
1,0.0256561170512414
1,0.0245625066219792
1,0.0234948331396437
1,0.0224539321952402
1,0.0214405123652576
1,0.0204551603040555
1,0.0194983460401237
1,0.0185704284767734
1,0.0176716610055611
1,0.0168021972098946
1,0.0159620966486336
1,0.0151513306603591
1,0.0143697881554598
1,0.013617281527701
1,0.0128935521257199
1,0.0121982757857202
1,0.011531068647846
1,0.0108914929953579
1,0.0102790617713786
1,0.00969324371098668
1,0.00913346864662845
1,0.00859913259353995
1,0.00808960055194308
1,0.00760421341721251
1,0.00714229011230194
1,0.00670313282248336
1,0.00628602792272304
1,0.00589025718662928
1,0.00551509003747674
1,0.0051597944889854
1,0.00482363736774705
1,0.00450588701659593
1,0.00420581628049388
1,0.00392270494911395
1,0.0036558390931094
1,0.00340451761115812
1,0.00316804283165539
1,0.0029457511858606
1,0.0027369791984142
1,0.00254106476729588
1,0.00235738954348119
1,0.0021853396228475
1,0.00202432029364763
1,0.00187375477807206
1,0.0017330859706477
1,0.0016017769572747
1,0.00147931055706296
1,0.00136518873273195
1,0.00125893129260235
1,0.0011600799102196
1,0.00106819578687967
1,0.000982858804963849
1,0.000903670307577098
1,0.00083025012665594
1,0.000762234115604832
1,0.000699276781635838
1,0.000641049993842291
1,0.000587237602026391
1,0.000537545297823794
1,0.000491698359603276
1,0.000449435065174697
1,0.00041050272777543
1,0.00037466817467946
1,0.000341721596467615
1,0.000311442015749286
1,0.000283639229460508
1,0.000258130040478033
1,0.000234741471839772
1,0.00021332286221698
1,0.000193721082118348
1,0.000175787550903639
1,0.000159401367840317
1,0.000144434175552544


==> fig/S4.csv <==
Pvals,S1
0,NaN
0.01,NaN
0.02,NaN
0.03,NaN
0.04,NaN
0.05,NaN
0.06,NaN
0.07,NaN
0.08,NaN
0.09,NaN
0.1,NaN
0.11,NaN
0.12,NaN
0.13,NaN
0.14,NaN
0.15,NaN
0.16,NaN
0.17,NaN
0.18,NaN
0.19,NaN
0.2,NaN
0.21,NaN
0.22,NaN
0.23,NaN
0.24,NaN
0.25,NaN
0.26,NaN
0.27,NaN
0.28,NaN
0.29,NaN
0.3,NaN
0.31,NaN
0.32,NaN
0.33,NaN
0.34,NaN
0.35,NaN
0.36,NaN
0.37,0.0464413795609132
0.37,0.0450344954046719
0.37,0.0436274601473643
0.37,0.0422233979511312
0.37,0.0408252689100677
0.37,0.0394358664249905
0.37,0.0380578154880622
0.37,0.0366935718152996
0.37,0.0353454218034733
0.37,0.0340154832381798
0.37,0.0327057067275732
0.37,0.0314178777875134
0.37,0.0301536195421792
0.37,0.0289143959871124
0.37,0.0277015157566762
0.38,0.0533532375545739
0.38,0.0519994074554816
0.38,0.0506275047156333
0.38,0.0492413999820206
0.38,0.0478448279554456
0.38,0.0464413795613631
0.38,0.0450344954050713
0.38,0.0436274601483914
0.38,0.0422233979517421
0.38,0.0408252689108667
0.38,0.0394358664268639
0.38,0.0380578154899661
0.38,0.0366935718172939
0.38,0.035345421804631
0.38,0.0340154832395035
0.38,0.0327057067284909
0.38,0.0314178777902729
0.38,0.0301536195446481
0.38,0.0289143959889238
0.38,0.0277015157564335
0.38,0.0265161363498786
0.38,0.0253592687719805
0.38,0.0242317825101078
0.38,0.0231344108684873
0.38,0.02206775650828
0.39,0.0585061857608091
0.39,0.0572657392175906
0.39,0.0559905714257612
0.39,0.0546849972054441
0.39,0.0533532375535996
0.39,0.0519994074565408
0.39,0.0506275047170649
0.39,0.0492413999942613
0.39,0.0478448279582908
0.39,0.0464413795635093
0.39,0.0450344954070493
0.39,0.0436274601479514
0.39,0.0422233979518478
0.39,0.0408252689107442
0.39,0.0394358664268054
0.39,0.0380578154899167
0.39,0.0366935718173872
0.39,0.0353454218046584
0.39,0.0340154832395335
0.39,0.032705706728865
0.39,0.0314178777974619
0.39,0.0301536195499071
0.39,0.0289143959974965
0.39,0.027701515756007
0.39,0.026516136349315
0.39,0.025359268770358
0.39,0.0242317825247889
0.39,0.0231344108702342
0.39,0.0220677565056659
0.39,0.0210322972471841
0.39,0.0200283920313147
0.39,0.0190562870262464
0.39,0.0181161218118469
0.4,0.0608652689482931
0.4,0.0597075159390088
0.4,0.0585061857596621
0.4,0.0572657392179681
0.4,0.0559905714366249
0.4,0.054684997207258
0.4,0.0533532375552709
0.4,0.0519994074564995
0.4,0.0506275047172732
0.4,0.0492413999946541
0.4,0.0478448279584256
0.4,0.0464413795632641
0.4,0.0450344954052654
0.4,0.0436274601482185
0.4,0.0422233979522362
0.4,0.0408252689113678
0.4,0.0394358664273761
0.4,0.0380578154902352
0.4,0.0366935718171786
0.4,0.0353454218035867
0.4,0.0340154832384839
0.4,0.0327057067279344
0.4,0.0314178777879102
0.4,0.0301536195408646
0.4,0.0289143960026769
0.4,0.0277015157698274
0.4,0.0265161363533274
0.4,0.0253592687750014
0.4,0.0242317825103834
0.4,0.023134410873197
0.4,0.0220677565049197
0.4,0.0210322972495156
0.4,0.0200283920580083
0.4,0.0190562870253582
0.4,0.018116121809596
0.4,0.0172079356357706
0.4,0.016331673707081
0.41,0.0640318097264354
0.41,0.0630319672165407
0.41,0.0619749339929274
0.41,0.0608652689551305
0.41,0.059707515929425
0.41,0.0585061857609375
0.41,0.0572657392187119
0.41,0.0559905714369811
0.41,0.0546849972077107
0.41,0.0533532375558918
0.41,0.051999407457534
0.41,0.0506275047186143
0.41,0.0492413999956156
0.41,0.0478448279590478
0.41,0.0464413795612346
0.41,0.0450344954051326
0.41,0.0436274601477751
0.41,0.0422233979515202
0.41,0.0408252689102758
0.41,0.0394358664261157
0.41,0.0380578154890088
0.41,0.0366935718164987
0.41,0.0353454218035829
0.41,0.0340154832383582
0.41,0.0327057067276735
0.41,0.0314178777873096
0.41,0.0301536195570741
0.41,0.0289143960002342
0.41,0.027701515764453
0.41,0.0265161363514771
0.41,0.0253592687790164
0.41,0.0242317825120811
0.41,0.023134410870401
0.41,0.0220677565124008
0.41,0.0210322972483934
0.41,0.0200283920579852
0.41,0.0190562870271312
0.41,0.0181161218101085
0.41,0.0172079356708329
0.41,0.0163316737027959
0.41,0.015487193453533
0.41,0.0146742707305375
0.41,0.0138926060326772
0.42,0.0658417274080574
0.42,0.0649699066799765
0.42,0.0640318097228964
0.42,0.0630319672175118
0.42,0.0619749339941039
0.42,0.0608652689559481
0.42,0.0597075159499656
0.42,0.0585061857613471
0.42,0.0572657392192404
0.42,0.0559905714368948
0.42,0.0546849972072889
0.42,0.0533532375547383
0.42,0.0519994074575115
0.42,0.0506275047182925
0.42,0.0492413999954309
0.42,0.0478448279595812
0.42,0.0464413795644146
0.42,0.0450344954024094
0.42,0.0436274601502811
0.42,0.0422233979545794
0.42,0.0408252689139714
0.42,0.0394358664304072
0.42,0.0380578154939712
0.42,0.0366935718219644
0.42,0.0353454218102182
0.42,0.0340154832464121
0.42,0.03270570673749
0.42,0.0314178777989871
0.42,0.0301536195421629
0.42,0.0289143960153759
0.42,0.0277015157851405
0.42,0.0265161363495364
0.42,0.0253592687683731
0.42,0.024231782542098
0.42,0.0231344108892867
0.42,0.0220677565090143
0.42,0.0210322972608703
0.42,0.0200283920343308
0.42,0.0190562870715109
0.42,0.018116121806711
0.42,0.0172079356655777
0.42,0.0163316737311027
0.42,0.0154871934506613
0.42,0.0146742707261643
0.42,0.0138926060412337
0.42,0.0131418305166637
0.42,0.0124215119698712
0.43,0.0673686663333404
0.43,0.0666427865812277
0.43,0.0658417274029821
0.43,0.0649699066811507
0.43,0.0640318097305203
0.43,0.0630319672179643
0.43,0.0619749339942469
0.43,0.0608652689559776
0.43,0.0597075159497554
0.43,0.0585061857611148
0.43,0.057265739218897
0.43,0.0559905714371522
0.43,0.0546849972071602
0.43,0.0533532375559028
0.43,0.0519994074570552
0.43,0.0506275047174349
0.43,0.0492413999940952
0.43,0.0478448279568676
0.43,0.046441379560776
0.43,0.0450344954043777
0.43,0.0436274601468125
0.43,0.0422233979497245
0.43,0.0408252689097766
0.43,0.0394358664258464
0.43,0.0380578154889784
0.43,0.0366935718170311
0.43,0.0353454218043693
0.43,0.0340154832392841
0.43,0.0327057067286979
0.43,0.031417877788246
0.43,0.0301536195429634
0.43,0.0289143959877786
0.43,0.0277015157567454
0.43,0.0265161363512463
0.43,0.0253592258916802
0.43,0.024231782531124
0.43,0.0231344108670186
0.43,0.0220677565567439
0.43,0.0210322972495395
0.43,0.0200283920728662
0.43,0.0190562870288002
0.43,0.0181161218100704
0.43,0.0172079356361257
0.43,0.0163316737573052
0.43,0.0154871934395586
0.43,0.0146742707432597
0.43,0.0138926060334399
0.43,0.0131418305544246
0.43,0.0124215119709674
0.43,0.0117311606252735
0.43,0.0110702348470617
0.44,0.0685776918801388
0.44,0.0680150391682164
0.44,0.0673686663337168
0.44,0.0666427865897444
0.44,0.0658417274090604
0.44,0.0649699066813226
0.44,0.0640318097305827
0.44,0.0630319672179073
0.44,0.0619749339941186
0.44,0.0608652689558393
0.44,0.0597075159497244
0.44,0.0585061857612704
0.44,0.0572657392191048
0.44,0.0559905714364616
0.44,0.054684997206451
0.44,0.0533532375539497
0.44,0.0519994074559255
0.44,0.0506275047163463
0.44,0.0492413999931629
0.44,0.0478448279565204
0.44,0.0464413795608127
0.44,0.0450344954050634
0.44,0.0436274601468433
0.44,0.0422233979520407
0.44,0.0408252689111591
0.44,0.0394358664212174
0.44,0.038057815484333
0.44,0.0366935718179192
0.44,0.0353454218044646
0.44,0.0340154832381483
0.44,0.0327057067271365
0.44,0.0314178777888595
0.44,0.0301536195438663
0.44,0.0289143959863259
0.44,0.0277015157557038
0.44,0.0265161363513567
0.44,0.0253592687703785
0.44,0.02423178251045
0.44,0.0231344108673359
0.44,0.022067756505496
0.44,0.0210322918448332
0.44,0.0200283920668629
0.44,0.0190562871007803
0.44,0.0181161218102543
0.44,0.0172079356822396
0.44,0.0163316737104848
0.44,0.0154871934501808
0.44,0.0146742707371008
0.44,0.0138926060214528
0.44,0.013141830560053
0.44,0.0124215119755098
0.44,0.0117311606305615
0.44,0.0110702348476974
0.44,0.0104381465336061
0.44,0.00983426649200547
0.45,0.06943570309235
0.45,0.0690525499945086
0.45,0.0685776918805372
0.45,0.0680150391757407
0.45,0.0673686663343552
0.45,0.0666427865898749
0.45,0.0658417274090802
0.45,0.0649699066812318
0.45,0.0640318097304182
0.45,0.0630319672177489
0.45,0.0619749340042743
0.45,0.060865268955358
0.45,0.0597075159486316
0.45,0.0585061857597142
0.45,0.0572657392172771
0.45,0.0559905714353793
0.45,0.0546849972057684
0.45,0.0533532375465605
0.45,0.0519994074487928
0.45,0.0506275046678266
0.45,0.049241399996328
0.45,0.0478448279600939
0.45,0.0464413795664682
0.45,0.0450344954119436
0.45,0.0436274601565478
0.45,0.0422233979638652
0.45,0.0408252689253421
0.45,0.0394358664525291
0.45,0.0380578155199215
0.45,0.0366935718518591
0.45,0.0353454218296479
0.45,0.0340154832664096
0.45,0.0327057067411018
0.45,0.0314178778011974
0.45,0.0301536195499673
0.45,0.0289143959922182
0.45,0.0277015157574918
0.45,0.0265161363531291
0.45,0.0253592687720887
0.45,0.0242317825132295
0.45,0.0231344108698472
0.45,0.0220677565077458
0.45,0.0210322972468365
0.45,0.0200283920295202
0.45,0.0190562870205524
0.45,0.0181161218108599
0.45,0.0172079356746245
0.45,0.0163316737979641
0.45,0.015487193450338
0.45,0.0146742707490022
0.45,0.0138926060329712
0.45,0.0131418305251889
0.45,0.0124215119569604
0.45,0.011731160671032
0.45,0.0110702348757743
0.45,0.0104381465067511
0.45,0.00983426648878716
0.45,0.00925792951183402
0.45,0.00870843921658948
0.46,0.0697234304922602
0.46,0.0694357030923444
0.46,0.0690525500019138
0.46,0.0685776918811554
0.46,0.0680150391762134
0.46,0.0673686663343622
0.46,0.0666427865897741
0.46,0.0658417274089148
0.46,0.064969906681189
0.46,0.0640318097300907
0.46,0.0630319672171011
0.46,0.061974933993011
0.46,0.0608652689544659
0.46,0.05970751594838
0.46,0.0585061857527568
0.46,0.0572657392180656
0.46,0.0559905714374234
0.46,0.0546849972081858
0.46,0.0533532375577672
0.46,0.0519994074601927
0.46,0.0506275047212729
0.46,0.0492413999993186
0.46,0.0478448279634013
0.46,0.0464413795684888
0.46,0.0450344954070196
0.46,0.043627460149257
0.46,0.0422233979511727
0.46,0.04082526891011
0.46,0.0394358664260508
0.46,0.0380578154886154
0.46,0.0366935718159543
0.46,0.0353454218031666
0.46,0.0340154832380579
0.46,0.0327057067276085
0.46,0.0314178777873076
0.46,0.0301536195423416
0.46,0.0289143960293177
0.46,0.027701515846019
0.46,0.0265161364448149
0.46,0.025359268825465
0.46,0.0242317825230773
0.46,0.023134410886578
0.46,0.022067756513041
0.46,0.0210322972514236
0.46,0.0200283920336439
0.46,0.0190562870234058
0.46,0.0181161218037372
0.46,0.0172079356274332
0.46,0.0163316737103087
0.46,0.0154871934517938
0.46,0.0146742707892497
0.46,0.0138926060332589
0.46,0.0131418305553819
0.46,0.0124215119757098
0.46,0.0117311606349388
0.46,0.0110702348271636
0.46,0.0104381465876688
0.46,0.00983426649739916
0.46,0.00925792948252013
0.46,0.00870843922584941
0.46,0.00818507277900049
0.47,0.0699988323590604
0.47,0.0699122270249492
0.47,0.0697234304930238
0.47,0.0694357030999478
0.47,0.0690525500019926
0.47,0.0685776918811673
0.47,0.0680150391761169
0.47,0.0673686663341485
0.47,0.0666427865896451
0.47,0.0658417274085029
0.47,0.0649699066803884
0.47,0.0640318097251885
0.47,0.0630319672109248
0.47,0.0619749339928048
0.47,0.0608652689548944
0.47,0.059707515949052
0.47,0.0585061857617729
0.47,0.0572657392202059
0.47,0.0559905714383049
0.47,0.0546849972088493
0.47,0.053353237556837
0.47,0.051999407457205
0.47,0.0506275047172445
0.47,0.0492413999930045
0.47,0.0478448279566989
0.47,0.0464413795611001
0.47,0.045034495404865
0.47,0.0436274601003532
0.47,0.0422233979513081
0.47,0.0408252689102178
0.47,0.0394358664261499
0.47,0.0380578154891368
0.47,0.0366935718164737
0.47,0.0353454218037238
0.47,0.0340154832385884
0.47,0.0327057067280317
0.47,0.0314178777877154
0.47,0.030153619542663
0.47,0.0289143959876494
0.47,0.0277015157570758
0.47,0.0265161363509951
0.47,0.0253592687704453
0.47,0.0242317825114995
0.47,0.0231344109805904
0.47,0.0220677566058441
0.47,0.0210322973199232
0.47,0.0200283920455044
0.47,0.0190562870300971
0.47,0.0181161218118107
0.47,0.0172079356321475
0.47,0.0163316737005889
0.47,0.0154871934515128
0.47,0.0146742707331927
0.47,0.0138926060339259
0.47,0.0131418305312043
0.47,0.0124215119721707
0.47,0.0117311606827948
0.47,0.0110702348516243
0.47,0.0104381465334691
0.47,0.00983426645897922
0.47,0.00925792950658844
0.47,0.0087084392162855
0.47,0.00818507277849356
0.47,0.00768708522277728
0.47,0.00721371415117167
0.48,0.0699802523518007
0.48,0.0699988323594388
0.48,0.069912227577461
0.48,0.0697234304932527
0.48,0.0694357030930142
0.48,0.0690525500019112
0.48,0.0685776918813639
0.48,0.0680150391759728
0.48,0.0673686663337781
0.48,0.0666427865862745
0.48,0.0658417274034197
0.48,0.0649699066800859
0.48,0.0640318097297747
0.48,0.0630319672169832
0.48,0.0619749339943266
0.48,0.0608652689563839
0.48,0.0597075159503014
0.48,0.0585061857616255
0.48,0.0572657392193921
0.48,0.0559905714366553
0.48,0.0546849972064291
0.48,0.0533532375543836
0.48,0.0519994074567153
0.48,0.0506275047170299
0.48,0.0492413999936798
0.48,0.0478448279568749
0.48,0.0464413795611861
0.48,0.0450344954049204
0.48,0.0436274601475908
0.48,0.0422233979513796
0.48,0.0408252689102968
0.48,0.0394358664262372
0.48,0.0380578154892203
0.48,0.036693571816567
0.48,0.0353454218038197
0.48,0.034015483238691
0.48,0.0327057067284001
0.48,0.031417877787881
0.48,0.0301536195427317
0.48,0.0289143959878153
0.48,0.0277015157572421
0.48,0.0265161363510662
0.48,0.02535926877054
0.48,0.0242317825116983
0.48,0.0231344108700995
0.48,0.0220677565087704
0.48,0.0210322972496491
0.48,0.0200283920855379
0.48,0.0190562871610918
0.48,0.0181161218875002
0.48,0.0172079356409635
0.48,0.0163316737071361
0.48,0.0154871934453386
0.48,0.0146742707197139
0.48,0.0138926060366986
0.48,0.0131418305183084
0.48,0.0124215119733257
0.48,0.0117311606481552
0.48,0.0110702347994998
0.48,0.0104381465613754
0.48,0.0098342664961848
0.48,0.00925792949085147
0.48,0.00870843911994923
0.48,0.00818506321725421
0.48,0.00768708531995665
0.48,0.00721371417458627
0.48,0.00676418266186296
0.49,0.0696170773513729
0.49,0.0698537915510379
0.49,0.0699802523576308
0.49,0.0699988323603478
0.49,0.0699122275763345
0.49,0.0697234304932018
0.49,0.0694357030932573
0.49,0.0690525500018069
0.49,0.0685776918806299
0.49,0.0680150391727056
0.49,0.0673686663333249
0.49,0.066642786588727
0.49,0.0658417274079998
0.49,0.0649699066803754
0.49,0.0640318097298877
0.49,0.0630319672180168
0.49,0.0619749339943166
0.49,0.0608652689560466
0.49,0.0597075159492622
0.49,0.0585061857606876
0.49,0.0572657392183208
0.49,0.055990571436549
0.49,0.0546849972067303
0.49,0.0533532375544198
0.49,0.0519994074566578
0.49,0.0506275047170216
0.49,0.0492413999936777
0.49,0.0478448279568668
0.49,0.0464413795611744
0.49,0.0450344954049487
0.49,0.0436274601476057
0.49,0.0422233979513802
0.49,0.0408252689102795
0.49,0.0394358664261912
0.49,0.0380578154891421
0.49,0.0366935718164495
0.49,0.03534542180366
0.49,0.0340154832384921
0.49,0.0327057067278969
0.49,0.0314178777877084
0.49,0.0301536195426891
0.49,0.0289143959880186
0.49,0.0277015157575072
0.49,0.026516136351717
0.49,0.0253592687719884
0.49,0.0242317825118477
0.49,0.0231344108700611
0.49,0.0220677565090209
0.49,0.0210322972496794
0.49,0.0200282846837713
0.49,0.0190562870274216
0.49,0.0181161218103387
0.49,0.0172079356937836
0.49,0.0163316738624462
0.49,0.0154871935487054
0.49,0.0146742707395374
0.49,0.0138926060228921
0.49,0.0131418305004323
0.49,0.0124215119753024
0.49,0.0117311606080264
0.49,0.0110702348501499
0.49,0.0104381465449319
0.49,0.00983426649080488
0.49,0.00925792950357307
0.49,0.00870843923370668
0.49,0.00818507274333502
0.49,0.00768708541857399
0.49,0.00721371415550132
0.49,0.00676418267740564
0.49,0.00633770425473457
0.49,0.00593348548043537
0.5,0.0692680874076336
0.5,0.0696170773517092
0.5,0.0698537915519007
0.5,0.0699802523576996
0.5,0.0699988323598481
0.5,0.069912227576665
0.5,0.0697234304931771
0.5,0.0694357030926919
0.5,0.0690525500012195
0.5,0.0685776918802103
0.5,0.068015039175103
0.5,0.067368666333349
0.5,0.0666427865889597
0.5,0.0658417274083888
0.5,0.0649699066812069
0.5,0.064031809730486
0.5,0.0630319672178258
0.5,0.0619749339938475
0.5,0.060865268955335
0.5,0.0597075159493654
0.5,0.0585061857608676
0.5,0.0572657392186784
0.5,0.0559905714366303
0.5,0.0546849972066724
0.5,0.0533532375544217
0.5,0.0519994074562691
0.5,0.0506275047170444
0.5,0.0492413999936912
0.5,0.0478448279568647
0.5,0.0464413795610898
0.5,0.0450344954048396
0.5,0.0436274601476286
0.5,0.0422233979514262
0.5,0.0408252689132819
0.5,0.0394358664296093
0.5,0.0380578154930258
0.5,0.0366935718207143
0.5,0.0353454218086023
0.5,0.0340154832443244
0.5,0.0327057067350081
0.5,0.0314178777961279
0.5,0.0301536195424593
0.5,0.0289143959876851
0.5,0.0277015157569697
0.5,0.0265161363506361
0.5,0.0253592687699487
0.5,0.0242317825109758
0.5,0.0231344108693744
0.5,0.0220677565090663
0.5,0.0210322972517334
0.5,0.0200283920345286
0.5,0.0190562870275461
0.5,0.018116121810257
0.5,0.0172079356363812
0.5,0.0163316737090469
0.5,0.0154871935326691
0.5,0.0146742709380336
0.5,0.0138926060380853
0.5,0.0131418305114257
0.5,0.0124215119553099
0.5,0.0117311605940851
0.5,0.0110702348525575
0.5,0.0104381465342109
0.5,0.0098342664920088
0.5,0.0092579295962476
0.5,0.00870843933671717
0.5,0.00818507277963909
0.5,0.00768708534610529
0.5,0.00721371415063921
0.5,0.0067641826851792
0.5,0.00633770420733448
0.5,0.00593348553013273
0.5,0.00555072962765535
0.51,0.0688051761246362
0.51,0.0692680874082581
0.51,0.0696170773524879
0.51,0.0698537915516689
0.51,0.0699802523576386
0.51,0.0699988323599434
0.51,0.0699122275760078
0.51,0.0697234304926001
0.51,0.0694357030921475
0.51,0.0690525500010046
0.51,0.0685776918802087
0.51,0.0680150391753357
0.51,0.067368666333691
0.51,0.0666427865896958
0.51,0.0658417274089424
0.51,0.0649699066807491
0.51,0.0640318097302923
0.51,0.0630319672174263
0.51,0.0619749339935076
0.51,0.0608652689549982
0.51,0.0597075159489923
0.51,0.0585061857609084
0.51,0.0572657392187271
0.51,0.0559905714366891
0.51,0.0546849972068757
0.51,0.0533532375545989
0.51,0.0519994074571184
0.51,0.0506275047175561
0.51,0.0492413999941707
0.51,0.0478448279578859
0.51,0.0464413795621845
0.51,0.0450344954058917
0.51,0.0436274601482628
0.51,0.0422233979518355
0.51,0.0408252689104807
0.51,0.0394358664260955
0.51,0.0380578154886315
0.51,0.0366935718163929
0.51,0.0353454218041062
0.51,0.0340154832389419
0.51,0.032705706728222
0.51,0.0314178777877188
0.51,0.0301536195423799
0.51,0.0289143959878528
0.51,0.0277015157589557
0.51,0.0265161363546929
0.51,0.0253592687779469
0.51,0.0242317825250385
0.51,0.0231344108912229
0.51,0.0220677565091491
0.51,0.0210322972496628
0.51,0.0200283920328344
0.51,0.0190562870262689
0.51,0.0181161218103786
0.51,0.0172079356389132
0.51,0.0163316737093626
0.51,0.0154871934507278
0.51,0.0146742707319153
0.51,0.013892606136461
0.51,0.0131418307596076
0.51,0.0124215119742228
0.51,0.0117311606116923
0.51,0.0110702348700829
0.51,0.0104381465357872
0.51,0.00983426649515429
0.51,0.00925792950693349
0.51,0.00870843921285802
0.51,0.00818507293049775
0.51,0.00768708535014406
0.51,0.00721371417872119
0.51,0.00676418262811773
0.51,0.00633770433006076
0.51,0.00593348548550887
0.51,0.00555072976829907
0.51,0.00518864011964193
0.51,0.00484642195676499
0.52,0.0675330467449596
0.52,0.0682271007317342
0.52,0.0688051761253155
0.52,0.0692680874083528
0.52,0.0696170773520451
0.52,0.0698537915519085
0.52,0.0699802523575424
0.52,0.0699988323593632
0.52,0.0699122275755721
0.52,0.0697234304923562
0.52,0.0694357030921066
0.52,0.069052550001152
0.52,0.0685776918805133
0.52,0.0680150391757406
0.52,0.0673686663342607
0.52,0.0666427865897159
0.52,0.0658417274088939
0.52,0.0649699066771258
0.52,0.0640318097301383
0.52,0.0630319672102322
0.52,0.0619749339935344
0.52,0.0608652689552304
0.52,0.0597075159492266
0.52,0.0585061857605656
0.52,0.0572657392184357
0.52,0.0559905714364057
0.52,0.054684997207304
0.52,0.0533532375550453
0.52,0.0519994074568747
0.52,0.0506275047170874
0.52,0.0492413999934251
0.52,0.0478448279602015
0.52,0.0464413795651197
0.52,0.045034495410522
0.52,0.0436274601549791
0.52,0.0422233979602391
0.52,0.0408252689208212
0.52,0.0394358664386666
0.52,0.0380578155038447
0.52,0.0366935718337511
0.52,0.0353454218239904
0.52,0.0340154832623408
0.52,0.032705706755793
0.52,0.0314178778199907
0.52,0.0301536195420949
0.52,0.0289143959871402
0.52,0.0277015157558739
0.52,0.0265161363510449
0.52,0.0253592687714397
0.52,0.0242317825116812
0.52,0.0231344108699723
0.52,0.0220677565106963
0.52,0.0210322972498073
0.52,0.0200283920508587
0.52,0.0190562870609602
0.52,0.0181161218102452
0.52,0.0172079356365398
0.52,0.0163316652056653
0.52,0.0154871934514604
0.52,0.0146742707364291
0.52,0.01389260603387
0.52,0.0131418305169224
0.52,0.0124215120894535
0.52,0.011731160885464
0.52,0.0110702348455314
0.52,0.0104381465140366
0.52,0.00983426645890506
0.52,0.00925792950970794
0.52,0.00870843921651843
0.52,0.00818507278115876
0.52,0.00768708532713269
0.52,0.00721371431390416
0.52,0.00676418267749801
0.52,0.00633770422276125
0.52,0.00593348548482875
0.52,0.00555072977531856
0.52,0.00518864006159236
0.52,0.00484642190401297
0.52,0.0045232858135702
0.53,0.0667226526643653
0.53,0.0675330467454229
0.53,0.0682271007335776
0.53,0.0688051761252269
0.53,0.0692680874087374
0.53,0.0696170773521137
0.53,0.0698537915517411
0.53,0.0699802523570734
0.53,0.0699988323590718
0.53,0.0699122275754798
0.53,0.0697234304924497
0.53,0.0694357030923626
0.53,0.069052550001527
0.53,0.0685776918810646
0.53,0.0680150391760731
0.53,0.0673686663342544
0.53,0.0666427865896843
0.53,0.0658417274088449
0.53,0.0649699066809853
0.53,0.0640318097302061
0.53,0.0630319672175779
0.53,0.0619749339939124
0.53,0.0608652689557945
0.53,0.059707515949684
0.53,0.058506185761217
0.53,0.0572657392193488
0.53,0.0559905714376474
0.53,0.0546849972082798
0.53,0.0533532375565636
0.53,0.0519994074589946
0.53,0.0506275047199237
0.53,0.0492413999971356
0.53,0.0478448279613378
0.53,0.046441379564712
0.53,0.0450344954087438
0.53,0.0436274601514925
0.53,0.0422233979566246
0.53,0.0408252689159742
0.53,0.039435866426356
0.53,0.0380578154893555
0.53,0.0366935718166679
0.53,0.035345421803566
0.53,0.0340154832383747
0.53,0.0327057067277398
0.53,0.0314178777873236
0.53,0.030153619542048
0.53,0.0289143960165791
0.53,0.0277015157937744
0.53,0.0265161363978433
0.53,0.0253592688278105
0.53,0.0242317825798184
0.53,0.0231344108698102
0.53,0.0220677565089096
0.53,0.0210322972505379
0.53,0.020028392034428
0.53,0.0190562870293398
0.53,0.018116121810304
0.53,0.0172079356511893
0.53,0.0163316737518956
0.53,0.0154871934511042
0.53,0.0146742707325233
0.53,0.0138926060318971
0.53,0.0131418305187525
0.53,0.0124215119730384
0.53,0.0117311606378017
0.53,0.0110702349834542
0.53,0.0104381467529115
0.53,0.00983426647839569
0.53,0.00925792947872139
0.53,0.00870843922780962
0.53,0.00818507278438196
0.53,0.00768708532899809
0.53,0.00721371414885486
0.53,0.00676418292515479
0.53,0.00633770422471724
0.53,0.00593348549058659
0.53,0.00555072985303129
0.53,0.00518864010788911
0.53,0.00484642191639906
0.53,0.00452328587257944
0.53,0.00421844963848583
0.54,0.0657960337188968
0.54,0.0667226526648432
0.54,0.0675330467458819
0.54,0.0682271007318623
0.54,0.0688051761254694
0.54,0.0692680874082375
0.54,0.0696170773516192
0.54,0.069853791550993
0.54,0.0699802523567932
0.54,0.0699988323591008
0.54,0.0699122275756746
0.54,0.0697234304927766
0.54,0.0694357030927781
0.54,0.0690525500018948
0.54,0.0685776918810978
0.54,0.0680150391761015
0.54,0.0673686663342436
0.54,0.0666427865896841
0.54,0.0658417274088871
0.54,0.0649699066811061
0.54,0.0640318097304057
0.54,0.063031967217892
0.54,0.0619749339943112
0.54,0.0608652689562063
0.54,0.0597075159501719
0.54,0.0585061857617588
0.54,0.0572657392199287
0.54,0.0559905714382896
0.54,0.0546849972089755
0.54,0.0533532375572617
0.54,0.0519994074596672
0.54,0.0506275047202733
0.54,0.0492413999975145
0.54,0.0478448279618454
0.54,0.046441379566012
0.54,0.0450344954110679
0.54,0.0436274601546711
0.54,0.0422233979596649
0.54,0.0408252689197991
0.54,0.0394358664368926
0.54,0.0380578155028442
0.54,0.0366935718295851
0.54,0.0353454218181602
0.54,0.0340154832367769
0.54,0.0327057067250249
0.54,0.0314178777844781
0.54,0.0301536195420875
0.54,0.0289143959864836
0.54,0.027701515755664
0.54,0.0265161363502416
0.54,0.0253592492029523
0.54,0.024231782511032
0.54,0.0231344108699798
0.54,0.0220677565731699
0.54,0.0210322973336724
0.54,0.0200283921375443
0.54,0.0190562870272162
0.54,0.0181161218114722
0.54,0.0172079356367226
0.54,0.0163316737095658
0.54,0.0154871934509914
0.54,0.0146742707594459
0.54,0.0138926060341449
0.54,0.0131418305179904
0.54,0.0124215119672642
0.54,0.0117311606375132
0.54,0.0110702348505138
0.54,0.0104381465288503
0.54,0.00983426661043452
0.54,0.00925792970604267
0.54,0.00870843931183574
0.54,0.00818507279710845
0.54,0.00768708533169438
0.54,0.00721371415245331
0.54,0.00676418267821832
0.54,0.00633770422361213
0.54,0.00593348561087148
0.54,0.00555072981542093
0.54,0.00518864003302055
0.54,0.00484642207427122
0.54,0.00452328585976169
0.54,0.0042184496452351
0.54,0.00393114089227398
0.55,0.0647538044990038
0.55,0.0657960337194222
0.55,0.066722652665322
0.55,0.0675330467460279
0.55,0.0682271007319773
0.55,0.0688051761249045
0.55,0.0692680874078296
0.55,0.0696170773513783
0.55,0.0698537915509406
0.55,0.0699802523570349
0.55,0.0699988323593675
0.55,0.069912227576045
0.55,0.0697234304928927
0.55,0.0694357030929576
0.55,0.0690525500019224
0.55,0.0685776918811065
0.55,0.0680150391761022
0.55,0.0673686663342562
0.55,0.0666427865897296
0.55,0.0658417274089809
0.55,0.0649699066812496
0.55,0.0640318097306078
0.55,0.0630319672180529
0.55,0.0619749339944907
0.55,0.060865268956456
0.55,0.0597075159504096
0.55,0.0585061857620289
0.55,0.0572657392201483
0.55,0.0559905714378819
0.55,0.054684997208683
0.55,0.0533532375569526
0.55,0.0519994074592219
0.55,0.0506275047203566
0.55,0.0492413999977905
0.55,0.0478448279619826
0.55,0.0464413795676111
0.55,0.0450344954128203
0.55,0.0436274601571046
0.55,0.0422233979626818
0.55,0.0408252689219573
0.55,0.0394358664417196
0.55,0.038057815505357
0.55,0.036693571836559
0.55,0.0353454218279059
0.55,0.0340154832655291
0.55,0.0327057067589511
0.55,0.0314178778217044
0.55,0.0301536195767302
0.55,0.0289143960233269
0.55,0.0277015157564588
0.55,0.0265161363524617
0.55,0.0253592687690006
0.55,0.0242317825117185
0.55,0.0231344108699175
0.55,0.0220677565097108
0.55,0.021032297249262
0.55,0.0200283920345524
0.55,0.01905628702651
0.55,0.0181161219145118
0.55,0.0172079357684375
0.55,0.0163316737123916
0.55,0.0154871934553833
0.55,0.0146742707351042
0.55,0.0138926060336573
0.55,0.013141830528147
0.55,0.0124215120401514
0.55,0.011731160638653
0.55,0.0110702348531808
0.55,0.0104381465325663
0.55,0.00983426649042207
0.55,0.00925792971520889
0.55,0.00870843927444986
0.55,0.00818506496726856
0.55,0.00768708535962337
0.55,0.0072137142085118
0.55,0.00676418268155587
0.55,0.00633770422625135
0.55,0.00593348547931094
0.55,0.0055507298905344
0.55,0.00518864009876219
0.55,0.00484642175402294
0.55,0.00452328583218509
0.55,0.00421844964703966
0.55,0.00393114090181856
0.55,0.00366059854984013
0.56,0.0635971002799046
0.56,0.0647538044995194
0.56,0.0657960337197615
0.56,0.0667226526652151
0.56,0.0675330467456553
0.56,0.0682271007315509
0.56,0.0688051761246709
0.56,0.0692680874076848
0.56,0.0696170773514117
0.56,0.0698537915511317
0.56,0.0699802523538762
0.56,0.0699988323597553
0.56,0.0699122275762744
0.56,0.0697234304932061
0.56,0.0694357030929754
0.56,0.0690525500019219
0.56,0.0685776918810988
0.56,0.0680150391760996
0.56,0.0673686663342724
0.56,0.0666427865897699
0.56,0.0658417274090285
0.56,0.0649699065402696
0.56,0.0640318097306445
0.56,0.0630319672181521
0.56,0.0619749339945904
0.56,0.0608652689565618
0.56,0.0597075159501261
0.56,0.0585061857615324
0.56,0.057265739219493
0.56,0.0559905714376354
0.56,0.0546849972079923
0.56,0.0533532375567583
0.56,0.0519994074594572
0.56,0.0506275047206876
0.56,0.0492413999988923
0.56,0.047844827963263
0.56,0.0464413795630624
0.56,0.0450344954072026
0.56,0.0436274601490877
0.56,0.0422233979543486
0.56,0.0408252689128537
0.56,0.0394358664296093
0.56,0.038057815492563
0.56,0.0366935718196284
0.56,0.0353454218062498
0.56,0.0340154832400257
0.56,0.0327057067290976
0.56,0.0314178777883105
0.56,0.0301536195425767
0.56,0.028914396039879
0.56,0.0277015158129359
0.56,0.0265161364115375
0.56,0.0253592688311993
0.56,0.0242317825748636
0.56,0.0231344108702155
0.56,0.022067756513388
0.56,0.021032297249798
0.56,0.0200283920345896
0.56,0.0190562870276859
0.56,0.0181161218133052
0.56,0.017207935636522
0.56,0.0163316737076603
0.56,0.0154871935884603
0.56,0.0146742707311248
0.56,0.0138926060333968
0.56,0.013141830517537
0.56,0.012421511973941
0.56,0.0117311606374384
0.56,0.0110702349212863
0.56,0.0104381465342342
0.56,0.00983426649666153
0.56,0.00925792950790116
0.56,0.00870843913913055
0.56,0.00818507293266357
0.56,0.00768708555839348
0.56,0.00721371411176941
0.56,0.00676418268028378
0.56,0.00633770422796287
0.56,0.00593348548091299
0.56,0.00555072976995863
0.56,0.00518864010884657
0.56,0.00484642193838591
0.56,0.00452328579253547
0.56,0.00421844970873719
0.56,0.00393114090746183
0.56,0.00366059851940359
0.56,0.00340607467235876
0.56,0.00316683622067604
0.57,0.0609475286354887
0.57,0.0623275968481667
0.57,0.0635971002801873
0.57,0.0647538046800277
0.57,0.0657960337195879
0.57,0.0667226526660464
0.57,0.0675330467452651
0.57,0.0682271007313103
0.57,0.0688051761246044
0.57,0.0692680874077847
0.57,0.0696170773480895
0.57,0.0698537915488022
0.57,0.0699802523577293
0.57,0.0699988323598315
0.57,0.0699122275763008
0.57,0.0697234304932094
0.57,0.0694357030929605
0.57,0.069052550001899
0.57,0.0685776918810742
0.57,0.068015039176085
0.57,0.0673686663342705
0.57,0.0666427865897296
0.57,0.0658417274090124
0.57,0.0649699066813524
0.57,0.0640318097304776
0.57,0.0630319672178412
0.57,0.0619749339940726
0.57,0.0608652689559245
0.57,0.059707515949664
0.57,0.0585061857610056
0.57,0.0572657392189257
0.57,0.0559905714382314
0.57,0.0546849971820096
0.57,0.053353237557223
0.57,0.0519994074536065
0.57,0.0506275047141891
0.57,0.0492413999951532
0.57,0.0478448279586847
0.57,0.0464413795626061
0.57,0.0450344954075756
0.57,0.04362746015068
0.57,0.0422233979549684
0.57,0.0408252689142981
0.57,0.0394358664306232
0.57,0.0380578154938581
0.57,0.0366935718212756
0.57,0.0353454218083664
0.57,0.034015483242653
0.57,0.0327057067311645
0.57,0.0314178777893008
0.57,0.0301536195420188
0.57,0.0289143959872945
0.57,0.027701515758873
0.57,0.026516136350041
0.57,0.0253592687688057
0.57,0.0242317825088815
0.57,0.0231344109589853
0.57,0.0220677566048645
0.57,0.0210322973449393
0.57,0.0200283920387005
0.57,0.0190562533065337
0.57,0.0181161218106003
0.57,0.0172079356367495
0.57,0.0163316737094643
0.57,0.015487193451452
0.57,0.0146742707301305
0.57,0.013892606172009
0.57,0.013141830515945
0.57,0.0124215119720232
0.57,0.0117311606381634
0.57,0.0110702348513412
0.57,0.0104381465333407
0.57,0.00983426657879716
0.57,0.00925792943799331
0.57,0.00870843920642805
0.57,0.0081850727900088
0.57,0.00768708535759899
0.57,0.00721371420192396
0.57,0.00676418264480505
0.57,0.00633770439376113
0.57,0.00593348549177541
0.57,0.00555072977331861
0.57,0.00518864009802567
0.57,0.00484642193385088
0.57,0.00452328589824869
0.57,0.00421844965115636
0.57,0.00393114093356095
0.57,0.00366059837094856
0.57,0.00340607465881848
0.57,0.00316683614965463
0.57,0.00294216614246867
0.58,0.0594597049520176
0.58,0.0609475286357788
0.58,0.0623275968484593
0.58,0.0635971002803478
0.58,0.0647538044995256
0.58,0.0657960337191635
0.58,0.0667226526645123
0.58,0.0675330467450931
0.58,0.0682271007313075
0.58,0.0688051761247545
0.58,0.0692680874050975
0.58,0.0696170773501204
0.58,0.0698537915516284
0.58,0.0699802523576684
0.58,0.0699988323598421
0.58,0.0699122275510403
0.58,0.069723430493181
0.58,0.0694357030929177
0.58,0.0690525500018575
0.58,0.0685776918810396
0.58,0.0680150391759248
0.58,0.0673686663342087
0.58,0.0666427865896128
0.58,0.0658417274083046
0.58,0.0649699066809247
0.58,0.0640318097301577
0.58,0.0630319672175069
0.58,0.0619749339937266
0.58,0.0608652689555211
0.58,0.0597075159498714
0.58,0.0585061857571115
0.58,0.0572657392196373
0.58,0.0559905714378648
0.58,0.0546849972074526
0.58,0.0533532375554893
0.58,0.0519994074576694
0.58,0.0506275047184906
0.58,0.0492413999955929
0.58,0.04784482795863
0.58,0.0464413795640916
0.58,0.0450344954084699
0.58,0.0436274601518082
0.58,0.0422233979563228
0.58,0.0408252689160123
0.58,0.0394358664327521
0.58,0.0380578154965266
0.58,0.036693571824612
0.58,0.0353454218125039
0.58,0.0340154832478238
0.58,0.0327057067374882
0.58,0.0314178777968958
0.58,0.0301536195511249
0.58,0.0289143959922482
0.58,0.0277015157586963
0.58,0.0265161363499863
0.58,0.0253592687670883
0.58,0.0242317825083775
0.58,0.02313441087067
0.58,0.0220677565098104
0.58,0.021032297248041
0.58,0.0200283921571348
0.58,0.0190562871521752
0.58,0.0181161219284964
0.58,0.0172079356404894
0.58,0.0163316737159351
0.58,0.0154871934507219
0.58,0.0146742707323038
0.58,0.013892606038538
0.58,0.0131418305153235
0.58,0.0124215119721842
0.58,0.0117311608396129
0.58,0.011070234849103
0.58,0.0104381465341814
0.58,0.00983426643147678
0.58,0.00925792950721993
0.58,0.00870843921952025
0.58,0.0081850727841708
0.58,0.00768708532209672
0.58,0.00721371419440664
0.58,0.00676418281888203
0.58,0.00633770442777548
0.58,0.00593348542049443
0.58,0.00555072977998461
0.58,0.00518864010729292
0.58,0.00484642193804818
0.58,0.00452328581152273
0.58,0.00421844982961717
0.58,0.00393114093700286
0.58,0.00366059845493893
0.58,0.00340607468764209
0.58,0.0031668361461521
0.58,0.0029421661118485
0.58,0.00273136472115953
0.59,0.0578675241059495
0.59,0.0594597049523046
0.59,0.0609475286375919
0.59,0.0623275968485218
0.59,0.0635971002800762
0.59,0.0647538045119744
0.59,0.0657960337189498
0.59,0.0667226526644006
0.59,0.0675330467451403
0.59,0.068227100728385
0.59,0.0688051761256015
0.59,0.0692680874072522
0.59,0.0696170773520366
0.59,0.0698537915516485
0.59,0.0699802523576636
0.59,0.0699988323628115
0.59,0.0699122275762488
0.59,0.0697234304931336
0.59,0.0694357030928739
0.59,0.0690525500017717
0.59,0.068577691880965
0.59,0.0680150391758633
0.59,0.067368666333931
0.59,0.0666427865893298
0.59,0.0658417274084967
0.59,0.064969906680663
0.59,0.0640318097298964
0.59,0.0630319672141416
0.59,0.061974933989875
0.59,0.06086526895585
0.59,0.0597075159495568
0.59,0.0585061857613184
0.59,0.0572657392192585
0.59,0.0559905714371531
0.59,0.0546849972075604
0.59,0.0533532375556195
0.59,0.0519994074578001
0.59,0.0506275047184924
0.59,0.0492413999937281
0.59,0.0478448279569171
0.59,0.0464413795612661
0.59,0.0450344954050981
0.59,0.0436274601478344
0.59,0.0422233979516953
0.59,0.0408252689106922
0.59,0.0394358664267063
0.59,0.0380578154897507
0.59,0.0366935718263925
0.59,0.035345421814806
0.59,0.0340154832507036
0.59,0.0327057067409118
0.59,0.0314178778009657
0.59,0.0301536195557702
0.59,0.0289143960000778
0.59,0.0277015157677412
0.59,0.0265161363590452
0.59,0.0253592687735764
0.59,0.0242317825133191
0.59,0.0231344108673827
0.59,0.0220677565058267
0.59,0.0210322972497411
0.59,0.0200283920385447
0.59,0.0190562870309464
0.59,0.0181161218109998
0.59,0.017207935789769
0.59,0.0163316738557273
0.59,0.0154871934498616
0.59,0.0146742707461551
0.59,0.0138926060338151
0.59,0.0131418305174653
0.59,0.0124215119778577
0.59,0.0117311606353196
0.59,0.0110702348494498
0.59,0.0104381465322554
0.59,0.00983426649167374
0.59,0.00925792951282656
0.59,0.00870843921622733
0.59,0.00818507282426295
0.59,0.00768708533085771
0.59,0.0072137141552655
0.59,0.00676418273897195
0.59,0.00633770445434445
0.59,0.00593348545718286
0.59,0.00555072971099957
0.59,0.00518864010346354
0.59,0.00484642193482854
0.59,0.00452328581291428
0.59,0.00421844964436735
0.59,0.00393114108697401
0.59,0.00366059859104362
0.59,0.00340607460509101
0.59,0.00316683630828773
0.59,0.00294216591449192
0.59,0.00273136473338753
0.59,0.00253375050870575
0.6,0.0561749851931524
0.6,0.0578675241062252
0.6,0.059459704954139
0.6,0.0609475286360781
0.6,0.0623275968497432
0.6,0.0635971002797728
0.6,0.0647538044989761
0.6,0.0657960337188962
0.6,0.0667226526644858
0.6,0.0675330467426785
0.6,0.0682271007300111
0.6,0.0688051761253445
0.6,0.069268087408328
0.6,0.0696170773520433
0.6,0.0698537915516319
0.6,0.0699802523576286
0.6,0.0699988323597677
0.6,0.0699122275761978
0.6,0.069723430493043
0.6,0.0694357030928182
0.6,0.0690525500016225
0.6,0.0685776918806898
0.6,0.0680150391756073
0.6,0.0673686663337087
0.6,0.0666427865891333
0.6,0.0658417274083228
0.6,0.0649699066771072
0.6,0.0640318097303445
0.6,0.0630319672176878
0.6,0.0619749339938965
0.6,0.0608652689556132
0.6,0.0597075159493185
0.6,0.0585061857609953
0.6,0.0572657392189178
0.6,0.0559905714370088
0.6,0.054684997206772
0.6,0.0533532375546329
0.6,0.05199940745662
0.6,0.0506275047170291
0.6,0.0492413999937728
0.6,0.0478448279571094
0.6,0.046441379561588
0.6,0.0450344954055689
0.6,0.0436274601484775
0.6,0.0422233979525269
0.6,0.0408252689117243
0.6,0.0394358664279525
0.6,0.0380578154911984
0.6,0.0366935718187648
0.6,0.0353454218043842
0.6,0.0340154832392278
0.6,0.0327057067291517
0.6,0.0314178777903051
0.6,0.0301536195623846
0.6,0.0289143960080317
0.6,0.0277015157771037
0.6,0.026516136369554
0.6,0.0253592687863309
0.6,0.0242317825228633
0.6,0.0231344108765464
0.6,0.0220677565058791
0.6,0.0210322972457782
0.6,0.0200283920400463
0.6,0.0190562870274349
0.6,0.0181161212449441
0.6,0.0172079356504854
0.6,0.0163316737092469
0.6,0.0154871936394463
0.6,0.0146742709046022
0.6,0.0138926060287741
0.6,0.0131418305180993
0.6,0.0124215119728526
0.6,0.0117311606383343
0.6,0.0110702348548037
0.6,0.010438146484405
0.6,0.00983426649198571
0.6,0.00925792951171345
0.6,0.00870825961255917
0.6,0.00818507278407776
0.6,0.0076870853321831
0.6,0.00721371425268047
0.6,0.00676418268412315
0.6,0.00633770421681401
0.6,0.00593348551981299
0.6,0.00555072981130578
0.6,0.00518864019128151
0.6,0.00484642207238872
0.6,0.00452328590465645
0.6,0.00421844964699569
0.6,0.00393114090257107
0.6,0.00366059852917888
0.6,0.00340607475393262
0.6,0.00316683614580948
0.6,0.00294216614952703
0.6,0.00273136471108337
0.6,0.00253375057596128
0.6,0.00234866119651223
0.61,0.0543866973219339
0.61,0.0561749851934051
0.61,0.057867524108002
0.61,0.0594597049525541
0.61,0.060947528636985
0.61,0.0623275968480015
0.61,0.0635971002796046
0.61,0.0647538044989515
0.61,0.0657960337162782
0.61,0.0667226526647033
0.61,0.0675330467443845
0.61,0.0682271007320528
0.61,0.0688051761252074
0.61,0.0692680874083229
0.61,0.0696170773520173
0.61,0.0698537915515908
0.61,0.0699802523575798
0.61,0.069998832359686
0.61,0.0699122275761724
0.61,0.0697234304929158
0.61,0.0694357030921842
0.61,0.0690525500013857
0.61,0.0685776918804984
0.61,0.068015039175458
0.61,0.0673686663301975
0.61,0.0666427865896195
0.61,0.065841727408831
0.61,0.0649699066810175
0.61,0.0640318097302552
0.61,0.0630319672175888
0.61,0.0619749339938166
0.61,0.0608652689554995
0.61,0.0597075159491646
0.61,0.058506185760966
0.61,0.0572657392188848
0.61,0.0559905714366283
0.61,0.0546849972068916
0.61,0.0533532375544416
0.61,0.0519994074568191
0.61,0.0506275047172954
0.61,0.049241399994043
0.61,0.0478448279591085
0.61,0.0464413795632307
0.61,0.0450344954074064
0.61,0.0436274601505007
0.61,0.0422233979547214
0.61,0.0408252689140933
0.61,0.0394358664305255
0.61,0.0380578154940346
0.61,0.0366935718219781
0.61,0.035345421809909
0.61,0.0340154832456516
0.61,0.0327057067361648
0.61,0.0314178777972168
0.61,0.0301536195593934
0.61,0.0289143960072024
0.61,0.027701515779329
0.61,0.0265161364015268
0.61,0.0253592688258938
0.61,0.0242317825378462
0.61,0.023134410892317
0.61,0.0220677565253604
0.61,0.0210322972590913
0.61,0.020028392029718
0.61,0.0190562870273846
0.61,0.0181161218101996
0.61,0.017207935643674
0.61,0.016331673709531
0.61,0.0154871934509775
0.61,0.0146742707348114
0.61,0.0138926060339442
0.61,0.0131418307214328
0.61,0.0124215119637205
0.61,0.0117311606359158
0.61,0.0110702348637151
0.61,0.010438146534393
0.61,0.00983426649164154
0.61,0.00925792950824622
0.61,0.00870843941925759
0.61,0.00818507278107816
0.61,0.00768708533122564
0.61,0.00721371415125693
0.61,0.00676418269680545
0.61,0.00633770422971369
0.61,0.00593348548713846
0.61,0.00555071984991429
0.61,0.00518864021097221
0.61,0.00484642208007657
0.61,0.00452328581783967
0.61,0.00421844966166507
0.61,0.00393114090478308
0.61,0.00366059852690026
0.61,0.00340607466125831
0.61,0.00316683631633929
0.61,0.00294216609174214
0.61,0.00273136473885272
0.61,0.00253375051703397
0.61,0.00234866125039424
0.61,0.00217545429881172
0.62,0.0525078860448404
0.62,0.054386697323682
0.62,0.0561749851936322
0.62,0.0578675241064287
0.62,0.0594597049523227
0.62,0.0609475286355997
0.62,0.0623275968478696
0.62,0.0635971002796107
0.62,0.0647538044966449
0.62,0.0657960337192274
0.62,0.0667226526641853
0.62,0.0675330467485208
0.62,0.0682271007318533
0.62,0.068805176125193
0.62,0.069268087408291
0.62,0.069617077351973
0.62,0.0698537915515441
0.62,0.0699802523576067
0.62,0.0699988323596009
0.62,0.0699122275759005
0.62,0.0697234304926846
0.62,0.0694357030923622
0.62,0.0690525500012604
0.62,0.0685776918771271
0.62,0.0680150391759613
0.62,0.0673686663341279
0.62,0.0666427865895931
0.62,0.0658417274088011
0.62,0.064969906680983
0.62,0.0640318097302157
0.62,0.0630319672175453
0.62,0.0619749339937367
0.62,0.0608652689553549
0.62,0.0597075159495313
0.62,0.0585061857610072
0.62,0.0572657392188808
0.62,0.0559905714370154
0.62,0.0546849972073815
0.62,0.0533532375550278
0.62,0.0519994074574205
0.62,0.0506275047179646
0.62,0.0492413999948372
0.62,0.047844827958094
0.62,0.0464413795624629
0.62,0.045034495406206
0.62,0.0436274601488189
0.62,0.0422233979524974
0.62,0.040825268911312
0.62,0.0394358664270511
0.62,0.0380578154904824
0.62,0.0366935718176656
0.62,0.0353454218047256
0.62,0.0340154832394287
0.62,0.0327057067287517
0.62,0.0314178777891921
0.62,0.0301536195443041
0.62,0.0289143959895938
0.62,0.0277015157586024
0.62,0.0265161363538585
0.62,0.0253592687757335
0.62,0.0242317825304099
0.62,0.023134410933259
0.62,0.0220677565702229
0.62,0.0210322973157312
0.62,0.02002839205554
0.62,0.0190562870368645
0.62,0.0181161218103275
0.62,0.0172079356362849
0.62,0.0163316737094684
0.62,0.0154871934578145
0.62,0.0146742707315736
0.62,0.0138926060334494
0.62,0.0131418305211888
0.62,0.0124215119686888
0.62,0.0117311608595849
0.62,0.0110702347970573
0.62,0.0104381465300107
0.62,0.00983426650929986
0.62,0.00925792951202853
0.62,0.00870843921248743
0.62,0.00818507278272285
0.62,0.00768708558016651
0.62,0.007213714150756
0.62,0.00676418268366774
0.62,0.00633770423031188
0.62,0.00593348559616724
0.62,0.00555072978016113
0.62,0.00518864015157017
0.62,0.00484642211907382
0.62,0.0045232857532167
0.62,0.00421844965094276
0.62,0.00393114090479196
0.62,0.00366059853295453
0.62,0.00340607466379206
0.62,0.00316683620501235
0.62,0.00294216605247954
0.62,0.00273136467225732
0.62,0.00253375052400928
0.62,0.00234866118800525
0.62,0.00217545435502364
0.62,0.00201350745001183
0.63,0.0505443967240525
0.63,0.0525078860464143
0.63,0.054386697324014
0.63,0.056174985193576
0.63,0.0578675241062134
0.63,0.0594597049521139
0.63,0.0609475286354938
0.63,0.0623275968478954
0.63,0.0635971002775999
0.63,0.0647538044992945
0.63,0.065796033719077
0.63,0.0667226526649045
0.63,0.0675330467456197
0.63,0.0682271007318323
0.63,0.0688051761251583
0.63,0.0692680874082488
0.63,0.0696170773519027
0.63,0.069853791551488
0.63,0.0699802523573416
0.63,0.0699988323593718
0.63,0.0699122275757239
0.63,0.0697234304903815
0.63,0.0694357030922998
0.63,0.0690525500017561
0.63,0.0685776918809518
0.63,0.0680150391759643
0.63,0.0673686663341301
0.63,0.066642786589594
0.63,0.0658417274087978
0.63,0.0649699066809803
0.63,0.0640318097301611
0.63,0.0630319672174246
0.63,0.0619749339936319
0.63,0.0608652689553133
0.63,0.0597075159495718
0.63,0.0585061857610264
0.63,0.0572657392189107
0.63,0.0559905714369827
0.63,0.0546849972071203
0.63,0.0533532375551418
0.63,0.0519994074565284
0.63,0.0506275047174792
0.63,0.0492413999940349
0.63,0.0478448279570487
0.63,0.0464413795611131
0.63,0.0450344954048144
0.63,0.0436274601472311
0.63,0.0422233979506359
0.63,0.0408252689101152
0.63,0.0394358664260533
0.63,0.0380578154890455
0.63,0.0366935718164034
0.63,0.0353454218036787
0.63,0.0340154832392809
0.63,0.0327057067287967
0.63,0.0314178777885369
0.63,0.0301536195439124
0.63,0.0289143959890826
0.63,0.0277015157584041
0.63,0.0265161363518922
0.63,0.0253592687709363
0.63,0.0242317825118961
0.63,0.0231344108703061
0.63,0.0220677565069493
0.63,0.0210322972990121
0.63,0.0200283921009002
0.63,0.0190562870871469
0.63,0.0181161218747312
0.63,0.0172079357139201
0.63,0.0163316737089308
0.63,0.0154871934508241
0.63,0.0146742707319384
0.63,0.0138926060333742
0.63,0.0131418305164654
0.63,0.0124215119722635
0.63,0.0117311606404571
0.63,0.011070234811609
0.63,0.0104381467618924
0.63,0.00983426647725949
0.63,0.00925792951570892
0.63,0.00870843921706088
0.63,0.00818507278292957
0.63,0.00768708533140083
0.63,0.0072137143340516
0.63,0.00676418268176482
0.63,0.00633770423455449
0.63,0.00593348548493822
0.63,0.00555072980795535
0.63,0.00518864010738107
0.63,0.00484642201926722
0.63,0.00452328607897079
0.63,0.004218449587301
0.63,0.00393114090980173
0.63,0.00366059852980993
0.63,0.00340607465829379
0.63,0.00316683620352753
0.63,0.00294216613546716
0.63,0.0027313646662539
0.63,0.00253375045498849
0.63,0.00234866119932309
0.63,0.00217545428336252
0.63,0.00201350779382303
0.63,0.00186221998874947
0.64,0.0485026946005581
0.64,0.0505443967254605
0.64,0.0525078860478064
0.64,0.0543866973238187
0.64,0.0561749851933773
0.64,0.0578675241060304
0.64,0.0594597049520351
0.64,0.0609475286355332
0.64,0.0623275968480362
0.64,0.0635971002799516
0.64,0.0647538044994374
0.64,0.0657960337193645
0.64,0.0667226526648966
0.64,0.0675330467455949
0.64,0.0682271007318013
0.64,0.0688051761251187
0.64,0.0692680874082663
0.64,0.0696170773518092
0.64,0.069853791550993
0.64,0.0699802523571571
0.64,0.0699988323574661
0.64,0.0699122275756597
0.64,0.0697234304930371
0.64,0.0694357030928117
0.64,0.0690525505673111
0.64,0.0685776918809717
0.64,0.0680150391759855
0.64,0.0673686663341495
0.64,0.0666427865896102
0.64,0.065841727408763
0.64,0.0649699066808776
0.64,0.0640318097300919
0.64,0.063031967217451
0.64,0.0619749339936445
0.64,0.0608652689552939
0.64,0.0597075159495202
0.64,0.0585061857604928
0.64,0.0572657392189048
0.64,0.0559905714369158
0.64,0.0546849972071347
0.64,0.0533532375549304
0.64,0.0519994074568054
0.64,0.0506275047172086
0.64,0.0492413999937441
0.64,0.0478448279567444
0.64,0.0464413795608206
0.64,0.0450344954050919
0.64,0.0436274601477896
0.64,0.0422233979515886
0.64,0.0408252689104867
0.64,0.0394358664263637
0.64,0.0380578154892109
0.64,0.036693571816239
0.64,0.0353454218036501
0.64,0.034015483238511
0.64,0.032705706727988
0.64,0.0314178777893357
0.64,0.0301536195444008
0.64,0.0289143959896409
0.64,0.0277015157586151
0.64,0.0265161363522397
0.64,0.0253592687717593
0.64,0.0242317825123455
0.64,0.0231344108698451
0.64,0.0220677565079307
0.64,0.0210322972474053
0.64,0.0200283920317909
0.64,0.0190562870251083
0.64,0.0181161218647233
0.64,0.0172079356973361
0.64,0.0163316737683631
0.64,0.0154871935172257
0.64,0.0146742707321754
0.64,0.0138926060333795
0.64,0.0131418305163793
0.64,0.0124215119721853
0.64,0.0117311606369321
0.64,0.0110702348503811
0.64,0.0104380757743769
0.64,0.00983426676605981
0.64,0.00925792950727211
0.64,0.00870843919971631
0.64,0.00818507278563896
0.64,0.00768708533741469
0.64,0.00721371414723504
0.64,0.00676418268033863
0.64,0.00633770447783411
0.64,0.00593348548470729
0.64,0.00555072977950433
0.64,0.00518864010602371
0.64,0.00484642194448148
0.64,0.0045232859057025
0.64,0.00421844966762652
0.64,0.00393114082771429
0.64,0.0036605984285083
0.64,0.00340607476545296
0.64,0.00316683619172808
0.64,0.00294216613514986
0.64,0.00273136471998625
0.64,0.00253375047087445
0.64,0.00234866113819332
0.64,0.00217545429232513
0.64,0.00201350771319686
0.64,0.00186222033143513
0.64,0.00172101186238316
0.65,0.0463898612689914
0.65,0.0485026946018065
0.65,0.0505443967267025
0.65,0.0525078860465291
0.65,0.0543866973236378
0.65,0.0561749851932177
0.65,0.0578675241059681
0.65,0.0594597049520829
0.65,0.0609475286356707
0.65,0.0623275968482277
0.65,0.0635971002803162
0.65,0.0647538044993452
0.65,0.0657960337193525
0.65,0.0667226526648692
0.65,0.0675330467455599
0.65,0.0682271007318907
0.65,0.0688051761250769
0.65,0.0692680874080388
0.65,0.0696170773516167
0.65,0.069853791551117
0.65,0.0699802523548347
0.65,0.069998832359226
0.65,0.0699122275761396
0.65,0.0697234308882711
0.65,0.0694357030928406
0.65,0.0690525500018048
0.65,0.068577691881001
0.65,0.0680150391760122
0.65,0.0673686663341248
0.65,0.0666427865895805
0.65,0.0658417274087101
0.65,0.0649699066809226
0.65,0.0640318097301304
0.65,0.063031967217425
0.65,0.0619749339931241
0.65,0.0608652689553272
0.65,0.0597075159497365
0.65,0.0585061857610331
0.65,0.0572657392188682
0.65,0.0559905714367198
0.65,0.0546849972070276
0.65,0.0533532375548018
0.65,0.0519994074567671
0.65,0.0506275047170761
0.65,0.0492414000040885
0.65,0.0478448279573146
0.65,0.0464413795617467
0.65,0.0450344954065492
0.65,0.0436274601496164
0.65,0.0422233979525385
0.65,0.0408252689117171
0.65,0.0394358664297828
0.65,0.0380578154933708
0.65,0.0366935718187003
0.65,0.0353454218060831
0.65,0.0340154832408843
0.65,0.0327057067300645
0.65,0.0314178777891623
0.65,0.0301536195431493
0.65,0.0289143959900511
0.65,0.0277015157594943
0.65,0.0265161363532673
0.65,0.0253592687723174
0.65,0.0242317825130078
0.65,0.0231344108710392
0.65,0.022067756509272
0.65,0.02103229724877
0.65,0.0200283920321734
0.65,0.0190562870234755
0.65,0.0181161218044339
0.65,0.017207935629732
0.65,0.016331673771946
0.65,0.0154871935329575
0.65,0.0146742707683667
0.65,0.0138926060678553
0.65,0.0131418305998727
0.65,0.0124215119718487
0.65,0.0117311606067432
0.65,0.0110702348493714
0.65,0.0104381465329051
0.65,0.00983426650978414
0.65,0.0092579295051447
0.65,0.00870843948281563
0.65,0.00818507278325242
0.65,0.00768708532796047
0.65,0.00721371416859484
0.65,0.00676418268032708
0.65,0.00633770423132107
0.65,0.00593348566638396
0.65,0.0055507297737678
0.65,0.00518864010438391
0.65,0.00484642194624763
0.65,0.00452328592629669
0.65,0.00421844975111729
0.65,0.00393114091491187
0.65,0.00366059848437494
0.65,0.00340607461982456
0.65,0.0031668362633761
0.65,0.00294216611836906
0.65,0.00273136471861535
0.65,0.00253375050759552
0.65,0.00234866115236243
0.65,0.00217545422989773
0.65,0.00201350773360054
0.65,0.00186222024317217
0.65,0.00172101189723439
0.65,0.00158932372923037
0.66,0.0442135872729033
0.66,0.0463898612691371
0.66,0.0485026946028994
0.66,0.0505443967256101
0.66,0.0525078860463661
0.66,0.0543866973234972
0.66,0.0561749851935249
0.66,0.057867524104605
0.66,0.0594597049522171
0.66,0.0609475286357813
0.66,0.0623275968487507
0.66,0.0635971002803819
0.66,0.064753804499363
0.66,0.0657960337193241
0.66,0.0667226526648356
0.66,0.067533046745601
0.66,0.0682271007316717
0.66,0.068805176124665
0.66,0.0692680874078822
0.66,0.0696170773498258
0.66,0.0698537915510817
0.66,0.0699802523575168
0.66,0.0699988323596997
0.66,0.0699122275761727
0.66,0.0697234304930983
0.66,0.0694357030928743
0.66,0.0690525500018371
0.66,0.068577691880985
0.66,0.0680150391759874
0.66,0.0673686663341887
0.66,0.0666427865896354
0.66,0.0658417274088244
0.66,0.0649699066805145
0.66,0.0640318097301922
0.66,0.0630319672174973
0.66,0.0619749339936996
0.66,0.0608652689553835
0.66,0.0597075159493042
0.66,0.0585061857609494
0.66,0.0572657392187126
0.66,0.0559905714347444
0.66,0.0546849972070122
0.66,0.053353237554625
0.66,0.0519994074566031
0.66,0.0506275047169076
0.66,0.0492413999940003
0.66,0.0478448279571954
0.66,0.0464413795615081
0.66,0.045034495405285
0.66,0.0436274601479546
0.66,0.042223397951251
0.66,0.0408252689101776
0.66,0.0394358664261302
0.66,0.038057815489162
0.66,0.0366935718165294
0.66,0.0353454218037621
0.66,0.0340154832386349
0.66,0.0327057067280888
0.66,0.0314178777829527
0.66,0.0301536195467006
0.66,0.0289143959991748
0.66,0.0277015157717105
0.66,0.0265161363571407
0.66,0.0253592687738982
0.66,0.0242317825119646
0.66,0.023134410871918
0.66,0.0220677565101618
0.66,0.0210322972500714
0.66,0.020028392033596
0.66,0.0190562870252833
0.66,0.0181161218061332
0.66,0.0172079356301891
0.66,0.0163316737005533
0.66,0.0154871935348887
0.66,0.014674270815663
0.66,0.0138926061237676
0.66,0.013141830547525
0.66,0.0124215119942843
0.66,0.0117311606938977
0.66,0.0110702348491893
0.66,0.0104381465328038
0.66,0.00983426649189267
0.66,0.00925792950652582
0.66,0.00870843923217501
0.66,0.00818507308150962
0.66,0.00768708555830466
0.66,0.00721371412518068
0.66,0.0067641826755187
0.66,0.00633770423471858
0.66,0.00593348548822847
0.66,0.00555072977669746
0.66,0.00518864010293774
0.66,0.00484642194765517
0.66,0.00452328582059658
0.66,0.00421844971519736
0.66,0.00393114101956482
0.66,0.00366059853193756
0.66,0.00340607464743692
0.66,0.00316683616035185
0.66,0.00294216615066878
0.66,0.00273136479965252
0.66,0.00253375050522542
0.66,0.00234866118527077
0.66,0.00217545423785537
0.66,0.00201350766316533
0.66,0.00186222028857252
0.66,0.00172101182742512
0.66,0.00158932368049136
0.66,0.00146661853564534
0.67,0.041982160528561
0.67,0.0442135872730202
0.67,0.0463898612700935
0.67,0.0485026946019045
0.67,0.0505443967254511
0.67,0.0525078860462413
0.67,0.0543866973234572
0.67,0.056174985191688
0.67,0.0578675241061478
0.67,0.0594597049523782
0.67,0.0609475286364767
0.67,0.0623275968482354
0.67,0.0635971002799755
0.67,0.0647538044994479
0.67,0.0657960337194413
0.67,0.0667226526648339
0.67,0.0675330467454027
0.67,0.0682271007315014
0.67,0.0688051761236982
0.67,0.0692680874078186
0.67,0.0696170773515171
0.67,0.0698537915514184
0.67,0.069980252357547
0.67,0.0699988323597345
0.67,0.0699122275762067
0.67,0.0697234304931304
0.67,0.0694357030928644
0.67,0.0690525500018176
0.67,0.0685776918810432
0.67,0.0680150391760424
0.67,0.0673686663341885
0.67,0.0666427865896335
0.67,0.0658417274088231
0.67,0.064969906680989
0.67,0.0640318097302118
0.67,0.0630319672175379
0.67,0.0619749339937689
0.67,0.0608652689554852
0.67,0.0597075159445407
0.67,0.0585061857608777
0.67,0.0572657392185258
0.67,0.055990571436547
0.67,0.0546849972066804
0.67,0.0533532375544994
0.67,0.0519994074566508
0.67,0.0506275047169658
0.67,0.0492413999935788
0.67,0.0478448279567462
0.67,0.0464413795610431
0.67,0.0450344954048003
0.67,0.0436274601474699
0.67,0.0422233979512624
0.67,0.04082526891019
0.67,0.0394358664261447
0.67,0.0380578154891438
0.67,0.0366935718165077
0.67,0.0353454218037335
0.67,0.0340154832386246
0.67,0.03270570672808
0.67,0.0314178777877092
0.67,0.0301536195427041
0.67,0.0289143959878563
0.67,0.0277015157573858
0.67,0.026516136351164
0.67,0.0253592687738408
0.67,0.0242317825247592
0.67,0.0231344108894437
0.67,0.0220677565257397
0.67,0.021032297251272
0.67,0.0200283920349728
0.67,0.0190562870266467
0.67,0.0181161218079027
0.67,0.0172079356321101
0.67,0.0163316737024605
0.67,0.0154871934415226
0.67,0.0146742707197016
0.67,0.0138926061394864
0.67,0.0131418306042494
0.67,0.0124215120615703
0.67,0.0117311606055359
0.67,0.0110702348719451
0.67,0.0104381466261796
0.67,0.009834266491902
0.67,0.00925792950641369
0.67,0.00870843922796061
0.67,0.00818507278259761
0.67,0.00768708532780971
0.67,0.00721371442273222
0.67,0.00676418268248979
0.67,0.00633770421764024
0.67,0.00593348550247796
0.67,0.00555072977558968
0.67,0.00518864010755737
0.67,0.00484642215301245
0.67,0.00452328581843564
0.67,0.00421844965705742
0.67,0.00393114091346214
0.67,0.00366059865623325
0.67,0.00340607466429654
0.67,0.00316683620401226
0.67,0.0029421660816018
0.67,0.00273136469459856
0.67,0.00253375056440075
0.67,0.00234866118500188
0.67,0.0021754542805632
0.67,0.00201350779912124
0.67,0.00186222020678173
0.67,0.00172101186721485
0.67,0.00158932364198106
0.67,0.00146661845863094
0.67,0.00135238009661687
0.68,0.0419821605286475
0.68,0.0442135872738223
0.68,0.0463898612692323
0.68,0.0485026946017754
0.68,0.0505443967253059
0.68,0.0525078860462075
0.68,0.0543866973221335
0.68,0.0561749851789367
0.68,0.0578675241062956
0.68,0.0594597049525085
0.68,0.0609475286358329
0.68,0.0623275968482183
0.68,0.0635971002799472
0.68,0.0647538044994141
0.68,0.0657960337192566
0.68,0.066722652664657
0.68,0.0675330467452602
0.68,0.0682271007300651
0.68,0.0688051761247228
0.68,0.0692680874078495
0.68,0.0696170773519272
0.68,0.0698537915515443
0.68,0.0699802523575812
0.68,0.069998832359766
0.68,0.0699122275762008
0.68,0.0697234304931149
0.68,0.0694357030929173
0.68,0.0690525500018661
0.68,0.0685776918810438
0.68,0.0680150391760359
0.68,0.0673686663341828
0.68,0.0666427865896286
0.68,0.0658417274088238
0.68,0.0649699066810039
0.68,0.0640318097302398
0.68,0.0630319672175772
0.68,0.0619749339938203
0.68,0.0608652689555377
0.68,0.0597075159496158
0.68,0.0585061857609829
0.68,0.0572657392190147
0.68,0.0559905714371872
0.68,0.0546849972076557
0.68,0.0533532375563199
0.68,0.0519994074588188
0.68,0.0506275047199027
0.68,0.0492413999973937
0.68,0.0478448279615744
0.68,0.0464413795670706
0.68,0.0450344954122482
0.68,0.0436274601565599
0.68,0.0422233979622544
0.68,0.0408252689233846
0.68,0.0394358664418766
0.68,0.0380578155077917
0.68,0.0366935718384428
0.68,0.0353454218037106
0.68,0.0340154832386107
0.68,0.0327057067280465
0.68,0.0314178777877436
0.68,0.0301536195427229
0.68,0.0289143959879696
0.68,0.0277015157574124
0.68,0.0265161363512194
0.68,0.0253592687706546
0.68,0.02423178251576
0.68,0.0231344108737698
0.68,0.0220677565124762
0.68,0.0210322972665509
0.68,0.0200283920559625
0.68,0.0190562870445004
0.68,0.0181161218093143
0.68,0.0172079356336546
0.68,0.016331673704258
0.68,0.015487193443376
0.68,0.0146742707218135
0.68,0.0138926060207001
0.68,0.0131418305165096
0.68,0.0124215120846358
0.68,0.0117311606987536
0.68,0.0110702349253859
0.68,0.0104381465230534
0.68,0.00983426651833952
0.68,0.00925792962004901
0.68,0.00870843921588671
0.68,0.00818507278183711
0.68,0.00768708532960716
0.68,0.00721371416870387
0.68,0.00676418297919845
0.68,0.006337704230295
0.68,0.00593348548732231
0.68,0.00555072977029392
0.68,0.00518864010157438
0.68,0.0048464219472395
0.68,0.00452328596676832
0.68,0.0042184496530413
0.68,0.00393114091364866
0.68,0.00366059856134071
0.68,0.00340607479613042
0.68,0.00316683623640457
0.68,0.00294216617488607
0.68,0.00273136464871526
0.68,0.00253375044614024
0.68,0.00234866119927357
0.68,0.00217545427963706
0.68,0.00201350772421738
0.68,0.00186222030493455
0.68,0.00172101176830197
0.68,0.00158932372053089
0.68,0.00146661841939166
0.68,0.00135238030762719
0.68,0.00124611484435988
0.69,0.0397044502350248
0.69,0.0419821605287592
0.69,0.044213587273119
0.69,0.0463898612691192
0.69,0.0485026946016745
0.69,0.0505443967252757
0.69,0.0525078860450253
0.69,0.054386697323619
0.69,0.0561749851934741
0.69,0.0578675241064092
0.69,0.0594597049523461
0.69,0.0609475286358158
0.69,0.062327596848362
0.69,0.0635971002799908
0.69,0.0647538044992435
0.69,0.0657960337189517
0.69,0.0667226526638962
0.69,0.0675330467451954
0.69,0.0682271007314054
0.69,0.0688051761125855
0.69,0.0692680874082303
0.69,0.0696170773518876
0.69,0.0698537915515755
0.69,0.0699802523575803
0.69,0.0699988323597543
0.69,0.0699122275762165
0.69,0.0697234304931593
0.69,0.0694357030929166
0.69,0.069052550001859
0.69,0.0685776918810106
0.69,0.0680150391760225
0.69,0.0673686663341726
0.69,0.0666427865896252
0.69,0.0658417274088254
0.69,0.0649699066810112
0.69,0.0640318097302472
0.69,0.0630319672175813
0.69,0.061974933994049
0.69,0.0608652689555362
0.69,0.0597075159493047
0.69,0.0585061857610882
0.69,0.0572657392191701
0.69,0.0559905714375056
0.69,0.0546849972080773
0.69,0.0533532375566957
0.69,0.051999407459122
0.69,0.0506275047202106
0.69,0.0492413999420534
0.69,0.0478448279617388
0.69,0.0464413795671118
0.69,0.0450344953725166
0.69,0.0436274601562269
0.69,0.0422233979616686
0.69,0.04082526892244
0.69,0.0394358664406422
0.69,0.0380578154161406
0.69,0.0366935718365751
0.69,0.0353454218272277
0.69,0.0340154832661947
0.69,0.0327057067603969
0.69,0.0314178778253398
0.69,0.0301536195864922
0.69,0.0289143960387953
0.69,0.0277015158161179
0.69,0.0265161363512633
0.69,0.0253592687707397
0.69,0.0242317825119301
0.69,0.0231344108701299
0.69,0.0220677565139038
0.69,0.0210322972537266
0.69,0.0200283920377569
0.69,0.0190562870297487
0.69,0.0181161218264213
0.69,0.0172079356547977
0.69,0.0163316737060394
0.69,0.0154871934449031
0.69,0.0146742707233953
0.69,0.0138926060223949
0.69,0.0131418305024786
0.69,0.0124215119332043
0.69,0.0117311607567603
0.69,0.0110702349585805
0.69,0.0104381466049988
0.69,0.00983426651377783
0.69,0.00925792950291515
0.69,0.0087084392604071
0.69,0.00818507293252169
0.69,0.00768708532953433
0.69,0.00721371416261229
0.69,0.00676418270626544
0.69,0.00633770422644253
0.69,0.00593348571571295
0.69,0.00555072977780147
0.69,0.00518864008073705
0.69,0.004846421982178
0.69,0.00452328582242267
0.69,0.00421844965508589
0.69,0.00393114091366842
0.69,0.00366059853605294
0.69,0.00340607469961562
0.69,0.00316683634080928
0.69,0.00294216616573317
0.69,0.00273136474683988
0.69,0.00253375041173554
0.69,0.00234866118402621
0.69,0.00217545428212995
0.69,0.00201350772276965
0.69,0.0018622202817733
0.69,0.00172101188920526
0.69,0.00158932359662911
0.69,0.00146661856726582
0.69,0.00135238035636598
0.69,0.00124611488225224
0.7,0.0373898859459109
0.7,0.0397044502351297
0.7,0.041982160528751
0.7,0.0442135872730216
0.7,0.0463898612690277
0.7,0.0485026946016463
0.7,0.0505443967242207
0.7,0.0525078860463568
0.7,0.054386697323739
0.7,0.0561749851936391
0.7,0.0578675241062515
0.7,0.0594597049523294
0.7,0.0609475286359332
0.7,0.0623275968482156
0.7,0.063597100279841
0.7,0.0647538044991082
0.7,0.0657960337181638
0.7,0.0667226526644994
0.7,0.0675330467452135
0.7,0.0682271007317567
0.7,0.0688051761251241
0.7,0.0692680874082604
0.7,0.0696170773519863
0.7,0.0698537915515687
0.7,0.069980252357593
0.7,0.0699988323597962
0.7,0.0699122275762502
0.7,0.0697234304931537
0.7,0.0694357030929033
0.7,0.0690525500018414
0.7,0.0685776918810141
0.7,0.0680150391760083
0.7,0.0673686663341621
0.7,0.0666427865896175
0.7,0.0658417274088195
0.7,0.0649699066810041
0.7,0.0640318097302418
0.7,0.0630319672172076
0.7,0.0619749339938324
0.7,0.0608652689555753
0.7,0.0597075159492707
0.7,0.0585061857610755
0.7,0.0572657392191509
0.7,0.0559905714373904
0.7,0.0546849972079475
0.7,0.0533532375538108
0.7,0.0519994074588855
0.7,0.0506275047199221
0.7,0.0492413999971698
0.7,0.0478448279610262
0.7,0.0464413795660791
0.7,0.0450344954107161
0.7,0.0436274601543319
0.7,0.0422233979591955
0.7,0.0408252689193528
0.7,0.0394358664367387
0.7,0.0380578155014271
0.7,0.03669357183082
0.7,0.0353454218206358
0.7,0.0340154832585569
0.7,0.0327057067518686
0.7,0.0314178778160499
0.7,0.0301536195764249
0.7,0.0289143960279716
0.7,0.0277015158051294
0.7,0.0265161364080658
0.7,0.0253592688376491
0.7,0.024231782590345
0.7,0.023134410961195
0.7,0.0220677566136704
0.7,0.02103229725556
0.7,0.0200283920394196
0.7,0.0190562870311403
0.7,0.0181161218128739
0.7,0.017207935636811
0.7,0.0163316737310849
0.7,0.0154871934551478
0.7,0.0146742707481201
0.7,0.0138926060238238
0.7,0.0131418305038697
0.7,0.0124215119564055
0.7,0.0117311606193511
0.7,0.0110702348502627
0.7,0.0104381466723118
0.7,0.00983426658856645
0.7,0.00925792956016203
0.7,0.00870843920325526
0.7,0.00818507277774305
0.7,0.0076870854126172
0.7,0.00721371415394678
0.7,0.00676418268052625
0.7,0.00633770423076374
0.7,0.00593348549445949
0.7,0.00555073003041917
0.7,0.00518864010650866
0.7,0.00484642191535767
0.7,0.00452328583939066
0.7,0.00421844965609952
0.7,0.00393114091494073
0.7,0.00366059853638245
0.7,0.00340607467191334
0.7,0.00316683625124048
0.7,0.002942166383612
0.7,0.00273136474623792
0.7,0.00253375051318061
0.7,0.00234866105818576
0.7,0.00217545427806054
0.7,0.00201350771946895
0.7,0.0018622202798757
0.7,0.00172101186308127
0.7,0.00158932365742714
0.7,0.00146661839911455
0.7,0.00135238035244778
0.7,0.00124611474615399
0.7,0.00114734842635755
0.71,0.0350484314398408
0.71,0.0373898859460067
0.71,0.0397044502357769
0.71,0.0419821605286717
0.71,0.0442135872729382
0.71,0.046389861269
0.71,0.0485026946007058
0.71,0.050544396725411
0.71,0.052507886046464
0.71,0.0543866973238647
0.71,0.0561749851936044
0.71,0.0578675241062351
0.71,0.0594597049524256
0.71,0.0609475286357969
0.71,0.0623275968480756
0.71,0.0635971002797242
0.71,0.0647538044990344
0.71,0.065796033718986
0.71,0.0667226526562554
0.71,0.06753304674554
0.71,0.0682271007317857
0.71,0.0688051761251513
0.71,0.0692680874082616
0.71,0.0696170773519628
0.71,0.0698537915516068
0.71,0.0699802523576253
0.71,0.0699988323597904
0.71,0.0699122275762382
0.71,0.0697234304931336
0.71,0.0694357030928823
0.71,0.0690525500018218
0.71,0.0685776918809962
0.71,0.0680150391759942
0.71,0.06736866633415
0.71,0.0666427865896048
0.71,0.065841727408811
0.71,0.0649699066810037
0.71,0.0640318097302593
0.71,0.0630319672175547
0.71,0.061974933993804
0.71,0.0608652689555627
0.71,0.0597075159492378
0.71,0.0585061857606649
0.71,0.0572657392192981
0.71,0.0559905714377155
0.71,0.0546849972082617
0.71,0.0533532375566677
0.71,0.0519994074590733
0.71,0.0506275047201585
0.71,0.0492413999974326
0.71,0.0478448279612463
0.71,0.0464413795663038
0.71,0.0450344954108459
0.71,0.0436274601067599
0.71,0.042223397954416
0.71,0.0408252689140338
0.71,0.0394358664305381
0.71,0.0380578154941057
0.71,0.0366935718219775
0.71,0.0353454218095677
0.71,0.0340154832397014
0.71,0.0327057067293871
0.71,0.0314178777894549
0.71,0.0301536195451516
0.71,0.0289143959911181
0.71,0.0277015157584776
0.71,0.0265161363529743
0.71,0.0253592687733321
0.71,0.0242317825148968
0.71,0.0231344108741917
0.71,0.0220677565983591
0.71,0.0210322973505378
0.71,0.0200283921545711
0.71,0.019056287170034
0.71,0.0181161218149796
0.71,0.0172079356395403
0.71,0.0163316737092923
0.71,0.0154871934485604
0.71,0.0146742707265144
0.71,0.013892606036142
0.71,0.0131418305296254
0.71,0.0124215119581237
0.71,0.0117311606018395
0.71,0.0110702348509271
0.71,0.0104381465341563
0.71,0.00983426666067611
0.71,0.00925792963132444
0.71,0.00870843928254694
0.71,0.00818507281050684
0.71,0.00768708532492202
0.71,0.00721371414694727
0.71,0.00676418282507463
0.71,0.00633770422885549
0.71,0.0059334854969304
0.71,0.00555072978256765
0.71,0.00518864037426248
0.71,0.00484642194784679
0.71,0.00452328582367478
0.71,0.00421844964550333
0.71,0.00393114091802182
0.71,0.00366059854101941
0.71,0.00340607482123567
0.71,0.00316683624152381
0.71,0.00294216618059173
0.71,0.00273136493370285
0.71,0.00253375052738458
0.71,0.00234866116113785
0.71,0.00217545411339337
0.71,0.00201350772017372
0.71,0.00186222027694805
0.71,0.00172101185806794
0.71,0.00158932371890508
0.71,0.0014666186482688
0.71,0.00135238027912399
0.71,0.00124611465574387
0.71,0.00114734792747218
0.71,0.001055628568428
0.72,0.032690553014566
0.72,0.0350484314399311
0.72,0.0373898859465798
0.72,0.0397044502350643
0.72,0.0419821605285923
0.72,0.0442135872729104
0.72,0.0463898612681625
0.72,0.0485026946017671
0.72,0.050544396725507
0.72,0.0525078860465397
0.72,0.0543866973238496
0.72,0.0561749851935643
0.72,0.0578675241063299
0.72,0.0594597049522995
0.72,0.0609475286356708
0.72,0.0623275968476966
0.72,0.0635971002796675
0.72,0.0647538044990294
0.72,0.0657960337190333
0.72,0.0667226526648308
0.72,0.0675330467455666
0.72,0.068227100731809
0.72,0.0688051761251479
0.72,0.0692680874082699
0.72,0.069617077352007
0.72,0.0698537915516027
0.72,0.0699802523576145
0.72,0.0699988323597739
0.72,0.0699122275762144
0.72,0.0697234304931098
0.72,0.0694357030928599
0.72,0.0690525500018017
0.72,0.0685776918809813
0.72,0.0680150391759815
0.72,0.0673686663341402
0.72,0.0666427865896062
0.72,0.0658417274087525
0.72,0.0649699066809177
0.72,0.0640318097301655
0.72,0.0630319672175383
0.72,0.0619749339938379
0.72,0.0608652689558335
0.72,0.0597075159495603
0.72,0.0585061857609988
0.72,0.0572657392195809
0.72,0.0559905714378056
0.72,0.0546849972083081
0.72,0.0533532375566357
0.72,0.0519994074588422
0.72,0.0506275047194622
0.72,0.0492413999963767
0.72,0.0478448279594363
0.72,0.0464413795610955
0.72,0.0450344954050041
0.72,0.0436274601478097
0.72,0.0422233979517447
0.72,0.0408252689110158
0.72,0.039435866427171
0.72,0.0380578154902947
0.72,0.0366935718178378
0.72,0.0353454218040399
0.72,0.034015483238795
0.72,0.0327057067373061
0.72,0.0314178777983282
0.72,0.0301536195540082
0.72,0.0289143959993778
0.72,0.0277015157685059
0.72,0.0265161363507959
0.72,0.0253592687710421
0.72,0.0242317825135318
0.72,0.023134410873864
0.72,0.0220677565104292
0.72,0.0210322972518696
0.72,0.0200283920375128
0.72,0.0190562870356886
0.72,0.018116121952967
0.72,0.017207935794379
0.72,0.0163316738883038
0.72,0.0154871934511657
0.72,0.0146742707288913
0.72,0.0138926060276956
0.72,0.0131418305068269
0.72,0.0124215119687634
0.72,0.0117311606312951
0.72,0.0110702348297926
0.72,0.01043814653405
0.72,0.0098342664932991
0.72,0.00925792950748106
0.72,0.00870843936887011
0.72,0.00818507287486692
0.72,0.00768708533607843
0.72,0.00721371413383465
0.72,0.00676418267520362
0.72,0.0063377043031656
0.72,0.00593348548708161
0.72,0.00555072974405268
0.72,0.00518864012861786
0.72,0.00484642194139218
0.72,0.00452328596680029
0.72,0.00421844965698015
0.72,0.00393114088641311
0.72,0.00366059852834288
0.72,0.00340607468011322
0.72,0.00316683631465375
0.72,0.0029421660583373
0.72,0.00273136464233126
0.72,0.00253375056170846
0.72,0.00234866119585542
0.72,0.00217545421835941
0.72,0.00201350751526674
0.72,0.00186222012827186
0.72,0.00172101189069318
0.72,0.00158932371381537
0.72,0.00146661853301255
0.72,0.00135238048713626
0.72,0.0012461146146685
0.72,0.00114734834220886
0.72,0.00105562865317399
0.72,0.000970523458293959
0.73,0.0303271818161028
0.73,0.0326905530146385
0.73,0.0350484314404233
0.73,0.0373898859504818
0.73,0.0397044502349954
0.73,0.041982160528564
0.73,0.0442135872721659
0.73,0.0463898612691057
0.73,0.0485026946018521
0.73,0.0505443967261975
0.73,0.0525078860433108
0.73,0.0543866973238103
0.73,0.0561749851936093
0.73,0.0578675241061987
0.73,0.0594597049521862
0.73,0.0609475286352117
0.73,0.0623275968479327
0.73,0.0635971002796744
0.73,0.0647538044990847
0.73,0.0657960337193001
0.73,0.0667226526648561
0.73,0.0675330467455708
0.73,0.0682271007318022
0.73,0.0688051761251746
0.73,0.0692680874082934
0.73,0.0696170773519985
0.73,0.0698537915515877
0.73,0.0699802523575952
0.73,0.0699988323597492
0.73,0.069912227576189
0.73,0.0697234304930856
0.73,0.0694357030928395
0.73,0.0690525500017869
0.73,0.0685776918809722
0.73,0.068015039174996
0.73,0.0673686663340468
0.73,0.0666427865894774
0.73,0.0658417274086781
0.73,0.0649699066808821
0.73,0.0640318097303714
0.73,0.063031967217795
0.73,0.061974933994131
0.73,0.0608652689559862
0.73,0.0597075159497364
0.73,0.0585061857610472
0.73,0.0572657392188769
0.73,0.0559905714363899
0.73,0.0546849972077297
0.73,0.0533532375556794
0.73,0.0519994074536135
0.73,0.0506275047173689
0.73,0.04924139999321
0.73,0.0478448279563881
0.73,0.0464413795608136
0.73,0.0450344954046273
0.73,0.0436274601473435
0.73,0.0422233979515746
0.73,0.040825268910568
0.73,0.0394358664265502
0.73,0.038057815489559
0.73,0.0366935718168603
0.73,0.0353454218041077
0.73,0.034015483238792
0.73,0.0327057067280591
0.73,0.0314178777874762
0.73,0.030153619542078
0.73,0.0289143959893272
0.73,0.0277015157560967
0.73,0.02651613634925
0.73,0.0253592687885805
0.73,0.0242317825301952
0.73,0.0231344108679199
0.73,0.0220677565067408
0.73,0.0210322972480241
0.73,0.0200283920360865
0.73,0.0190562870340552
0.73,0.0181161218139023
0.73,0.0172079356457419
0.73,0.0163316737198598
0.73,0.0154871936300716
0.73,0.0146742709286175
0.73,0.0138926060305198
0.73,0.0131418305092117
0.73,0.0124215119611641
0.73,0.011731160643438
0.73,0.0110702348299379
0.73,0.0104381465403183
0.73,0.00983426649297026
0.73,0.00925792950775883
0.73,0.00870843921663944
0.73,0.00818507296327664
0.73,0.0076870854481601
0.73,0.00721371419167904
0.73,0.00676418270177437
0.73,0.0063377042228725
0.73,0.00593348548422035
0.73,0.00555072994502859
0.73,0.00518864010364406
0.73,0.00484642194482054
0.73,0.00452328581657735
0.73,0.00421844981061592
0.73,0.00393114091591285
0.73,0.00366059849707345
0.73,0.00340607460722953
0.73,0.00316683610804547
0.73,0.00294216620848364
0.73,0.00273135177256334
0.73,0.00253375054959148
0.73,0.00234866120101573
0.73,0.00217545413758646
0.73,0.00201350746931994
0.73,0.00186222002203706
0.73,0.00172101169769023
0.73,0.00158932371213161
0.73,0.00146661852811869
0.73,0.0013523804102733
0.73,0.00124611484311443
0.73,0.0011473481844464
0.73,0.00105562869914233
0.73,0.000970523815710056
0.73,0.000891622134823411
0.74,0.0279696698047549
0.74,0.0303271818164816
0.74,0.0326905530150567
0.74,0.0350484314440116
0.74,0.0373898859459041
0.74,0.0397044502349665
0.74,0.0419821605279055
0.74,0.0442135872657017
0.74,0.0463898612691815
0.74,0.0485026946023926
0.74,0.0505443967255902
0.74,0.0525078860465239
0.74,0.054386697323728
0.74,0.0561749851933696
0.74,0.0578675241060224
0.74,0.0594597049516786
0.74,0.0609475286346073
0.74,0.0623275968433907
0.74,0.0635971002797355
0.74,0.0647538044993143
0.74,0.0657960337279772
0.74,0.0667226526648574
0.74,0.0675330467455784
0.74,0.0682271007318264
0.74,0.0688051761249372
0.74,0.0692680874082815
0.74,0.0696170773519814
0.74,0.0698537915515674
0.74,0.0699802523575707
0.74,0.0699988323597256
0.74,0.0699122275761675
0.74,0.0697234304930701
0.74,0.0694357030928305
0.74,0.0690525500017836
0.74,0.0685776918808622
0.74,0.0680150391758259
0.74,0.067368666333963
0.74,0.0666427865894254
0.74,0.0658417274088841
0.74,0.0649699066811346
0.74,0.0640318097304705
0.74,0.0630319672178786
0.74,0.0619749339941864
0.74,0.0608652689545811
0.74,0.0597075159496206
0.74,0.0585061857603957
0.74,0.0572657392180737
0.74,0.0559905714361574
0.74,0.0546849972067714
0.74,0.0533532375545815
0.74,0.0519994074562206
0.74,0.0506275047169973
0.74,0.0492413999936756
0.74,0.047844827956851
0.74,0.0464413795611507
0.74,0.0450344954049123
0.74,0.0436274601475706
0.74,0.0422233979513449
0.74,0.0408252689102524
0.74,0.0394358664261664
0.74,0.0380578154891329
0.74,0.0366935718161562
0.74,0.0353454218033571
0.74,0.0340154832385378
0.74,0.0327057067280089
0.74,0.0314178777885749
0.74,0.0301536195433687
0.74,0.0289143959879509
0.74,0.0277015157568136
0.74,0.0265161363498007
0.74,0.0253592687684105
0.74,0.024231782511987
0.74,0.0231344108663931
0.74,0.022067756506282
0.74,0.0210322972752339
0.74,0.0200283920302692
0.74,0.0190562870224987
0.74,0.0181161218047382
0.74,0.0172079356358497
0.74,0.0163316737143751
0.74,0.0154871934548134
0.74,0.0146742707365491
0.74,0.0138926062196865
0.74,0.013141830742792
0.74,0.0124215119641562
0.74,0.0117311606110542
0.74,0.0110702348315017
0.74,0.0104381465399175
0.74,0.00983426646489849
0.74,0.00925792950659177
0.74,0.00870843921672271
0.74,0.0081850727826045
0.74,0.00768708553829311
0.74,0.00721371440442509
0.74,0.00676418274219559
0.74,0.00633770422864588
0.74,0.00593348547827377
0.74,0.00555072976786586
0.74,0.00518864020856635
0.74,0.00484642195035301
0.74,0.00452328582073247
0.74,0.00421844966290874
0.74,0.00393114106948955
0.74,0.00366059844105915
0.74,0.00340607462387998
0.74,0.00316683623693925
0.74,0.00294216615091258
0.74,0.00273136475404723
0.74,0.00253375054602367
0.74,0.00234866122559474
0.74,0.00217545440677736
0.74,0.00201350770828834
0.74,0.00186221996638625
0.74,0.00172101154622673
0.74,0.00158932354538588
0.74,0.00146661854471297
0.74,0.00135238041424213
0.74,0.00124611490582138
0.74,0.00114734833768604
0.74,0.00105562851910013
0.74,0.000970523736292916
0.74,0.000891622081270027
0.74,0.000818532087346835
0.75,0.0279696698047921
0.75,0.0303271818168198
0.75,0.0326905530580311
0.75,0.0350484314398532
0.75,0.0373898859458746
0.75,0.0397044502343875
0.75,0.0419821605221905
0.75,0.0442135872730674
0.75,0.0463898612696333
0.75,0.0485026946019248
0.75,0.0505443967255556
0.75,0.0525078860464474
0.75,0.0543866973236335
0.75,0.0561749851932146
0.75,0.0578675241055698
0.75,0.0594597049520917
0.75,0.0609475286355739
0.75,0.0623275968480127
0.75,0.0635971002799448
0.75,0.0647538044993416
0.75,0.0657960337193216
0.75,0.0667226526648645
0.75,0.0675330467455973
0.75,0.0682271007318173
0.75,0.0688051761251565
0.75,0.0692680874082623
0.75,0.0696170773519606
0.75,0.0698537915515441
0.75,0.0699802523575484
0.75,0.0699988323597057
0.75,0.0699122275761552
0.75,0.0697234304930165
0.75,0.0694357030927182
0.75,0.0690525500016226
0.75,0.0685776918807753
0.75,0.0680150391757657
0.75,0.0673686663341735
0.75,0.0666427865897033
0.75,0.0658417274089557
0.75,0.0649699066811923
0.75,0.0640318097304635
0.75,0.0630319672178668
0.75,0.0619749339937521
0.75,0.0608652689557597
0.75,0.0597075159493924
0.75,0.058506185760582
0.75,0.057265739218211
0.75,0.0559905714359097
0.75,0.0546849972057316
0.75,0.0533532375543334
0.75,0.0519994074566277
0.75,0.050627504717011
0.75,0.0492413999936512
0.75,0.0478448279568201
0.75,0.0464413795611162
0.75,0.045034495404877
0.75,0.0436274601475362
0.75,0.0422233979513245
0.75,0.0408252689102363
0.75,0.0394358664261754
0.75,0.0380578154891588
0.75,0.0366935718164458
0.75,0.0353454218036975
0.75,0.03401548323859
0.75,0.0327057067279917
0.75,0.0314178777876725
0.75,0.0301536195428013
0.75,0.0289143959879946
0.75,0.0277015157574346
0.75,0.0265161363527237
0.75,0.0253592687719233
0.75,0.0242317825123702
0.75,0.0231344108693167
0.75,0.0220677565074178
0.75,0.0210322972517236
0.75,0.0200283920352112
0.75,0.0190562870665603
0.75,0.0181161218461189
0.75,0.01720793563699
0.75,0.0163316737096706
0.75,0.0154871934523702
0.75,0.0146742707416432
0.75,0.0138926060309312
0.75,0.0131418305136615
0.75,0.0124215121642026
0.75,0.0117311608649266
0.75,0.0110702348343259
0.75,0.0104381465118999
0.75,0.00983426646580554
0.75,0.00925792948872028
0.75,0.00870843924077613
0.75,0.00818507278317426
0.75,0.00768708532845919
0.75,0.00721371415215222
0.75,0.0067641828484386
0.75,0.00633770431026037
0.75,0.00593348548997219
0.75,0.00555072975117255
0.75,0.00518864009611852
0.75,0.00484642198154139
0.75,0.00452328582194417
0.75,0.00421844966544316
0.75,0.00393114080703305
0.75,0.00366059868973623
0.75,0.00340607467985787
0.75,0.00316683615649826
0.75,0.0029421661541531
0.75,0.00273136473676194
0.75,0.00253375054156901
0.75,0.00234866122204669
0.75,0.00217545431924027
0.75,0.00201350782795795
0.75,0.00186222024862626
0.75,0.00172101148228476
0.75,0.00158932333929807
0.75,0.00146661835741213
0.75,0.00135238038647456
0.75,0.00124611482455106
0.75,0.0011473483174067
0.75,0.00105562852820573
0.75,0.00097052355299998
0.75,0.000891622080435361
0.75,0.000818532026466867
0.76,0.0256297389482138
0.76,0.0279696698048299
0.76,0.0303271818167844
0.76,0.0326905530145924
0.76,0.0350484314398235
0.76,0.0373898859458837
0.76,0.0397044502350262
0.76,0.0419821605286976
0.76,0.0442135872734261
0.76,0.0463898612722806
0.76,0.048502694601895
0.76,0.0505443967254887
0.76,0.0525078860463628
0.76,0.0543866973234973
0.76,0.0561749851927542
0.76,0.057867524106022
0.76,0.0594597049521172
0.76,0.0609475286356407
0.76,0.0623275968481955
0.76,0.0635971002799347
0.76,0.0647538044993398
0.76,0.0657960337193429
0.76,0.0667226526648778
0.76,0.0675330467455862
0.76,0.0682271007317703
0.76,0.0688051761251267
0.76,0.0692680874061879
0.76,0.0696170773519391
0.76,0.069853791551524
0.76,0.0699802523575327
0.76,0.0699988323596967
0.76,0.0699122275760533
0.76,0.0697234304929091
0.76,0.0694357030926323
0.76,0.0690525500015567
0.76,0.0685776918809789
0.76,0.0680150391760387
0.76,0.0673686663342306
0.76,0.0666427865882198
0.76,0.0658417274089564
0.76,0.0649699066808624
0.76,0.0640318097304577
0.76,0.0630319672177901
0.76,0.0619749339939853
0.76,0.0608652689555751
0.76,0.059707515949327
0.76,0.0585061857604581
0.76,0.0572657392180722
0.76,0.0559905714357546
0.76,0.0546849972063836
0.76,0.0533532375540633
0.76,0.0519994074562982
0.76,0.0506275047170193
0.76,0.0492413999936767
0.76,0.047844827956865
0.76,0.0464413795611825
0.76,0.0450344954049773
0.76,0.0436274601476849
0.76,0.0422233979515029
0.76,0.0408252689104589
0.76,0.0394358664264561
0.76,0.0380578154894844
0.76,0.0366935718167283
0.76,0.03534542181483
0.76,0.0340154832387609
0.76,0.0327057067282801
0.76,0.0314178777880197
0.76,0.0301536195427241
0.76,0.0289143959880643
0.76,0.0277015157573611
0.76,0.0265161363512471
0.76,0.0253592687707527
0.76,0.0242317825119367
0.76,0.0231344108721235
0.76,0.0220677565097852
0.76,0.0210322972496514
0.76,0.0200283920325205
0.76,0.01905628702428
0.76,0.0181161218152646
0.76,0.0172079356370174
0.76,0.0163316737554452
0.76,0.0154871934512446
0.76,0.0146742707446628
0.76,0.0138926060443818
0.76,0.0131418305188808
0.76,0.0124215119611435
0.76,0.0117311606151642
0.76,0.0110702350487979
0.76,0.0104381467871948
0.76,0.00983426646817365
0.76,0.00925792947631066
0.76,0.00870843922325215
0.76,0.008185072781278
0.76,0.00768708536560925
0.76,0.00721371415211225
0.76,0.00676418268081913
0.76,0.00633770441961246
0.76,0.00593348558371587
0.76,0.00555072979203186
0.76,0.00518864012367715
0.76,0.00484642193675411
0.76,0.00452328579071093
0.76,0.00421844974922791
0.76,0.00393114093054669
0.76,0.00366059853812661
0.76,0.0034060748162601
0.76,0.0031668362204833
0.76,0.0029421661511666
0.76,0.0027313647270768
0.76,0.0025337505249674
0.76,0.00234866118353794
0.76,0.00217545431630417
0.76,0.00201350776132103
0.76,0.00186222036670647
0.76,0.00172101181036344
0.76,0.00158932326948547
0.76,0.00146661808720672
0.76,0.0013523802456783
0.76,0.00124611479845038
0.76,0.00114734837859309
0.76,0.00105562834750894
0.76,0.000970523590509309
0.76,0.000891622120233748
0.76,0.000818532023425522
0.76,0.000750881284849569
0.77,0.0233194232576179
0.77,0.0256297389482507
0.77,0.0279696698050793
0.77,0.0303271818164598
0.77,0.0326905530145634
0.77,0.0350484314398271
0.77,0.0373898859459252
0.77,0.0397044502350678
0.77,0.0419821605289893
0.77,0.0442135872731268
0.77,0.0463898612692206
0.77,0.0485026946018361
0.77,0.0505443967254477
0.77,0.0525078860463812
0.77,0.0543866973235085
0.77,0.0561749851939672
0.77,0.0578675241060487
0.77,0.0594597049521808
0.77,0.0609475286357992
0.77,0.0623275968482
0.77,0.0635971002799586
0.77,0.0647538044993576
0.77,0.065796033719201
0.77,0.0667226526648654
0.77,0.0675330467455692
0.77,0.0682271007317823
0.77,0.068805176125119
0.77,0.069268087408224
0.77,0.0696170773519219
0.77,0.0698537915515113
0.77,0.069980252357448
0.77,0.0699988323595572
0.77,0.0699122275760405
0.77,0.0697234304928459
0.77,0.0694357030928182
0.77,0.0690525500018204
0.77,0.0685776918810281
0.77,0.0680150391760532
0.77,0.0673686663339469
0.77,0.066642786589742
0.77,0.0658417274089635
0.77,0.064969906681162
0.77,0.0640318097303954
0.77,0.0630319672177045
0.77,0.0619749339938991
0.77,0.0608652689554893
0.77,0.0597075159492813
0.77,0.0585061857604247
0.77,0.0572657392180493
0.77,0.0559905714365455
0.77,0.0546849972067208
0.77,0.0533532375544744
0.77,0.0519994074566252
0.77,0.0506275047172191
0.77,0.0492413999936861
0.77,0.0478448279525724
0.77,0.0464413795569263
0.77,0.0450344954048791
0.77,0.0436274601475556
0.77,0.0422233979513518
0.77,0.0408252689102817
0.77,0.0394358664262308
0.77,0.0380578154891494
0.77,0.0366935718164504
0.77,0.0353454218037705
0.77,0.0340154832386806
0.77,0.0327057067286519
0.77,0.0314178777884002
0.77,0.0301536195433781
0.77,0.0289143959884715
0.77,0.0277015157572328
0.77,0.0265161363515141
0.77,0.0253592687710292
0.77,0.0242317825124168
0.77,0.0231344108702007
0.77,0.0220677565093489
0.77,0.0210322972534749
0.77,0.0200283920365073
0.77,0.0190562870271472
0.77,0.0181161218083659
0.77,0.0172079356320589
0.77,0.0163316737149249
0.77,0.0154871934510374
0.77,0.0146742707902522
0.77,0.0138926060481783
0.77,0.0131418305281981
0.77,0.0124215119805349
0.77,0.0117311606419839
0.77,0.0110702348272345
0.77,0.0104381465093777
0.77,0.00983426670260279
0.77,0.0092579297773987
0.77,0.00870843918201025
0.77,0.00818507274308922
0.77,0.00768708533950258
0.77,0.00721371415110417
0.77,0.00676418268135714
0.77,0.0063377042296846
0.77,0.00593348569519403
0.77,0.00555072989141525
0.77,0.00518864010582898
0.77,0.00484642193288787
0.77,0.00452328581238803
0.77,0.00421844954969308
0.77,0.0039311410446301
0.77,0.00366059855566969
0.77,0.00340607468422571
0.77,0.00316683634031323
0.77,0.00294216615190002
0.77,0.00273136473627678
0.77,0.00253375050476845
0.77,0.0023486612481034
0.77,0.00217544072217901
0.77,0.00201350775782649
0.77,0.00186222031739391
0.77,0.00172101193309793
0.77,0.00158932364457587
0.77,0.00146661801357983
0.77,0.00135237990702319
0.77,0.00124611466703417
0.77,0.00114734836119634
0.77,0.00105562870459908
0.77,0.000970523662162215
0.77,0.000891621941620846
0.77,0.000818531748411511
0.77,0.00075088103562182
0.77,0.000688316248927734
0.78,0.0210510032827161
0.78,0.023319423257653
0.78,0.0256297389484726
0.78,0.0279696698047915
0.78,0.0303271818164325
0.78,0.0326905530145623
0.78,0.0350484314398587
0.78,0.0373898859459559
0.78,0.0397044502353094
0.78,0.0419821605287528
0.78,0.0442135872731054
0.78,0.0463898612691694
0.78,0.0485026946017696
0.78,0.05054439672542
0.78,0.0525078860462527
0.78,0.0543866973235196
0.78,0.0561749851932451
0.78,0.05786752410611
0.78,0.0594597049523165
0.78,0.0609475286358022
0.78,0.0623275968482061
0.78,0.0635971002799732
0.78,0.0647538044993506
0.78,0.0657960337193238
0.78,0.0667226526648479
0.78,0.0675330467455505
0.78,0.0682271007316782
0.78,0.068805176125102
0.78,0.0692680874082099
0.78,0.0696170773518629
0.78,0.0698537915513944
0.78,0.0699802523573596
0.78,0.0699988323594914
0.78,0.069912227576146
0.78,0.0697234304930901
0.78,0.0694357030928678
0.78,0.0690525500017833
0.78,0.0685776918807194
0.78,0.0680150391760797
0.78,0.0673686663342508
0.78,0.0666427865897221
0.78,0.0658417274088744
0.78,0.0649699066810565
0.78,0.0640318097303615
0.78,0.0630319672176887
0.78,0.0619749339939067
0.78,0.0608652689555311
0.78,0.0597075159492201
0.78,0.0585061857604121
0.78,0.0572657392188136
0.78,0.0559905714368287
0.78,0.0546849972070682
0.78,0.0533532375548955
0.78,0.0519994074571628
0.78,0.0506275047176338
0.78,0.0492413999943251
0.78,0.0478448279579124
0.78,0.0464413795626116
0.78,0.0450344954067673
0.78,0.0436274601498869
0.78,0.0422233979541966
0.78,0.0408252689137194
0.78,0.0394358664260851
0.78,0.0380578154892465
0.78,0.0366935718164643
0.78,0.0353454218037541
0.78,0.0340154832386513
0.78,0.0327057067281228
0.78,0.0314178777873571
0.78,0.0301536195427663
0.78,0.0289143959878201
0.78,0.027701515757343
0.78,0.026516136351094
0.78,0.0253592687715355
0.78,0.0242317825127881
0.78,0.02313441086989
0.78,0.0220677565093094
0.78,0.0210322972503473
0.78,0.020028392035834
0.78,0.019056287027956
0.78,0.0181161218132764
0.78,0.0172079356359611
0.78,0.0163316737053708
0.78,0.0154871910988263
0.78,0.0146742707365231
0.78,0.0138926060338989
0.78,0.0131418305950277
0.78,0.0124215119852247
0.78,0.0117311606371833
0.78,0.0110702348450535
0.78,0.0104381465436389
0.78,0.00983426645662711
0.78,0.00925792946923876
0.78,0.00870843944176936
0.78,0.00818507276610747
0.78,0.00768708528701256
0.78,0.00721371418901295
0.78,0.00676418267957568
0.78,0.00633770422706004
0.78,0.00593348548419925
0.78,0.0055507300046056
0.78,0.00518864023452204
0.78,0.00484642195790252
0.78,0.00452328572252791
0.78,0.00421844964609952
0.78,0.00393114090254643
0.78,0.00366059861577139
0.78,0.00340607469211052
0.78,0.0031668362312578
0.78,0.00294216624997712
0.78,0.00273136473724267
0.78,0.00253375052380034
0.78,0.00234866117405197
0.78,0.00217545434427935
0.78,0.00201350765681685
0.78,0.00186222031177841
0.78,0.00172101206380049
0.78,0.00158932377842835
0.78,0.00146661840997053
0.78,0.00135238000212978
0.78,0.00124611425661025
0.78,0.00114734836206742
0.78,0.00105562861780317
0.78,0.000970523815466029
0.78,0.000891621849690605
0.78,0.000818531908681752
0.78,0.000750881418091875
0.78,0.000688316265811562
0.78,0.000630501940981354
0.79,0.018836932757466
0.79,0.021051003284214
0.79,0.0233194232578367
0.79,0.025629738948229
0.79,0.0279696698047654
0.79,0.0303271818164276
0.79,0.0326905530142622
0.79,0.0350484314398861
0.79,0.0373898859461364
0.79,0.0397044502351295
0.79,0.041982160528736
0.79,0.0442135872730614
0.79,0.0463898612691108
0.79,0.0485026946017749
0.79,0.0505443967253173
0.79,0.0525078860462472
0.79,0.054386697323529
0.79,0.0561749851933031
0.79,0.057867524106228
0.79,0.0594597049523186
0.79,0.0609475286358077
0.79,0.0623275968482177
0.79,0.0635971002799657
0.79,0.0647538044993369
0.79,0.0657960337193073
0.79,0.0667226526648308
0.79,0.0675330467455134
0.79,0.0682271007316634
0.79,0.0688051761250768
0.79,0.0692680874081214
0.79,0.069617077351737
0.79,0.069853791551324
0.79,0.0699802523575165
0.79,0.0699988323597163
0.79,0.0699122275761823
0.79,0.069723430493103
0.79,0.0694357030926449
0.79,0.0690525500018526
0.79,0.0685776918810541
0.79,0.068015039176069
0.79,0.0673686663342381
0.79,0.0666427865897154
0.79,0.0658417273114406
0.79,0.0649699066811291
0.79,0.0640318097303818
0.79,0.0630319672177361
0.79,0.0619749339939933
0.79,0.0608652689557278
0.79,0.0597075159494574
0.79,0.0585061857612943
0.79,0.0572657392192978
0.79,0.0559905714374124
0.79,0.0546849972079259
0.79,0.0533532375559967
0.79,0.0519994074585264
0.79,0.0506275047193077
0.79,0.0492413999963753
0.79,0.0478448279599811
0.79,0.0464413795647231
0.79,0.0450344954089298
0.79,0.0436274601488911
0.79,0.042223397953439
0.79,0.0408252689127139
0.79,0.0394358664291059
0.79,0.0380578154926738
0.79,0.0366935718207376
0.79,0.0353454218089537
0.79,0.0340154832450388
0.79,0.0327057067360311
0.79,0.0314178777972944
0.79,0.0301536195543698
0.79,0.028914396001864
0.79,0.0277015157573643
0.79,0.0265161363512318
0.79,0.0253592687707991
0.79,0.024231782512229
0.79,0.0231344108706159
0.79,0.022067756510662
0.79,0.0210322972507073
0.79,0.020028392034481
0.79,0.0190562870275873
0.79,0.0181161218110385
0.79,0.0172079356380944
0.79,0.0163316737127402
0.79,0.0154871934493775
0.79,0.0146742707260424
0.79,0.0138926060350906
0.79,0.0131418305216671
0.79,0.0124215119902795
0.79,0.0117311607178658
0.79,0.0110702348515608
0.79,0.0104381465364021
0.79,0.00983426648821273
0.79,0.0092579295139632
0.79,0.0087084391656973
0.79,0.00818507295149096
0.79,0.00768708513361704
0.79,0.00721371418176164
0.79,0.00676418251348387
0.79,0.00633770422805502
0.79,0.00593348551344697
0.79,0.00555072977632576
0.79,0.00518864035003985
0.79,0.00484642208722108
0.79,0.00452328583900763
0.79,0.00421844965161688
0.79,0.00393114090722002
0.79,0.00366059852759126
0.79,0.00340607470497445
0.79,0.00316683623122693
0.79,0.00294216616688603
0.79,0.00273136480910829
0.79,0.00253375052564597
0.79,0.00234866120060429
0.79,0.00217545426276455
0.79,0.00201350778829612
0.79,0.00186222019268367
0.79,0.0017210118884381
0.79,0.00158932390078292
0.79,0.00146661859380037
0.79,0.00135238019361572
0.79,0.00124611435057775
0.79,0.00114734836415709
0.79,0.00105562848967211
0.79,0.000970523740404294
0.79,0.00089162221142236
0.79,0.000818532059152943
0.79,0.000750880925703079
0.79,0.000688316311190373
0.79,0.000630501889415491
0.79,0.00057712106220098
0.8,0.0188369327574806
0.8,0.0210510032842271
0.8,0.0233194232576432
0.8,0.0256297389482054
0.8,0.0279696698047575
0.8,0.0303271818161587
0.8,0.0326905530146153
0.8,0.0350484314399262
0.8,0.0373898859460138
0.8,0.0397044502351172
0.8,0.0419821605286986
0.8,0.0442135872730102
0.8,0.0463898612691225
0.8,0.0485026946016825
0.8,0.0505443967253388
0.8,0.0525078860462737
0.8,0.0543866973235825
0.8,0.0561749851933769
0.8,0.0578675241062289
0.8,0.0594597049523243
0.8,0.0609475286358169
0.8,0.0623275968482101
0.8,0.0635971002799521
0.8,0.064753804499321
0.8,0.0657960337192905
0.8,0.0667226526648179
0.8,0.0675330467455242
0.8,0.0682271007316127
0.8,0.068805176124982
0.8,0.0692680874080465
0.8,0.069617077351719
0.8,0.069853791551523
0.8,0.0699802523575511
0.8,0.0699988323597288
0.8,0.0699122275759881
0.8,0.0697234304930871
0.8,0.0694357030928483
0.8,0.069052550001784
0.8,0.0685776918809493
0.8,0.0680150391760629
0.8,0.0673686663342409
0.8,0.0666427865897138
0.8,0.0658417274089426
0.8,0.0649699066811592
0.8,0.0640318097304654
0.8,0.0630319672178478
0.8,0.0619749339941276
0.8,0.060865268955864
0.8,0.0597075159496585
0.8,0.0585061857615749
0.8,0.0572657392196069
0.8,0.0559905714377802
0.8,0.054684997208242
0.8,0.053353237556329
0.8,0.0519994074588885
0.8,0.0506275047196849
0.8,0.0492413999967825
0.8,0.0478448279604373
0.8,0.0464413795649585
0.8,0.0450344954093548
0.8,0.0436274601526574
0.8,0.0422233979570994
0.8,0.04082526891656
0.8,0.0394358664259661
0.8,0.0380578154885703
0.8,0.0366935718164162
0.8,0.035345421803654
0.8,0.0340154832385231
0.8,0.0327057067280254
0.8,0.0314178777877177
0.8,0.0301536195426878
0.8,0.0289143959878745
0.8,0.0277015157573188
0.8,0.0265161363641766
0.8,0.0253592687879435
0.8,0.0242317825336938
0.8,0.0231344108701764
0.8,0.0220677565093118
0.8,0.0210322972506752
0.8,0.0200283920350132
0.8,0.0190562870297489
0.8,0.0181161218109492
0.8,0.01720793563623
0.8,0.0163316737091704
0.8,0.0154871934516663
0.8,0.0146742707351063
0.8,0.0138926060303739
0.8,0.0131418305079991
0.8,0.0124215118871369
0.8,0.0117311606392458
0.8,0.0110702348585032
0.8,0.0104381466078767
0.8,0.0098342575914101
0.8,0.00925792950185089
0.8,0.00870843920750275
0.8,0.00818507276166147
0.8,0.00768708526163864
0.8,0.00721371434317986
0.8,0.00676418268974754
0.8,0.00633770422537872
0.8,0.00593348549475659
0.8,0.00555072977434556
0.8,0.0051886401024388
0.8,0.00484642185850293
0.8,0.00452328597149387
0.8,0.00421844947244376
0.8,0.00393114091756064
0.8,0.00366059853440115
0.8,0.00340607466590503
0.8,0.0031668361996342
0.8,0.0029421661624478
0.8,0.00273136475435232
0.8,0.0025337505664309
0.8,0.00234866120407995
0.8,0.00217545429435972
0.8,0.00201350775352238
0.8,0.00186222034546435
0.8,0.00172101174286365
0.8,0.00158932373856846
0.8,0.0014666187004917
0.8,0.00135238047780195
0.8,0.00124611449245426
0.8,0.00114734777666836
0.8,0.00105562861019792
0.8,0.000970523616208974
0.8,0.00089162217562655
0.8,0.000818532473295219
0.8,0.000750881164613748
0.8,0.000688315944575635
0.8,0.000630501778691173
0.8,0.000577108220829459
0.81,0.0166897571143964
0.81,0.0188369327574958
0.81,0.0210510032842183
0.81,0.0233194232576227
0.81,0.0256297389481956
0.81,0.0279696698045229
0.81,0.0303271818164682
0.81,0.0326905530146439
0.81,0.0350484314402315
0.81,0.0373898859460052
0.81,0.0397044502350859
0.81,0.0419821605286539
0.81,0.0442135872730331
0.81,0.0463898612690329
0.81,0.0485026946010922
0.81,0.0505443967253361
0.81,0.052507886046323
0.81,0.0543866973236485
0.81,0.0561749851934058
0.81,0.0578675241062328
0.81,0.0594597049523315
0.81,0.0609475286358094
0.81,0.0623275968481975
0.81,0.0635971002799369
0.81,0.0647538044993063
0.81,0.0657960337192799
0.81,0.0667226526648075
0.81,0.0675330467454549
0.81,0.0682271007316205
0.81,0.0688051761249227
0.81,0.0692680874081947
0.81,0.0696170773519295
0.81,0.069853791550345
0.81,0.0699802523573873
0.81,0.069998832359745
0.81,0.0699122275762108
0.81,0.0697234304931348
0.81,0.0694357030928934
0.81,0.0690525500018511
0.81,0.0685776918810454
0.81,0.0680150391760679
0.81,0.067368666334273
0.81,0.0666427865897596
0.81,0.0658417274089997
0.81,0.064969906681228
0.81,0.0640318097305174
0.81,0.063031967217916
0.81,0.0619749339941523
0.81,0.060865268955985
0.81,0.05970751594976
0.81,0.0585061857616531
0.81,0.0572657392196815
0.81,0.0559905714378859
0.81,0.0546849972083459
0.81,0.0533532375564632
0.81,0.0519994074587126
0.81,0.0506275047200993
0.81,0.0492413999974678
0.81,0.0478448279614825
0.81,0.0464413795667414
0.81,0.0450344954116033
0.81,0.0436274601554637
0.81,0.0422233979603687
0.81,0.0408252689206963
0.81,0.0394358664379384
0.81,0.038057815502049
0.81,0.0366935718181022
0.81,0.0353454218049032
0.81,0.0340154832388181
0.81,0.0327057067279268
0.81,0.0314178777876007
0.81,0.0301536195425649
0.81,0.0289143959877736
0.81,0.0277015157571603
0.81,0.0265161363509854
0.81,0.0253592687704715
0.81,0.0242317825116396
0.81,0.0231344108699136
0.81,0.0220677565089172
0.81,0.0210322972777954
0.81,0.0200283920702775
0.81,0.0190562870283449
0.81,0.0181161218110749
0.81,0.0172079356370244
0.81,0.0163316737122078
0.81,0.0154871934514836
0.81,0.014674270731079
0.81,0.0138926060431865
0.81,0.0131418305199071
0.81,0.0124215119657065
0.81,0.011731160637555
0.81,0.0110702348442289
0.81,0.0104381465504941
0.81,0.00983426650175767
0.81,0.00925792950873361
0.81,0.00870843920975495
0.81,0.00818507276643543
0.81,0.00768708532008144
0.81,0.00721371411417171
0.81,0.00676418281006175
0.81,0.0063377045021602
0.81,0.00593348551694795
0.81,0.00555072980966509
0.81,0.00518864010280606
0.81,0.00484642194102092
0.81,0.00452328581872252
0.81,0.00421844981079267
0.81,0.00393114093493141
0.81,0.00366059854915846
0.81,0.00340607466003773
0.81,0.00316683620698499
0.81,0.00294216609929387
0.81,0.00273136474570701
0.81,0.00253375056830141
0.81,0.00234866120915989
0.81,0.00217545430008115
0.81,0.0020135077357013
0.81,0.0018622203084806
0.81,0.00172101192413443
0.81,0.00158932357532238
0.81,0.00146661854651553
0.81,0.00135238055601583
0.81,0.00124611461480528
0.81,0.00114734809946859
0.81,0.00105562814166893
0.81,0.0009705233916808
0.81,0.000891622056981012
0.81,0.000818532154113871
0.81,0.00075088081733643
0.81,0.000688316001055345
0.81,0.000630501857596055
0.81,0.000577120989308177
0.81,0.000527873799558432
0.82,0.0146220237858005
0.82,0.0166897571144107
0.82,0.018836932757493
0.82,0.0210510032842016
0.82,0.0233194232576118
0.82,0.0256297389479962
0.82,0.0279696698047871
0.82,0.0303271818164932
0.82,0.0326905530148831
0.82,0.0350484314399353
0.82,0.0373898859459798
0.82,0.0397044502350473
0.82,0.0419821605286908
0.82,0.0442135872729401
0.82,0.0463898612685646
0.82,0.0485026946017004
0.82,0.0505443967253808
0.82,0.0525078860463823
0.82,0.0543866973236718
0.82,0.0561749851934146
0.82,0.0578675241061706
0.82,0.0594597049523238
0.82,0.0609475286357975
0.82,0.0623275968472086
0.82,0.0635971002799242
0.82,0.0647538044992966
0.82,0.0657960337192506
0.82,0.066722652664708
0.82,0.0675330467453882
0.82,0.0682271007315754
0.82,0.0688051761250992
0.82,0.0692680874082237
0.82,0.0696170773519444
0.82,0.0698537916635073
0.82,0.0699802523575798
0.82,0.0699988323597577
0.82,0.0699122275762255
0.82,0.0697234304931245
0.82,0.0694357030928901
0.82,0.0690525500018777
0.82,0.0685776918810809
0.82,0.0680150391760992
0.82,0.0673686663342672
0.82,0.0666427865897511
0.82,0.0658417274090176
0.82,0.0649699066812262
0.82,0.0640318097305158
0.82,0.0630319672179184
0.82,0.0619749339941904
0.82,0.0608652689560352
0.82,0.0597075159498339
0.82,0.0585061857616611
0.82,0.0572657392196774
0.82,0.0559905714378752
0.82,0.0546849972083505
0.82,0.0533532375567777
0.82,0.0519994074592123
0.82,0.0506275047206423
0.82,0.0492413999980663
0.82,0.0478448279611344
0.82,0.0464413795663576
0.82,0.0450344954110903
0.82,0.0436274601550838
0.82,0.0422233979602585
0.82,0.0408252689207359
0.82,0.0394358664418002
0.82,0.0380578155070349
0.82,0.0366935718365679
0.82,0.0353454218263686
0.82,0.0340154832630565
0.82,0.0327057067325418
0.82,0.0314178777913109
0.82,0.0301536195451537
0.82,0.0289143959882507
0.82,0.0277015157578698
0.82,0.026516136350859
0.82,0.0253592687703419
0.82,0.0242317825114982
0.82,0.023134410869688
0.82,0.0220677565087762
0.82,0.0210322972494735
0.82,0.0200283920342669
0.82,0.0190562870276048
0.82,0.0181161218481286
0.82,0.0172079356369721
0.82,0.0163316737104933
0.82,0.015487193452473
0.82,0.0146742707353783
0.82,0.0138926060344009
0.82,0.01314183051525
0.82,0.0124215119779099
0.82,0.0117311606365231
0.82,0.0110702348325267
0.82,0.0104381465521195
0.82,0.00983426651430475
0.82,0.00925792951642412
0.82,0.00870843929420895
0.82,0.00818507277458869
0.82,0.00768708531175455
0.82,0.0072137141240729
0.82,0.00676418264201484
0.82,0.00633770412908574
0.82,0.00593348570265806
0.82,0.0055507297858568
0.82,0.00518864007954734
0.82,0.0048464219434432
0.82,0.00452328584455808
0.82,0.00421844965497487
0.82,0.00393114107272652
0.82,0.0036605985570346
0.82,0.00340607469258081
0.82,0.00316683619793512
0.82,0.00294216613888221
0.82,0.00273136464033641
0.82,0.00253375073217987
0.82,0.00234866124416477
0.82,0.00217545426479004
0.82,0.00201350774436904
0.82,0.00186222029020056
0.82,0.00172101182077533
0.82,0.00158932377869436
0.82,0.00146661838408302
0.82,0.00135238043320229
0.82,0.00124611493069526
0.82,0.00114734813082329
0.82,0.00105562823437411
0.82,0.000970523149085301
0.82,0.00089162169215995
0.82,0.000818532094869484
0.82,0.000750881358154043
0.82,0.000688299126388348
0.82,0.00063050175096846
0.82,0.000577121115266088
0.82,0.000527873881818408
0.82,0.000482476640847107
0.83,0.0126461842711969
0.83,0.0146220237858118
0.83,0.0166897571144126
0.83,0.0188369327574802
0.83,0.0210510032841904
0.83,0.0233194232574479
0.83,0.0256297389462735
0.83,0.0279696698048086
0.83,0.0303271818166736
0.83,0.0326905530165765
0.83,0.0350484314399151
0.83,0.0373898859459465
0.83,0.0397044502350991
0.83,0.0419821605285907
0.83,0.0442135872726352
0.83,0.0463898612690481
0.83,0.0485026946017405
0.83,0.0505443967254343
0.83,0.0525078860464006
0.83,0.0543866973236793
0.83,0.0561749851933523
0.83,0.0578675241062301
0.83,0.0594597049523133
0.83,0.0609475286357844
0.83,0.0623275968481714
0.83,0.0635971002799153
0.83,0.0647538044992554
0.83,0.065796033719181
0.83,0.0667226526646726
0.83,0.067533046745355
0.83,0.0682271007404893
0.83,0.0688051761240283
0.83,0.0692680874080981
0.83,0.0696170773519579
0.83,0.0698537915515643
0.83,0.06998025235759
0.83,0.06999883235977
0.83,0.0699122275762326
0.83,0.069723430493148
0.83,0.0694357030929162
0.83,0.0690525500014016
0.83,0.0685776918810751
0.83,0.0680150391760989
0.83,0.0673686663342828
0.83,0.0666427865897502
0.83,0.0658417274089912
0.83,0.0649699066812208
0.83,0.0640318097305125
0.83,0.0630319672179195
0.83,0.0619749339941956
0.83,0.0608652689560678
0.83,0.0597075159501341
0.83,0.0585061857615829
0.83,0.0572657392195811
0.83,0.0559905714380187
0.83,0.0546849972082844
0.83,0.0533532375564341
0.83,0.051999407458776
0.83,0.0506275047200967
0.83,0.04924139999748
0.83,0.0478448279615312
0.83,0.0464413795668795
0.83,0.0450344954118789
0.83,0.0436274601559722
0.83,0.0422233979613846
0.83,0.0408252688412146
0.83,0.0394358664401738
0.83,0.0380578155054433
0.83,0.0366935718351991
0.83,0.0353454218250682
0.83,0.0340154832626408
0.83,0.0327057067547742
0.83,0.0314178778169998
0.83,0.0301536195833161
0.83,0.0289143959961358
0.83,0.027701515764765
0.83,0.0265161363555225
0.83,0.0253592687704045
0.83,0.0242317825123661
0.83,0.0231344108709137
0.83,0.0220677565086649
0.83,0.021032297249327
0.83,0.0200283920340226
0.83,0.019056287027109
0.83,0.0181161218098495
0.83,0.0172079356363027
0.83,0.0163316737467889
0.83,0.0154871935025018
0.83,0.0146742707326412
0.83,0.0138926060348019
0.83,0.0131418305671942
0.83,0.0124215119731128
0.83,0.0117311606349655
0.83,0.0110702348524292
0.83,0.0104381465225918
0.83,0.00983426651733543
0.83,0.00925792952601712
0.83,0.0087084392275667
0.83,0.00818507278239555
0.83,0.00768708531971241
0.83,0.00721371413075733
0.83,0.00676418264860801
0.83,0.00633770420890922
0.83,0.00593348542460337
0.83,0.00555072993471439
0.83,0.00518864029311383
0.83,0.00484642199605556
0.83,0.00452328581769557
0.83,0.00421844967226304
0.83,0.00393114091171753
0.83,0.00366059869676016
0.83,0.00340607468830245
0.83,0.00316683623757763
0.83,0.00294216612510878
0.83,0.00273136472468494
0.83,0.00253375039929349
0.83,0.00234866138851331
0.83,0.00217545433559718
0.83,0.00201350766398511
0.83,0.00186222030188476
0.83,0.00172101183786655
0.83,0.00158932374761345
0.83,0.00146661859088271
0.83,0.00135238025543494
0.83,0.00124611502892646
0.83,0.0011473480840114
0.83,0.00105562851309382
0.83,0.000970523241593746
0.83,0.000891621457380198
0.83,0.000818531712316606
0.83,0.000750881281602389
0.83,0.000688316345315076
0.83,0.000630501568014363
0.83,0.000577120879996507
0.83,0.000527873900669107
0.83,0.000482476594569903
0.83,0.000440662265099423
0.84,0.0126461842712448
0.84,0.0146220237858164
0.84,0.0166897571144042
0.84,0.0188369327574698
0.84,0.0210510032841894
0.84,0.0233194232574903
0.84,0.0256297389482314
0.84,0.0279696698049377
0.84,0.0303271818165095
0.84,0.0326905530146416
0.84,0.035048431439887
0.84,0.0373898859460125
0.84,0.0397044502348314
0.84,0.0419821605284699
0.84,0.044213587272952
0.84,0.0463898612690833
0.84,0.0485026946017893
0.84,0.0505443967254491
0.84,0.052507886046407
0.84,0.0543866973236238
0.84,0.0561749851940246
0.84,0.0578675241072302
0.84,0.0594597049539009
0.84,0.0609475286357735
0.84,0.0623275968481712
0.84,0.0635971002798649
0.84,0.0647538044991947
0.84,0.0657960337191383
0.84,0.0667226526648147
0.84,0.0675330467455351
0.84,0.0682271007317681
0.84,0.068805176125171
0.84,0.0692680874082512
0.84,0.0696170773519687
0.84,0.0698537915515732
0.84,0.069980252357599
0.84,0.0699988323597729
0.84,0.069912227576232
0.84,0.0697234304931448
0.84,0.0694357030929073
0.84,0.0690525500018723
0.84,0.0685776918810516
0.84,0.0680150391760695
0.84,0.067368666334248
0.84,0.0666427865897355
0.84,0.0658417274089765
0.84,0.0649699066812052
0.84,0.0640318097304985
0.84,0.0630319672179031
0.84,0.061974933994183
0.84,0.0608652689560503
0.84,0.0597075159498508
0.84,0.0585061857614309
0.84,0.0572657392195944
0.84,0.0559905714378132
0.84,0.0546849972083371
0.84,0.0533532375565131
0.84,0.0519994074588736
0.84,0.0506275047197869
0.84,0.0492413999967157
0.84,0.047844827961719
0.84,0.0464413795671333
0.84,0.0450344954122569
0.84,0.0436274601564658
0.84,0.0422233979620509
0.84,0.0408252689230493
0.84,0.039435866441353
0.84,0.0380578155070002
0.84,0.0366935718372351
0.84,0.0353454218277132
0.84,0.0340154832660451
0.84,0.0327057067591173
0.84,0.0314178778224805
0.84,0.0301536195811087
0.84,0.0289143960297089
0.84,0.0277015158020999
0.84,0.0265161363662607
0.84,0.0253592687840511
0.84,0.0242317825232923
0.84,0.023134410875628
0.84,0.0220677565088715
0.84,0.0210322972494565
0.84,0.0200283920358229
0.84,0.0190562870269463
0.84,0.0181161218096942
0.84,0.0172079356357481
0.84,0.0163316737088856
0.84,0.0154871934500366
0.84,0.0146742707309148
0.84,0.0138926060902647
0.84,0.0131418305168072
0.84,0.0124215119728408
0.84,0.0117311606410742
0.84,0.011070234847798
0.84,0.0104381465395396
0.84,0.0098342664870279
0.84,0.00925792952063054
0.84,0.0087084392347363
0.84,0.00818507279185732
0.84,0.00768708532893725
0.84,0.00721371283808603
0.84,0.00676418265723777
0.84,0.006337704192936
0.84,0.00593348544546091
0.84,0.00555072971187531
0.84,0.00518864020232868
0.84,0.00484642216277398
0.84,0.00452328585151074
0.84,0.00421844965093099
0.84,0.00393114090824231
0.84,0.00366059853504819
0.84,0.00340607483043254
0.84,0.00316683621828706
0.84,0.00294216617183252
0.84,0.00273136470508017
0.84,0.00253375051344151
0.84,0.00234866105398268
0.84,0.00217545446715839
0.84,0.00201350777341203
0.84,0.00186222017223558
0.84,0.0017210118839861
0.84,0.00158932370406051
0.84,0.00146660462178216
0.84,0.00135238047428965
0.84,0.0012461146567504
0.84,0.00114734855125675
0.84,0.00105562832534645
0.84,0.00097052368738737
0.84,0.000891621560533018
0.84,0.000818410896869404
0.84,0.000750881202289833
0.84,0.000688316307976944
0.84,0.000630502284991952
0.84,0.000577121045607587
0.84,0.000527873507310428
0.84,0.000482461430840075
0.84,0.00044065004783711
0.85,0.0107744882568099
0.85,0.0126461842712505
0.85,0.0146220237858119
0.85,0.016689757114395
0.85,0.0188369327574669
0.85,0.0210510032840803
0.85,0.0233194232576364
0.85,0.0256297389482471
0.85,0.0279696698050351
0.85,0.0303271818164979
0.85,0.0326905530146181
0.85,0.0350484314399649
0.85,0.0373898859457765
0.85,0.0397044502350571
0.85,0.0419821605285991
0.85,0.0442135872730164
0.85,0.0463898612691846
0.85,0.0485026946018015
0.85,0.0505443967254543
0.85,0.0525078860464037
0.85,0.0543866973236697
0.85,0.0561749851933962
0.85,0.0578675241062097
0.85,0.0594597049522914
0.85,0.0609475286357638
0.85,0.0623275968481072
0.85,0.0635971002798131
0.85,0.0647538044991611
0.85,0.0657960337192701
0.85,0.0667226526639579
0.85,0.0675330467454422
0.85,0.0682271007317806
0.85,0.0688051761251358
0.85,0.0692680874082596
0.85,0.0696170773519749
0.85,0.0698537915515786
0.85,0.0699802523575999
0.85,0.0699988323597704
0.85,0.0699122275762201
0.85,0.0697234304931417
0.85,0.0694357030928903
0.85,0.0690525500018424
0.85,0.0685776918810353
0.85,0.0680150391760541
0.85,0.0673686663342336
0.85,0.0666427865689048
0.85,0.0658417274089677
0.85,0.0649699066811883
0.85,0.064031809730471
0.85,0.0630319672178691
0.85,0.0619749339941491
0.85,0.0608652689555567
0.85,0.0597075159498482
0.85,0.0585061857615635
0.85,0.0572657392196159
0.85,0.0559905714375963
0.85,0.0546849972080672
0.85,0.0533532375561859
0.85,0.0519994074584732
0.85,0.050627504719595
0.85,0.0492413999974179
0.85,0.0478448279615432
0.85,0.0464413795669918
0.85,0.0450344954121112
0.85,0.0436274601565203
0.85,0.0422233979621782
0.85,0.0408252689233003
0.85,0.0394358664417718
0.85,0.0380578155076499
0.85,0.0366935718382106
0.85,0.0353454218291152
0.85,0.0340154832677859
0.85,0.0327057067615811
0.85,0.0314178778258907
0.85,0.0301536195859208
0.85,0.0289143960359675
0.85,0.0277015158101411
0.85,0.0265161364083341
0.85,0.0253592688314687
0.85,0.0242317825752513
0.85,0.0231344108921286
0.85,0.0220677565270674
0.85,0.0210322972627234
0.85,0.0200283920353412
0.85,0.0190562870273324
0.85,0.0181161218100663
0.85,0.0172079356382701
0.85,0.0163316737087414
0.85,0.0154871934499585
0.85,0.0146742707310447
0.85,0.0138926060323679
0.85,0.0131418305151316
0.85,0.0124215120349551
0.85,0.0117311606362729
0.85,0.0110702348503275
0.85,0.01043814653234
0.85,0.00983426648989605
0.85,0.00925792950651738
0.85,0.00870843922975095
0.85,0.0081850728012709
0.85,0.00768708534524021
0.85,0.00721371415083261
0.85,0.00676418266603118
0.85,0.00633770420205404
0.85,0.0059334854438009
0.85,0.0055507296533881
0.85,0.00518864003701602
0.85,0.00484642193350182
0.85,0.00452328598129204
0.85,0.00421844966509632
0.85,0.00393114090895952
0.85,0.0036605985364595
0.85,0.00340607467055554
0.85,0.00316683636331816
0.85,0.00294216613528375
0.85,0.00273136475847124
0.85,0.00253375048699067
0.85,0.00234866119205357
0.85,0.00217545413180886
0.85,0.00201350789931931
0.85,0.00186222032340755
0.85,0.00172101169945948
0.85,0.0015893237396849
0.85,0.00146661853321328
0.85,0.00135238045817543
0.85,0.00124611488011506
0.85,0.00114734840454545
0.85,0.0010556286105643
0.85,0.000970523594397976
0.85,0.000891621922726626
0.85,0.000818531465577754
0.85,0.000750881109502277
0.85,0.000688316083856666
0.85,0.000630502036496505
0.85,0.000577104978769061
0.85,0.000527873658559663
0.85,0.000482476538893106
0.85,0.000440662161431682
0.85,0.000402179080516873
0.86,0.00901887032285305
0.86,0.0107744882568152
0.86,0.0126461842712492
0.86,0.0146220237858047
0.86,0.0166897571143909
0.86,0.0188369327573745
0.86,0.0210510032842076
0.86,0.0233194232576507
0.86,0.02562973894841
0.86,0.0279696698048186
0.86,0.0303271818164789
0.86,0.0326905530147051
0.86,0.0350484314397631
0.86,0.037389885946146
0.86,0.0397044502349955
0.86,0.0419821605286256
0.86,0.0442135872730199
0.86,0.0463898612691897
0.86,0.0485026946018059
0.86,0.0505443967254513
0.86,0.0525078860463978
0.86,0.0543866973236616
0.86,0.0561749851933867
0.86,0.0578675241062012
0.86,0.0594597049522749
0.86,0.0609475286357078
0.86,0.0623275968480635
0.86,0.0635971002797877
0.86,0.0647538044993029
0.86,0.0657960337192911
0.86,0.0667226526648349
0.86,0.0675330467455574
0.86,0.0682271007317903
0.86,0.0688051761251428
0.86,0.0692680874082638
0.86,0.0696170773519779
0.86,0.0698537915515777
0.86,0.0699802523575954
0.86,0.0699988323597638
0.86,0.0699122275762106
0.86,0.0697234304931128
0.86,0.0694357030928741
0.86,0.0690525500018293
0.86,0.0685776918810245
0.86,0.0680150391760554
0.86,0.0673686663342282
0.86,0.066642786589706
0.86,0.0658417274089358
0.86,0.0649699066811565
0.86,0.0640318097304416
0.86,0.0630319672178506
0.86,0.0619749339939326
0.86,0.0608652689560366
0.86,0.059707515949815
0.86,0.0585061857616003
0.86,0.0572657392195338
0.86,0.0559905714377419
0.86,0.0546849972082351
0.86,0.0533532375563894
0.86,0.0519994074587293
0.86,0.0506275047196234
0.86,0.0492413999972557
0.86,0.0478448279614392
0.86,0.046441379645665
0.86,0.0450344954047617
0.86,0.0436274601485003
0.86,0.0422233979524931
0.86,0.0408252689172532
0.86,0.0394358664344101
0.86,0.0380578154987873
0.86,0.0366935718276593
0.86,0.0353454218168123
0.86,0.0340154832503804
0.86,0.0327057067415222
0.86,0.031417877843562
0.86,0.0301536196068187
0.86,0.0289143960610778
0.86,0.0277015158404614
0.86,0.0265161364149868
0.86,0.0253592688403497
0.86,0.0242317825870592
0.86,0.0231344109495684
0.86,0.0220677565914125
0.86,0.0210322972502565
0.86,0.0200283920617438
0.86,0.0190562870452986
0.86,0.0181161218125585
0.86,0.0172079356365665
0.86,0.0163316737088168
0.86,0.015487193453005
0.86,0.0146742707311017
0.86,0.0138926060325599
0.86,0.0131418305151485
0.86,0.0124215119704558
0.86,0.0117311606348702
0.86,0.0110702349203862
0.86,0.0104381465305128
0.86,0.00983426649497532
0.86,0.00925792950859061
0.86,0.00870843922926445
0.86,0.00818507279893255
0.86,0.00768708532725237
0.86,0.00721371415977967
0.86,0.00676418267656209
0.86,0.00633770421156643
0.86,0.0059334855078077
0.86,0.00555072973027326
0.86,0.0051886400458514
0.86,0.00484642189655582
0.86,0.00452328576164307
0.86,0.00421844975721619
0.86,0.00393114090352009
0.86,0.00366028895068871
0.86,0.00340607467446774
0.86,0.00316683621096403
0.86,0.00294216628223598
0.86,0.00273136470245028
0.86,0.00253375054651994
0.86,0.00234866115791066
0.86,0.00217545428742083
0.86,0.00201350756338714
0.86,0.00186222044927642
0.86,0.00172101189537743
0.86,0.0015893234967026
0.86,0.00146661861696828
0.86,0.00135238040550245
0.86,0.00124611490347881
0.86,0.00114734802111016
0.86,0.00105562849168828
0.86,0.000970523830988723
0.86,0.000891622009507875
0.86,0.000818531721039184
0.86,0.000750880276881194
0.86,0.000688315728491595
0.86,0.000630501864760546
0.86,0.000577121234495159
0.86,0.000527857325010039
0.86,0.000482476433262047
0.86,0.00044066222971173
0.86,0.000402179117842572
0.86,0.000366789876188989
0.87,0.00901887032306332
0.87,0.0107744882568159
0.87,0.0126461842712441
0.87,0.0146220237858001
0.87,0.0166897571143165
0.87,0.0188369327574794
0.87,0.021051003284218
0.87,0.0233194232577706
0.87,0.0256297389484397
0.87,0.0279696698048034
0.87,0.0303271818165727
0.87,0.0326905530145314
0.87,0.0350484314402416
0.87,0.0373898859458974
0.87,0.0397044502350188
0.87,0.0419821605286579
0.87,0.0442135872730553
0.87,0.0463898612691392
0.87,0.0485026946018029
0.87,0.0505443967254457
0.87,0.0525078860463902
0.87,0.0543866973237203
0.87,0.0561749851934057
0.87,0.057867524106181
0.87,0.059459704952226
0.87,0.0609475286356706
0.87,0.0623275968480447
0.87,0.0635971002799248
0.87,0.0647538045014
0.87,0.0657960337193015
0.87,0.0667226526648439
0.87,0.0675330467455657
0.87,0.0682271007317956
0.87,0.0688051761251451
0.87,0.0692680874082651
0.87,0.0696170773519756
0.87,0.0698537915515726
0.87,0.0699802523575805
0.87,0.0699988323597466
0.87,0.0699122275761935
0.87,0.0697234304931015
0.87,0.0694357030928652
0.87,0.0690525500018313
0.87,0.0685776918810229
0.87,0.0680150391760366
0.87,0.0673686663342086
0.87,0.0666427865896859
0.87,0.0658417274087421
0.87,0.0649699066809563
0.87,0.0640318097304294
0.87,0.0630319672177889
0.87,0.0619749339941497
0.87,0.0608652689560586
0.87,0.059707515949916
0.87,0.0585061857617362
0.87,0.057265739219906
0.87,0.0559905714382399
0.87,0.0546849972090226
0.87,0.0533532375574319
0.87,0.0519994074600524
0.87,0.0506275047184239
0.87,0.0492413999953092
0.87,0.0478448279594089
0.87,0.046441379564181
0.87,0.0450344954084607
0.87,0.0436274601516754
0.87,0.0422233979556852
0.87,0.0408252689151818
0.87,0.0394358664322058
0.87,0.0380578154959339
0.87,0.0366935718242314
0.87,0.0353454218124147
0.87,0.0340154832477628
0.87,0.0327057067384784
0.87,0.0314178777999915
0.87,0.030153619557324
0.87,0.028914396005617
0.87,0.0277015157790682
0.87,0.0265161363780515
0.87,0.0253592688693757
0.87,0.024231782622983
0.87,0.0231344109939969
0.87,0.0220677566466051
0.87,0.0210322974011777
0.87,0.0200283921374175
0.87,0.019056287027855
0.87,0.0181161218506936
0.87,0.0172079356608599
0.87,0.0163316737126277
0.87,0.015487193451605
0.87,0.0146742707320684
0.87,0.0138926060360278
0.87,0.0131418305157822
0.87,0.0124215119707203
0.87,0.0117311606350747
0.87,0.011070234846746
0.87,0.0104381465856909
0.87,0.00983426648712604
0.87,0.00925792950422388
0.87,0.00870843921737907
0.87,0.00818507278438241
0.87,0.00768708535849782
0.87,0.00721371414591832
0.87,0.00676418268240542
0.87,0.00633770422368007
0.87,0.00593348546288119
0.87,0.00555072980973037
0.87,0.00518864005398956
0.87,0.00484642188108886
0.87,0.00452328575498928
0.87,0.00421844964111595
0.87,0.00393114095886671
0.87,0.00366059850986722
0.87,0.0034060747569955
0.87,0.00316683621533742
0.87,0.00294216614110931
0.87,0.00273136485113756
0.87,0.00253375046878634
0.87,0.00234866122289468
0.87,0.00217545424560472
0.87,0.00201350773210951
0.87,0.00186222011412607
0.87,0.00172101203186026
0.87,0.00158932374003862
0.87,0.00146661824837246
0.87,0.00135238050071829
0.87,0.00124610086662691
0.87,0.00114734847657538
0.87,0.00105562824145666
0.87,0.000970523796957723
0.87,0.000891622195953401
0.87,0.000818531991955362
0.87,0.000750880764718076
0.87,0.000688315546601981
0.87,0.000630501694506957
0.87,0.000577121195433072
0.87,0.000527874217909119
0.87,0.000482476223845563
0.87,0.000440662082720866
0.87,0.000402179057023666
0.87,0.00036678976056681
0.88,0.00739083015671593
0.88,0.00901887032306511
0.88,0.0107744882568129
0.88,0.0126461842712399
0.88,0.0146220237857437
0.88,0.016689757113673
0.88,0.0188369327574878
0.88,0.0210510032843017
0.88,0.0233194232578061
0.88,0.0256297389484073
0.88,0.0279696698048989
0.88,0.0303271818164246
0.88,0.032690553015106
0.88,0.0350484314398401
0.88,0.037389885945916
0.88,0.0397044502350455
0.88,0.041982160528689
0.88,0.0442135872730332
0.88,0.0463898612691396
0.88,0.0485026946017979
0.88,0.050544396725439
0.88,0.052507886046383
0.88,0.0543866973237349
0.88,0.0561749851933577
0.88,0.0578675241061371
0.88,0.0594597049521946
0.88,0.0609475286356572
0.88,0.0623275968475587
0.88,0.0635971002798695
0.88,0.064753804499313
0.88,0.0657960337193094
0.88,0.0667226526648507
0.88,0.0675330467455698
0.88,0.0682271007317959
0.88,0.068805176125143
0.88,0.0692680874082593
0.88,0.0696170773519692
0.88,0.0698537915515558
0.88,0.0699802523575714
0.88,0.0699988323597329
0.88,0.069912227576186
0.88,0.0697234304931049
0.88,0.0694357030925162
0.88,0.0690525500018198
0.88,0.0685776918810111
0.88,0.0680150391760252
0.88,0.0673686663340357
0.88,0.0666427865896686
0.88,0.0658417274088577
0.88,0.0649699066812602
0.88,0.0640318097304239
0.88,0.0630319672179095
0.88,0.0619749339942448
0.88,0.0608652689561706
0.88,0.0597075159500356
0.88,0.0585061857615061
0.88,0.0572657392199433
0.88,0.0559905714382827
0.88,0.0546849972089077
0.88,0.0533532375571895
0.88,0.05199940745771
0.88,0.0506275047181947
0.88,0.0492413999949436
0.88,0.0478448279586333
0.88,0.0464413795631297
0.88,0.045034495407092
0.88,0.0436274601499149
0.88,0.0422233979538305
0.88,0.0408252690038927
0.88,0.0394358664292613
0.88,0.0380578154924391
0.88,0.0366935718199152
0.88,0.035345421806695
0.88,0.0340154832417606
0.88,0.032705706733794
0.88,0.0314178777939902
0.88,0.0301536195494109
0.88,0.0289143959952585
0.88,0.0277015157641758
0.88,0.0265161363595194
0.88,0.0253592687825744
0.88,0.0242317825281176
0.88,0.0231344108943246
0.88,0.0220677566470441
0.88,0.0210322973916329
0.88,0.0200283921913269
0.88,0.0190562871995321
0.88,0.018116121997339
0.88,0.0172079357163106
0.88,0.0163316737558157
0.88,0.0154871934804195
0.88,0.0146742707367528
0.88,0.0138926060348032
0.88,0.0131418305170297
0.88,0.012421511975008
0.88,0.0117311606359203
0.88,0.0110702348471141
0.88,0.0104381465298846
0.88,0.00983426648784014
0.88,0.00925792957265581
0.88,0.00870843920991482
0.88,0.00818507277941039
0.88,0.00768708532905493
0.88,0.00721371419474126
0.88,0.00676418267354206
0.88,0.00633770423815649
0.88,0.00593348540043404
0.88,0.00555072975112636
0.88,0.00518864014307896
0.88,0.00484642188950191
0.88,0.00452328575025085
0.88,0.00421844957233475
0.88,0.00393114089829916
0.88,0.00366059852813572
0.88,0.00340607480672861
0.88,0.00316683628890146
0.88,0.00294216614679232
0.88,0.00273136472553848
0.88,0.00253375061878991
0.88,0.00234866112142273
0.88,0.00217545431484445
0.88,0.00201350768085429
0.88,0.00186222028987215
0.88,0.00172101169398231
0.88,0.00158932389315081
0.88,0.00146661855503272
0.88,0.0013523801366595
0.88,0.00124611490731574
0.88,0.00114734834549024
0.88,0.00105562874784648
0.88,0.000970523189663508
0.88,0.000891622290420724
0.88,0.00081853210143934
0.88,0.000750881268794856
0.88,0.000688315633986303
0.88,0.000630501167317998
0.88,0.000577120769882367
0.88,0.000527873875185936
0.88,0.000482462199666411
0.88,0.00044066182329594
0.88,0.000402178762658245
0.88,0.000366789819361557
0.88,0.000334271899339988
0.89,0.00590130762095749
0.89,0.00739083015671786
0.89,0.00901887032306376
0.89,0.0107744882568097
0.89,0.0126461842712388
0.89,0.0146220237857557
0.89,0.0166897571144045
0.89,0.0188369327574935
0.89,0.0210510032843394
0.89,0.0233194232577903
0.89,0.0256297389483289
0.89,0.0279696698047759
0.89,0.0303271818170662
0.89,0.0326905530145738
0.89,0.0350484314398552
0.89,0.0373898859459394
0.89,0.0397044502350726
0.89,0.0419821605286713
0.89,0.0442135872730336
0.89,0.0463898612691352
0.89,0.048502694601792
0.89,0.0505443967254325
0.89,0.0525078860463934
0.89,0.0543866973236235
0.89,0.0561749851933186
0.89,0.0578675241061121
0.89,0.0594597049522926
0.89,0.0609475286351548
0.89,0.0623275968481844
0.89,0.0635971002799421
0.89,0.0647538044993206
0.89,0.0657960337193147
0.89,0.0667226526648537
0.89,0.0675330467455689
0.89,0.0682271007317928
0.89,0.0688051761251408
0.89,0.069268087408249
0.89,0.0696170773519524
0.89,0.0698537915515486
0.89,0.0699802523575609
0.89,0.0699988323597352
0.89,0.0699122275761881
0.89,0.0697234304930957
0.89,0.0694357030928584
0.89,0.0690525500016916
0.89,0.0685776918810049
0.89,0.0680150391760025
0.89,0.0673686663341648
0.89,0.0666427865896437
0.89,0.0658417274089423
0.89,0.0649699066811916
0.89,0.0640318097305154
0.89,0.0630319672179709
0.89,0.0619749339943108
0.89,0.0608652689562418
0.89,0.0597075159501013
0.89,0.0585061857615738
0.89,0.057265739219608
0.89,0.055990571437815
0.89,0.0546849972072703
0.89,0.0533532375554342
0.89,0.0519994074573752
0.89,0.0506275047177654
0.89,0.0492413999943627
0.89,0.0478448279579931
0.89,0.0464413795623124
0.89,0.0450344954063453
0.89,0.0436274601490465
0.89,0.0422233979528169
0.89,0.0408252689116647
0.89,0.0394358664274704
0.89,0.0380578154902648
0.89,0.0366935718172733
0.89,0.0353454218041731
0.89,0.034015483238625
0.89,0.0327057067275938
0.89,0.0314178777867742
0.89,0.030153619542818
0.89,0.0289143959871804
0.89,0.0277015157564444
0.89,0.0265161363532976
0.89,0.0253592687729766
0.89,0.0242317825114655
0.89,0.0231344108701691
0.89,0.0220677565093863
0.89,0.0210322972587004
0.89,0.0200283920544465
0.89,0.01905628719814
0.89,0.0181161219839854
0.89,0.0172079358268062
0.89,0.0163316739151005
0.89,0.0154871935330273
0.89,0.0146742707866441
0.89,0.0138926060641267
0.89,0.0131418305220532
0.89,0.012421511973765
0.89,0.0117311606374966
0.89,0.0110702348523539
0.89,0.0104381465308268
0.89,0.00983426648857799
0.89,0.00925792950173654
0.89,0.00870843921001274
0.89,0.00818507286061454
0.89,0.00768708532409557
0.89,0.00721371414778371
0.89,0.0067641827316649
0.89,0.0063377042389241
0.89,0.00593348541185401
0.89,0.00555072976221038
0.89,0.00518864007717745
0.89,0.00484642189948858
0.89,0.00452328575852867
0.89,0.00421843534508159
0.89,0.00393114082860957
0.89,0.00366059852331402
0.89,0.0034060746120661
0.89,0.0031668362956172
0.89,0.00294216620945886
0.89,0.00273136473206792
0.89,0.00253375051319527
0.89,0.00234866127210642
0.89,0.00217545418810183
0.89,0.00201350775314202
0.89,0.00186222022994986
0.89,0.00172101187081664
0.89,0.00158932355373476
0.89,0.00146661872171494
0.89,0.00135238047287678
0.89,0.00124611447653566
0.89,0.0011473484439839
0.89,0.00105562858649511
0.89,0.000970523741172347
0.89,0.00089162174212376
0.89,0.000818532207801814
0.89,0.00075088100534737
0.89,0.000688316060028171
0.89,0.00063050127936215
0.89,0.000577120346248794
0.89,0.000527873651833488
0.89,0.00048247675505797
0.89,0.000440646599679351
0.89,0.000402178896198535
0.89,0.000366789904289178
0.89,0.000334271837626687
0.89,0.000304416096689852
0.9,0.0045605545443922
0.9,0.00590130762095883
0.9,0.00739083015671767
0.9,0.00901887032306148
0.9,0.0107744882568079
0.9,0.0126461842712025
0.9,0.0146220237858083
0.9,0.0166897571144102
0.9,0.018836932757579
0.9,0.0210510032843364
0.9,0.0233194232577339
0.9,0.0256297389482301
0.9,0.0279696698054544
0.9,0.0303271818164374
0.9,0.0326905530145858
0.9,0.035048431439875
0.9,0.0373898859459627
0.9,0.0397044502350933
0.9,0.0419821605286524
0.9,0.0442135872730295
0.9,0.0463898612691294
0.9,0.0485026946017865
0.9,0.0505443967254404
0.9,0.0525078860463544
0.9,0.0543866973235903
0.9,0.0561749851934031
0.9,0.0578675241062042
0.9,0.0594597049516828
0.9,0.0609475286357882
0.9,0.0623275968481914
0.9,0.0635971002799481
0.9,0.0647538044919933
0.9,0.0657960337185158
0.9,0.0667226526648518
0.9,0.0675330467455637
0.9,0.0682271007317857
0.9,0.068805176125127
0.9,0.0692680874082387
0.9,0.0696170773519474
0.9,0.0698537915515519
0.9,0.0699802523575632
0.9,0.0699988323597287
0.9,0.0699122275761823
0.9,0.0697234304929868
0.9,0.069435703092851
0.9,0.0690525500017706
0.9,0.0685776918809693
0.9,0.0680150391760319
0.9,0.0673686663342148
0.9,0.0666427865897106
0.9,0.0658417274089693
0.9,0.0649699066812291
0.9,0.0640318097305221
0.9,0.0630319672180234
0.9,0.0619749339943657
0.9,0.06086526895623
0.9,0.0597075159501329
0.9,0.0585061857614549
0.9,0.0572657392194562
0.9,0.0559905714372367
0.9,0.054684997207556
0.9,0.0533532375554441
0.9,0.0519994074574451
0.9,0.0506275047178667
0.9,0.0492413999945014
0.9,0.0478448279578193
0.9,0.0464413795627502
0.9,0.0450344954055901
0.9,0.043627460148113
0.9,0.0422233979516933
0.9,0.0408252689103065
0.9,0.0394358664258609
0.9,0.0380578154883303
0.9,0.0366935718164538
0.9,0.0353454218036994
0.9,0.0340154832385616
0.9,0.0327057067279808
0.9,0.0314178777876473
0.9,0.0301536195425648
0.9,0.0289143959879529
0.9,0.0277015157573868
0.9,0.0265161315187388
0.9,0.0253592687704101
0.9,0.0242317825115808
0.9,0.0231344108700231
0.9,0.0220677565132814
0.9,0.0210322972500275
0.9,0.0200283920349769
0.9,0.0190562870281321
0.9,0.0181161218112462
0.9,0.0172079358073762
0.9,0.016331673916425
0.9,0.0154871936559945
0.9,0.014674270953715
0.9,0.0138926061181837
0.9,0.0131418306851439
0.9,0.0124215119971061
0.9,0.011731160641854
0.9,0.0110702348507876
0.9,0.0104381465327583
0.9,0.00983426649042585
0.9,0.00925792950286053
0.9,0.0087084392108483
0.9,0.0081850716503693
0.9,0.00768708539341412
0.9,0.00721371414157801
0.9,0.00676418267968271
0.9,0.00633770428753722
0.9,0.00593348549494732
0.9,0.00555072973272885
0.9,0.00518864010069864
0.9,0.00484642191168372
0.9,0.0045232857688009
0.9,0.00421844958646722
0.9,0.00393114083089041
0.9,0.00366059853777068
0.9,0.00340607466084331
0.9,0.00316683610121959
0.9,0.00294216617609488
0.9,0.00273136478265856
0.9,0.00253375052043436
0.9,0.00234866141574486
0.9,0.00217545433867761
0.9,0.0020135075998533
0.9,0.00186222030332117
0.9,0.00172101180271822
0.9,0.00158932372570364
0.9,0.00146661839636941
0.9,0.00135238041143548
0.9,0.00124611468862734
0.9,0.00114734796689353
0.9,0.00105561476060934
0.9,0.000970523698147652
0.9,0.000891622172217055
0.9,0.000818531720777171
0.9,0.000750881348626553
0.9,0.000688315994572086
0.9,0.00063050157156308
0.9,0.000577120086729277
0.9,0.000527873282110125
0.9,0.000482476561481704
0.9,0.000440662772376754
0.9,0.000402178053284796
0.9,0.000366789682693103
0.9,0.000334271724951041
0.9,0.000304416025776355
0.9,0.000277026178244988
0.91,0.00456055454439598
0.91,0.00590130762095921
0.91,0.00739083015671624
0.91,0.00901887032305984
0.91,0.0107744882567806
0.91,0.0126461842712444
0.91,0.0146220237858131
0.91,0.0166897571144702
0.91,0.0188369327575848
0.91,0.0210510032842983
0.91,0.0233194232576564
0.91,0.0256297389489141
0.91,0.0279696698047654
0.91,0.0303271818164466
0.91,0.0326905530146025
0.91,0.0350484314398952
0.91,0.0373898859459811
0.91,0.0397044502350438
0.91,0.0419821605286683
0.91,0.0442135872730245
0.91,0.0463898612691602
0.91,0.0485026946017927
0.91,0.0505443967254054
0.91,0.0525078860463254
0.91,0.0543866973235726
0.91,0.0561749851946481
0.91,0.0578675241062105
0.91,0.0594597049523065
0.91,0.0609475286357944
0.91,0.0623275968481867
0.91,0.0635971002799507
0.91,0.0647538044993327
0.91,0.0657960337193134
0.91,0.0667226526648469
0.91,0.0675330467455556
0.91,0.0682271007317752
0.91,0.0688051761251184
0.91,0.0692680874082353
0.91,0.0696170773519501
0.91,0.0698537915515427
0.91,0.0699802523575576
0.91,0.069998832359642
0.91,0.0699122275761762
0.91,0.0697234304930533
0.91,0.0694357030928149
0.91,0.069052550001819
0.91,0.0685776918810174
0.91,0.0680150391760412
0.91,0.0673686663342322
0.91,0.0666427865897356
0.91,0.0658417274090037
0.91,0.0649699066812714
0.91,0.064031809730602
0.91,0.0630319672178719
0.91,0.0619749339943786
0.91,0.0608652689562502
0.91,0.0597075159501231
0.91,0.0585061857561081
0.91,0.0572657392196041
0.91,0.0559905714374785
0.91,0.0546849972078279
0.91,0.0533532375546337
0.91,0.0519994074578909
0.91,0.0506275047185608
0.91,0.0492413999953646
0.91,0.0478448279586658
0.91,0.046441379563734
0.91,0.0450344954077962
0.91,0.0436274601506941
0.91,0.0422233979547192
0.91,0.0408252689137447
0.91,0.0394358664313027
0.91,0.0380578154947464
0.91,0.0366935718165723
0.91,0.0353454218038425
0.91,0.0340154832387347
0.91,0.0327057067281633
0.91,0.0314178777877621
0.91,0.0301536195426541
0.91,0.0289143959877518
0.91,0.0277015157571004
0.91,0.0265161363510702
0.91,0.0253592687706401
0.91,0.0242317825115776
0.91,0.0231344108697517
0.91,0.0220677565032963
0.91,0.021032297249834
0.91,0.0200283920347448
0.91,0.019056287033023
0.91,0.0181161218110805
0.91,0.0172079356374826
0.91,0.0163316737104644
0.91,0.0154871936422796
0.91,0.014674270941703
0.91,0.0138926062507401
0.91,0.0131418307493834
0.91,0.0124215120593558
0.91,0.0117311608104729
0.91,0.0110702348524994
0.91,0.0104381465350682
0.91,0.00983426649282748
0.91,0.00925792950868187
0.91,0.0087084392131489
0.91,0.00818507277702341
0.91,0.00768708532322626
0.91,0.0072137141430888
0.91,0.00676418266979062
0.91,0.00633770426754521
0.91,0.00593348551179096
0.91,0.00555072978718529
0.91,0.00518864005570108
0.91,0.00484642193246176
0.91,0.00452328578077665
0.91,0.00421844959658602
0.91,0.00393114086774804
0.91,0.00366059845000222
0.91,0.00340607467620746
0.91,0.00316683623158398
0.91,0.00294216608804576
0.91,0.00273136471209789
0.91,0.00253375055724558
0.91,0.00234866119878951
0.91,0.00217545448486223
0.91,0.00201350774937681
0.91,0.00186222012262149
0.91,0.0017210118754547
0.91,0.0015893236512512
0.91,0.00146661853828989
0.91,0.00135238029556461
0.91,0.00124611482126991
0.91,0.00114734817105111
0.91,0.00105562815401639
0.91,0.000970523704256987
0.91,0.000891621975931844
0.91,0.000818531590564442
0.91,0.000750881483710053
0.91,0.000688316292248192
0.91,0.000630501736349931
0.91,0.000577120592113456
0.91,0.000527872625389669
0.91,0.000482474939413446
0.91,0.000440662410632342
0.91,0.000402179438225847
0.91,0.000366789373019483
0.91,0.000334271550650467
0.91,0.00030441588907415
0.91,0.000277026156866977
0.92,0.00337800563483727
0.92,0.00456055454439647
0.92,0.00590130762095855
0.92,0.00739083015671513
0.92,0.00901887032304121
0.92,0.0107744882565244
0.92,0.0126461842712475
0.92,0.0146220237858151
0.92,0.0166897571144815
0.92,0.0188369327575614
0.92,0.0210510032957681
0.92,0.023319423258318
0.92,0.0256297389482015
0.92,0.0279696698047722
0.92,0.0303271818164604
0.92,0.0326905530146194
0.92,0.0350484314399118
0.92,0.0373898859459783
0.92,0.0397044502350569
0.92,0.041982160528664
0.92,0.0442135872730517
0.92,0.0463898612691301
0.92,0.0485026946017615
0.92,0.0505443967253802
0.92,0.0525078860463102
0.92,0.054386697323651
0.92,0.0561749851934964
0.92,0.0578675241062163
0.92,0.0594597049523123
0.92,0.0609475286357981
0.92,0.0623275968481879
0.92,0.0635971002799444
0.92,0.0647538044993293
0.92,0.0657960337193078
0.92,0.0667226526648418
0.92,0.0675330467455465
0.92,0.0682271007317679
0.92,0.0688051761251192
0.92,0.0692680874082373
0.92,0.0696170773519423
0.92,0.0698537915515388
0.92,0.0699802523575539
0.92,0.0699988323597013
0.92,0.0699122275761392
0.92,0.0697234304930948
0.92,0.0694357030928643
0.92,0.069052550001827
0.92,0.0685776918810281
0.92,0.0680150391760572
0.92,0.0673686663342516
0.92,0.0666427865897583
0.92,0.0658417274088064
0.92,0.0649699066812796
0.92,0.0640318097306071
0.92,0.0630319672180512
0.92,0.0619749339943807
0.92,0.0608652689562412
0.92,0.0597075159500991
0.92,0.0585061857615499
0.92,0.0572657392194745
0.92,0.0559905714376041
0.92,0.0546849972078886
0.92,0.0533532375558826
0.92,0.0519994074580701
0.92,0.0506275047187715
0.92,0.0492413999955958
0.92,0.047844827958937
0.92,0.0464413795633858
0.92,0.0450344954081739
0.92,0.0436274601512732
0.92,0.0422233979568738
0.92,0.0408252689165753
0.92,0.039435866433961
0.92,0.0380578154982083
0.92,0.0366935718278686
0.92,0.035345421815328
0.92,0.0340154832512872
0.92,0.0327057067412273
0.92,0.0314178778012643
0.92,0.0301536195427241
0.92,0.028914395988067
0.92,0.0277015157573687
0.92,0.0265161363510431
0.92,0.0253592687703731
0.92,0.0242317825114482
0.92,0.023134410869861
0.92,0.0220677565088087
0.92,0.0210322972495005
0.92,0.02002839203424
0.92,0.0190562870275467
0.92,0.0181161218106334
0.92,0.0172079356437216
0.92,0.0163316737101323
0.92,0.0154871934515453
0.92,0.0146742707335639
0.92,0.0138926062468518
0.92,0.0131418307476798
0.92,0.0124215121770375
0.92,0.0117311606911159
0.92,0.011070235021942
0.92,0.0104381467037058
0.92,0.0098342664993758
0.92,0.00925792950809812
0.92,0.00870843921589404
0.92,0.00818507278422498
0.92,0.007687085324944
0.92,0.00721371414365124
0.92,0.00676418267259726
0.92,0.0063377042239976
0.92,0.00593348552090123
0.92,0.00555072979905269
0.92,0.00518864011669762
0.92,0.00484642190845741
0.92,0.00452328579804617
0.92,0.00421844960728657
0.92,0.00393114084913493
0.92,0.00366059848893796
0.92,0.00340607458141262
0.92,0.00316683621679092
0.92,0.00294216615611598
0.92,0.00273136471554669
0.92,0.00253375045321702
0.92,0.00234866122041844
0.92,0.00217545429463484
0.92,0.00201350789772281
0.92,0.00186222026994254
0.92,0.00172101166673766
0.92,0.00158932372066323
0.92,0.00146661855283825
0.92,0.00135238042175967
0.92,0.00124611472320657
0.92,0.00114734846344389
0.92,0.00105562834052986
0.92,0.00097052321017288
0.92,0.000891621975086521
0.92,0.000818532093181945
0.92,0.00075088073808427
0.92,0.000688316398535171
0.92,0.000630501942420203
0.92,0.00057712109527186
0.92,0.000527873140181434
0.92,0.000482475800232862
0.92,0.00044066183281144
0.92,0.000402179166057781
0.92,0.000366775356695381
0.92,0.00033427147705245
0.92,0.000304415976079664
0.92,0.000277026110822476
0.92,0.000251918409513774
0.93,0.00236215147063487
0.93,0.00337800563483758
0.93,0.0045605545443963
0.93,0.0059013076209578
0.93,0.00739083015671459
0.93,0.00901887032304484
0.93,0.0107744882568132
0.93,0.0126461842712497
0.93,0.014622023785866
0.93,0.0166897571144694
0.93,0.0188369327583635
0.93,0.0210510032848368
0.93,0.0233194232576158
0.93,0.025629738948206
0.93,0.0279696698047831
0.93,0.0303271818164747
0.93,0.0326905530146336
0.93,0.0350484314399104
0.93,0.0373898859459914
0.93,0.0397044502350925
0.93,0.0419821605286884
0.93,0.0442135872730255
0.93,0.0463898612691026
0.93,0.0485026946017394
0.93,0.0505443967255918
0.93,0.0525078860463822
0.93,0.0543866973236314
0.93,0.0561749851933938
0.93,0.0578675241062218
0.93,0.0594597049523152
0.93,0.0609475286357994
0.93,0.0623275968481965
0.93,0.0635971002799413
0.93,0.0647538044993222
0.93,0.0657960337192977
0.93,0.0667226526647958
0.93,0.0675330467455408
0.93,0.0682271007317689
0.93,0.0688051761251179
0.93,0.0692680874081591
0.93,0.0696170773518689
0.93,0.0698537915514384
0.93,0.0699802523574326
0.93,0.0699988323597272
0.93,0.0699122275761858
0.93,0.0697234304928415
0.93,0.0694357030928732
0.93,0.0690525500018372
0.93,0.0685776918810404
0.93,0.068015039175897
0.93,0.067368666334258
0.93,0.0666427865897672
0.93,0.0658417274090299
0.93,0.0649699066669506
0.93,0.0640318097306062
0.93,0.0630319672180407
0.93,0.0619749339943899
0.93,0.0608652689562014
0.93,0.05970751594996
0.93,0.0585061857615041
0.93,0.0572657392194584
0.93,0.0559905714375851
0.93,0.054684997207956
0.93,0.0533532375559165
0.93,0.0519994074580679
0.93,0.0506275047185791
0.93,0.0492413999953473
0.93,0.0478448279563101
0.93,0.0464413795601878
0.93,0.0450344954051543
0.93,0.0436274601478995
0.93,0.0422233979517651
0.93,0.0408252689107783
0.93,0.0394358664268242
0.93,0.0380578154899478
0.93,0.036693571817389
0.93,0.0353454218036714
0.93,0.0340154832385586
0.93,0.0327057067459142
0.93,0.0314178778079602
0.93,0.0301536195649602
0.93,0.0289143960115243
0.93,0.027701515781226
0.93,0.0265161363512284
0.93,0.0253592687705637
0.93,0.0242317825114761
0.93,0.0231344108697078
0.93,0.022067756508575
0.93,0.0210322972495377
0.93,0.0200283920337502
0.93,0.0190562870271176
0.93,0.0181161218103049
0.93,0.0172079356365371
0.93,0.0163316737095954
0.93,0.0154871934595533
0.93,0.0146742707332775
0.93,0.0138926060363331
0.93,0.0131418305197024
0.93,0.0124215122067828
0.93,0.011731160885758
0.93,0.0110702350614633
0.93,0.0104381465883807
0.93,0.00983426666040099
0.93,0.00925792966093542
0.93,0.0087084392183554
0.93,0.00818507278313629
0.93,0.00768708532776863
0.93,0.00721371414724392
0.93,0.00676418179416038
0.93,0.00633770414900181
0.93,0.00593348553031747
0.93,0.00555072981033233
0.93,0.00518864012735709
0.93,0.00484642195804796
0.93,0.00452328577625027
0.93,0.00421844964015361
0.93,0.00393114086007773
0.93,0.00366059846786615
0.93,0.00340607462008347
0.93,0.00316683611575064
0.93,0.00294216614691334
0.93,0.00273136473555247
0.93,0.00253375050329385
0.93,0.00234866108652798
0.93,0.00217545429956822
0.93,0.00201350773840847
0.93,0.00186222041971673
0.93,0.00172101181058304
0.93,0.0015893234786577
0.93,0.00146661852349816
0.93,0.0013523804417499
0.93,0.00124611482807579
0.93,0.00114734830136509
0.93,0.0010556286942176
0.93,0.000970523368124976
0.93,0.000891608411872413
0.93,0.000818532027393903
0.93,0.000750881327867159
0.93,0.000688315970296838
0.93,0.000630502044404402
0.93,0.000577120817514931
0.93,0.000527873548493041
0.93,0.000482475919511227
0.93,0.000440661529096165
0.93,0.000402178952555232
0.93,0.000366790338675038
0.93,0.000334270855492314
0.93,0.000304415889426757
0.93,0.000277025973157929
0.93,0.000251918394063022
0.93,0.000228920801333743
0.94,0.00236215147063512
0.94,0.00337800563483758
0.94,0.00456055454439586
0.94,0.0059013076209574
0.94,0.00739083015670383
0.94,0.00901887032306247
0.94,0.0107744882568128
0.94,0.0126461842712498
0.94,0.0146220237858619
0.94,0.01668975711444
0.94,0.0188369327574697
0.94,0.0210510032841924
0.94,0.0233194232576185
0.94,0.0256297389482145
0.94,0.0279696698047952
0.94,0.0303271818164869
0.94,0.0326905530146343
0.94,0.0350484314399216
0.94,0.0373898859459828
0.94,0.039704450235075
0.94,0.0419821605286655
0.94,0.0442135872730016
0.94,0.0463898612690827
0.94,0.0485026946018574
0.94,0.0505443967251623
0.94,0.052507886046365
0.94,0.0543866973236609
0.94,0.056174985193582
0.94,0.0578675241062251
0.94,0.0594597049519045
0.94,0.0609475286357985
0.94,0.0623275968481937
0.94,0.06359710027994
0.94,0.0647538044993142
0.94,0.0657960337192925
0.94,0.0667226526647955
0.94,0.0675330467455415
0.94,0.0682271007317671
0.94,0.0688051761250706
0.94,0.0692680874082246
0.94,0.0696170773519087
0.94,0.0698537915515395
0.94,0.0699802523575593
0.94,0.0699988323597316
0.94,0.0699122275761914
0.94,0.0697234304928648
0.94,0.0694357030928802
0.94,0.0690525500018389
0.94,0.0685776918810418
0.94,0.0680150391759367
0.94,0.0673686663342608
0.94,0.0666427865897685
0.94,0.0658417274090267
0.94,0.0649699066812753
0.94,0.064031809730582
0.94,0.0630319672179501
0.94,0.0619749339943223
0.94,0.0608652689560981
0.94,0.0597075159498698
0.94,0.058506185761412
0.94,0.0572657392193271
0.94,0.0559905714373887
0.94,0.0546849972076509
0.94,0.0533532375548306
0.94,0.0519994074566231
0.94,0.0506275047168123
0.94,0.0492413999932682
0.94,0.0478448279560983
0.94,0.0464413795608469
0.94,0.0450344954043861
0.94,0.0436274601477721
0.94,0.0422233979516051
0.94,0.0408252689105836
0.94,0.0394358664263657
0.94,0.0380578154893985
0.94,0.036693571816844
0.94,0.0353454218045803
0.94,0.0340154832397386
0.94,0.0327057067295556
0.94,0.0314178777891005
0.94,0.0301536195413687
0.94,0.0289143959899885
0.94,0.0277015157573139
0.94,0.0265161363854866
0.94,0.0253592688069512
0.94,0.0242317825479174
0.94,0.0231344108698468
0.94,0.0220677565086098
0.94,0.0210322972490748
0.94,0.0200283920305864
0.94,0.0190562870270857
0.94,0.018116121809968
0.94,0.0172079356360078
0.94,0.0163316737091906
0.94,0.0154871934509031
0.94,0.0146742707324345
0.94,0.0138926060438118
0.94,0.0131418305194715
0.94,0.0124215119754967
0.94,0.0117311608912709
0.94,0.0110702350989049
0.94,0.0104381467926162
0.94,0.00983426649592589
0.94,0.0092579295692119
0.94,0.00870843936986976
0.94,0.00818507296909576
0.94,0.00768708533057727
0.94,0.00721371415038208
0.94,0.00676418267704593
0.94,0.00633770422209268
0.94,0.00593348547425121
0.94,0.00555072976570137
0.94,0.00518864013430775
0.94,0.00484642196477325
0.94,0.00452328583287365
0.94,0.00421844960281148
0.94,0.00393114088233726
0.94,0.00366059849162603
0.94,0.00340607458930164
0.94,0.00316683615110791
0.94,0.00294216604028219
0.94,0.0027313647314775
0.94,0.00253375051911453
0.94,0.00234866118123267
0.94,0.00217545414134057
0.94,0.00201350772615605
0.94,0.00186222029614025
0.94,0.00172101196057883
0.94,0.00158932362200481
0.94,0.00146661825791594
0.94,0.00135238039824759
0.94,0.0012461148418299
0.94,0.00114734840105601
0.94,0.0010556286505381
0.94,0.000970523796768097
0.94,0.000891621685300992
0.94,0.000818532112691006
0.94,0.000750881197128628
0.94,0.000688316360114793
0.94,0.00063050167598
0.94,0.000577121183350293
0.94,0.000527873483838537
0.94,0.0004824761675426
0.94,0.000440661174483381
0.94,0.000402178542024512
0.94,0.000366789845687165
0.94,0.000334272303866623
0.94,0.000304415252905699
0.94,0.000277026057649898
0.94,0.000251918201978008
0.94,0.000228921077766397
0.95,0.00152041701197771
0.95,0.00236215147063518
0.95,0.00337800563483741
0.95,0.00456055454439574
0.95,0.00590130762095061
0.95,0.00739083015671593
0.95,0.00901887032306408
0.95,0.0107744882568156
0.95,0.0126461842712858
0.95,0.0146220237858433
0.95,0.0166897571144031
0.95,0.0188369327574701
0.95,0.0210510032841938
0.95,0.0233194232572576
0.95,0.0256297389482244
0.95,0.0279696698048056
0.95,0.0303271818164947
0.95,0.0326905530146439
0.95,0.035048431439915
0.95,0.037389885945969
0.95,0.0397044502350554
0.95,0.0419821605286443
0.95,0.0442135872729838
0.95,0.0463898612690728
0.95,0.0485026946014841
0.95,0.050544396725418
0.95,0.0525078860463912
0.95,0.0543866973236665
0.95,0.056174985188951
0.95,0.0578675241061959
0.95,0.0594597049523152
0.95,0.0609475286357945
0.95,0.0623275968481867
0.95,0.0635971002799333
0.95,0.06475380449931
0.95,0.0657960337192925
0.95,0.0667226526647922
0.95,0.0675330467455416
0.95,0.0682271007317689
0.95,0.0688051761250967
0.95,0.0692680874081963
0.95,0.0696170773519434
0.95,0.069853791551543
0.95,0.0699802523575644
0.95,0.0699988323597363
0.95,0.0699122275761974
0.95,0.0697234304931093
0.95,0.069435703092879
0.95,0.0690525500018407
0.95,0.068577691881043
0.95,0.068015039176069
0.95,0.0673686663342641
0.95,0.0666427865897614
0.95,0.065841727408977
0.95,0.0649699066810807
0.95,0.064031809730532
0.95,0.0630319672179216
0.95,0.0619749339942033
0.95,0.0608652689559265
0.95,0.0597075159496052
0.95,0.0585061857612093
0.95,0.0572657392190595
0.95,0.0559905714368572
0.95,0.0546849972070195
0.95,0.0533532375547445
0.95,0.0519994074565138
0.95,0.0506275047166818
0.95,0.0492413999930545
0.95,0.0478448279566407
0.95,0.0464413795607517
0.95,0.0450344954043662
0.95,0.0436274601476115
0.95,0.0422233979514046
0.95,0.0408252689103275
0.95,0.0394358664262724
0.95,0.0380578154892655
0.95,0.0366935718166328
0.95,0.0353454218038562
0.95,0.0340154832386806
0.95,0.0327057067281652
0.95,0.0314178777878866
0.95,0.0301536195428986
0.95,0.0289143843162007
0.95,0.0277015157578174
0.95,0.0265161363532849
0.95,0.0253592687742327
0.95,0.0242317825166207
0.95,0.023134410918932
0.95,0.0220677565596061
0.95,0.021032297298532
0.95,0.0200283920345208
0.95,0.0190562870266473
0.95,0.0181161218087953
0.95,0.0172079356358499
0.95,0.0163316737085988
0.95,0.0154871934504681
0.95,0.0146742707317108
0.95,0.0138926060339486
0.95,0.0131418305186346
0.95,0.0124215119848361
0.95,0.0117311606403934
0.95,0.0110702348527467
0.95,0.01043814680146
0.95,0.00983426674754684
0.95,0.0092579297729849
0.95,0.00870843921944853
0.95,0.00818507292763648
0.95,0.00768708548549646
0.95,0.00721371437007501
0.95,0.00676418268038259
0.95,0.00633770422973523
0.95,0.0059334854774904
0.95,0.00555072976512894
0.95,0.00518864009482778
0.95,0.00484642204808861
0.95,0.00452328583056949
0.95,0.0042184496654738
0.95,0.00393114085304491
0.95,0.00366059849688027
0.95,0.00340607461945508
0.95,0.00316683613213598
0.95,0.00294216607039655
0.95,0.00273136464410051
0.95,0.00253375051856519
0.95,0.00234866119382082
0.95,0.0021754540842871
0.95,0.00201350754652929
0.95,0.00186222026563154
0.95,0.00172101201967756
0.95,0.00158932377259102
0.95,0.001466618390074
0.95,0.00135238014604377
0.95,0.0012461147980487
0.95,0.0011473483915041
0.95,0.00105562839261708
0.95,0.000970523799458389
0.95,0.000891621803906784
0.95,0.000818531453973037
0.95,0.000750881276810667
0.95,0.000688316186447491
0.95,0.000630501514234716
0.95,0.000577120883441307
0.95,0.000527873817798064
0.95,0.000482476532905007
0.95,0.000440661692092004
0.95,0.000402177835345352
0.95,0.000366789395673806
0.95,0.000334271999252067
0.95,0.000304416111124972
0.95,0.000277025707636991
0.95,0.000251918284582153
0.95,0.000228920736152105
0.95,0.000207872590506586
0.96,0.000859049436125693
0.96,0.00152041701197768
0.96,0.00236215147063513
0.96,0.00337800563483726
0.96,0.00456055454439211
0.96,0.00590130762088769
0.96,0.00739083015671704
0.96,0.00901887032306464
0.96,0.0107744882568148
0.96,0.0126461842712753
0.96,0.0146220237858169
0.96,0.0166897571143936
0.96,0.0188369327574705
0.96,0.0210510032841982
0.96,0.0233194232576326
0.96,0.0256297389482333
0.96,0.0279696698048127
0.96,0.030327181816497
0.96,0.0326905530146393
0.96,0.0350484314399031
0.96,0.0373898859459514
0.96,0.039704450235037
0.96,0.0419821605286288
0.96,0.0442135872729747
0.96,0.0463898612688564
0.96,0.0485026946017748
0.96,0.0505443967254405
0.96,0.0525078860463944
0.96,0.0543866973236671
0.96,0.056174985193402
0.96,0.0578675241062241
0.96,0.0594597049523121
0.96,0.0609475286357896
0.96,0.0623275968482002
0.96,0.063597100279929
0.96,0.0647538044993099
0.96,0.0657960337192897
0.96,0.0667226526647698
0.96,0.067533046745536
0.96,0.0682271007317412
0.96,0.0688051761258745
0.96,0.0692680874082353
0.96,0.069617077351947
0.96,0.0698537915515474
0.96,0.0699802523575688
0.96,0.0699988323597378
0.96,0.0699122275761967
0.96,0.0697234304872693
0.96,0.0694357030928788
0.96,0.0690525500018416
0.96,0.0685776918810413
0.96,0.0680150391760704
0.96,0.0673686663342146
0.96,0.0666427865897415
0.96,0.0658417274089773
0.96,0.0649699066811927
0.96,0.0640318097304564
0.96,0.063031967217803
0.96,0.0619749339938483
0.96,0.0608652689556808
0.96,0.0597075159496914
0.96,0.0585061857609431
0.96,0.0572657392188547
0.96,0.0559905714368084
0.96,0.0546849972069633
0.96,0.0533532375547253
0.96,0.0519994074565255
0.96,0.0506275047167411
0.96,0.0492413999937933
0.96,0.0478448279568665
0.96,0.0464413795610094
0.96,0.0450344954045447
0.96,0.0436274601468921
0.96,0.0422233979513734
0.96,0.0408252689102212
0.96,0.0394358664260573
0.96,0.038057815489149
0.96,0.0366935718164727
0.96,0.035345421803664
0.96,0.0340154832385291
0.96,0.032705706727956
0.96,0.0314178777876195
0.96,0.0301536195425564
0.96,0.0289143959877302
0.96,0.027701515757137
0.96,0.0265161363509753
0.96,0.025359268770509
0.96,0.0242317825119189
0.96,0.0231344108703988
0.96,0.0220677565130765
0.96,0.0210322972558952
0.96,0.020028392099637
0.96,0.0190562870920005
0.96,0.0181161218107905
0.96,0.0172079356355118
0.96,0.0163316737070905
0.96,0.0154871934498572
0.96,0.0146742707309067
0.96,0.0138926060332945
0.96,0.0131418305167057
0.96,0.012421511973953
0.96,0.011731160639302
0.96,0.0110702348624847
0.96,0.0104381465362029
0.96,0.00983426677730548
0.96,0.00925792977921436
0.96,0.00870843947911126
0.96,0.00818507278543334
0.96,0.00768708546155294
0.96,0.00721371425820228
0.96,0.00676418280157187
0.96,0.00633770422884128
0.96,0.00593348548145989
0.96,0.0055507297692412
0.96,0.00518864009388209
0.96,0.00484642199554797
0.96,0.00452328590620943
0.96,0.00421844965918949
0.96,0.00393114092234681
0.96,0.00366059846907629
0.96,0.00340607462252662
0.96,0.00316683617877023
0.96,0.00294216605627362
0.96,0.00273136464134738
0.96,0.00253375042673443
0.96,0.0023486611952126
0.96,0.00217545428744637
0.96,0.00201350749539064
0.96,0.00186222006885362
0.96,0.00172101182918349
0.96,0.00158932373273113
0.96,0.00146661853794461
0.96,0.00135238022706408
0.96,0.00124611449805889
0.96,0.00114734830798602
0.96,0.00105520530833636
0.96,0.000970523523203815
0.96,0.000891622221668387
0.96,0.000818531623599794
0.96,0.000750867277786504
0.96,0.000688316204967787
0.96,0.00063050190965086
0.96,0.000577120962234279
0.96,0.000527873935065148
0.96,0.000482476583652858
0.96,0.000440662129993274
0.96,0.000402178345566107
0.96,0.000366789008144686
0.96,0.000334271540869846
0.96,0.000304416544040453
0.96,0.000277025097141337
0.96,0.000251918196374934
0.96,0.000228920586102355
0.96,0.000207872569531364
0.96,0.00018862365511918
0.97,0.000859049436125374
0.97,0.00152041701197766
0.97,0.00236215147063508
0.97,0.00337800563483721
0.97,0.00456055454439245
0.97,0.00590130762095844
0.97,0.00739083015671765
0.97,0.0090188703230644
0.97,0.0107744882568132
0.97,0.0126461842712421
0.97,0.0146220237858021
0.97,0.0166897571143935
0.97,0.0188369327574734
0.97,0.0210510032842042
0.97,0.0233194232576401
0.97,0.0256297389482396
0.97,0.0279696698048152
0.97,0.0303271818164939
0.97,0.0326905530146296
0.97,0.0350484314398887
0.97,0.0373898859459354
0.97,0.0397044502350316
0.97,0.0419821605286206
0.97,0.0442135872727869
0.97,0.0463898612691152
0.97,0.0485026946017937
0.97,0.0505443967254433
0.97,0.0525078860463962
0.97,0.0543866973236677
0.97,0.0561749851934004
0.97,0.0578675241062213
0.97,0.0594597049523068
0.97,0.0609475286357846
0.97,0.0623275968481759
0.97,0.0635971002799292
0.97,0.0647538044993076
0.97,0.0657960337192983
0.97,0.0667226526648088
0.97,0.0675330467455107
0.97,0.0682271007317695
0.97,0.0688051761251186
0.97,0.0692680874082392
0.97,0.0696170773519499
0.97,0.0698537915514021
0.97,0.0699802523575679
0.97,0.0699988323597389
0.97,0.0699122275761974
0.97,0.0697234304931109
0.97,0.0694357030928787
0.97,0.0690525500018234
0.97,0.0685776918810402
0.97,0.0680150391760229
0.97,0.0673686663342329
0.97,0.0666427865897024
0.97,0.0658417274089194
0.97,0.0649699066811136
0.97,0.0640318097303472
0.97,0.0630319672176642
0.97,0.0619749339938435
0.97,0.0608652689476567
0.97,0.0597075159494309
0.97,0.0585061857609402
0.97,0.0572657392187758
0.97,0.0559905714367854
0.97,0.0546849972069765
0.97,0.053353237554743
0.97,0.0519994074565838
0.97,0.0506275047173628
0.97,0.0492413999939962
0.97,0.0478448273996485
0.97,0.0464413795612851
0.97,0.0450344954048898
0.97,0.0436274601471864
0.97,0.0422233979516932
0.97,0.0408252689106083
0.97,0.0394358664265434
0.97,0.0380578154894581
0.97,0.0366935717120203
0.97,0.0353454218036909
0.97,0.0340154832380427
0.97,0.0327057067275445
0.97,0.0314178777875679
0.97,0.0301536195425089
0.97,0.0289143959876295
0.97,0.0277015157569828
0.97,0.0265161363507272
0.97,0.0253592687720597
0.97,0.0242317825111762
0.97,0.0231344108693362
0.97,0.0220677565084342
0.97,0.0210322972494209
0.97,0.0200283920343768
0.97,0.0190562870326737
0.97,0.0181161218184662
0.97,0.0172079357145851
0.97,0.016331673709669
0.97,0.0154871934492787
0.97,0.0146742707290611
0.97,0.0138926060322813
0.97,0.0131418305158
0.97,0.0124215119734421
0.97,0.0117311606384947
0.97,0.0110702348511684
0.97,0.0104381465336307
0.97,0.00983426649518893
0.97,0.00925792950968019
0.97,0.00870843950370803
0.97,0.0081850730443378
0.97,0.00768708558883069
0.97,0.00721371415422323
0.97,0.0067641827145053
0.97,0.00633770438290759
0.97,0.00593348572164265
0.97,0.00555072977296667
0.97,0.00518864009835052
0.97,0.00484642193479656
0.97,0.00452328586932804
0.97,0.00421844972288699
0.97,0.00393114091299784
0.97,0.00366059854391554
0.97,0.00340607459654119
0.97,0.00316683615175717
0.97,0.00294216609885822
0.97,0.00273136463389889
0.97,0.00253375041330672
0.97,0.00234866109918941
0.97,0.002175454289155
0.97,0.00201350773089448
0.97,0.00186221989187363
0.97,0.00172101161856597
0.97,0.00158932366799625
0.97,0.00146661865382547
0.97,0.00135238037173702
0.97,0.00124611451521028
0.97,0.00114734839966935
0.97,0.00105562852085805
0.97,0.00097052380067697
0.97,0.000891621948571064
0.97,0.000818532155951512
0.97,0.000750880825997058
0.97,0.000688315609223888
0.97,0.000630501900946268
0.97,0.000577121150374005
0.97,0.000527873424886138
0.97,0.000482476675915944
0.97,0.000440661957236355
0.97,0.000402178667711084
0.97,0.000366788748127789
0.97,0.000334270785599333
0.97,0.000304416026479348
0.97,0.000277026583983542
0.97,0.000251917390637679
0.97,0.000228920693920998
0.97,0.000207872550422206
0.97,0.000188623663777143
0.98,0.000383019258998925
0.98,0.000859049436125336
0.98,0.00152041701197765
0.98,0.00236215147063511
0.98,0.00337800563483575
0.98,0.00456055454439591
0.98,0.00590130762095832
0.98,0.00739083015670755
0.98,0.0090188703230635
0.98,0.0107744882568113
0.98,0.0126461842712403
0.98,0.0146220237858016
0.98,0.0166897571143952
0.98,0.0188369327574778
0.98,0.0210510032842103
0.98,0.0233194232576458
0.98,0.0256297389482382
0.98,0.0279696698048133
0.98,0.0303271818164865
0.98,0.0326905530146178
0.98,0.0350484314398751
0.98,0.0373898859459271
0.98,0.0397044502350154
0.98,0.0419821605284611
0.98,0.0442135872730127
0.98,0.0463898612691311
0.98,0.0485026946017958
0.98,0.0505443967254449
0.98,0.0525078860463964
0.98,0.0543866973236685
0.98,0.0561749851933974
0.98,0.0578675241062163
0.98,0.0594597049523025
0.98,0.0609475286357825
0.98,0.0623275968481745
0.98,0.0635971002799481
0.98,0.0647538044993093
0.98,0.065796033719272
0.98,0.0667226526648269
0.98,0.0675330467455444
0.98,0.0682271007317724
0.98,0.068805176125123
0.98,0.0692680874081637
0.98,0.0696170773519508
0.98,0.0698537915515498
0.98,0.0699802523575689
0.98,0.0699988323597396
0.98,0.0699122275761975
0.98,0.069723430493094
0.98,0.0694357030928721
0.98,0.0690525500018331
0.98,0.0685776918809887
0.98,0.0680150391760343
0.98,0.0673686663341995
0.98,0.0666427865896603
0.98,0.0658417274079693
0.98,0.0649699066463313
0.98,0.0640318097301952
0.98,0.0630319672174821
0.98,0.0619749339936566
0.98,0.0608652689552649
0.98,0.0597075159496337
0.98,0.0585061857609493
0.98,0.0572657392188103
0.98,0.05599057143678
0.98,0.0546849972069683
0.98,0.053353237554741
0.98,0.0519994074570156
0.98,0.0506275047172806
0.98,0.0492413999939141
0.98,0.0478448279570798
0.98,0.0464413795612696
0.98,0.0450344954048661
0.98,0.0436274601472805
0.98,0.0422233979506209
0.98,0.0408252689102814
0.98,0.0394358664261717
0.98,0.0380578154617093
0.98,0.0366935718173959
0.98,0.0353454218045873
0.98,0.034015483239367
0.98,0.0327057018050209
0.98,0.0314178777880714
0.98,0.0301536195429611
0.98,0.0289143959877428
0.98,0.0277015157573585
0.98,0.0265161363511902
0.98,0.0253592687707042
0.98,0.0242317825118784
0.98,0.0231344108701397
0.98,0.0220677565092917
0.98,0.0210322972488196
0.98,0.0200283920333861
0.98,0.0190562870263351
0.98,0.0181161218095602
0.98,0.0172079356361237
0.98,0.0163316737185957
0.98,0.0154871935446608
0.98,0.0146742707317731
0.98,0.0138926060311468
0.98,0.0131418305151507
0.98,0.0124215119710693
0.98,0.0117311606376487
0.98,0.0110702348501805
0.98,0.0104381465340937
0.98,0.009834266493983
0.98,0.00925792952148363
0.98,0.00870843921857878
0.98,0.00818507308272709
0.98,0.00768708560619591
0.98,0.00721371439879426
0.98,0.00676418268308887
0.98,0.00633770430871339
0.98,0.0059334856009543
0.98,0.00555072997976125
0.98,0.00518864010195674
0.98,0.00484642194358686
0.98,0.00452328580999506
0.98,0.00421844970106178
0.98,0.00393114096109759
0.98,0.00366059853230771
0.98,0.00340607467749621
0.98,0.00316683612547064
0.98,0.00294216607167441
0.98,0.00273136467323365
0.98,0.00253375041438497
0.98,0.00234866107325815
0.98,0.00217545418897203
0.98,0.00201350773039355
0.98,0.00186222028980643
0.98,0.0017210114400612
0.98,0.00158932344778617
0.98,0.00146661856131058
0.98,0.00135238048838393
0.98,0.00124611472695446
0.98,0.00114734809022865
0.98,0.00105562862342423
0.98,0.000970523623219144
0.98,0.000891622214409526
0.98,0.000818531851395798
0.98,0.000750881312601592
0.98,0.000688302568580212
0.98,0.000630502006065736
0.98,0.000577121056355878
0.98,0.000527873901856601
0.98,0.000482476242570584
0.98,0.000440662341689713
0.98,0.000402178711983225
0.98,0.000366789250480171
0.98,0.000334270671036752
0.98,0.000304415574885475
0.98,0.000277026609176279
0.98,0.000251918429802878
0.98,0.000228920353766426
0.98,0.00020787243376752
0.98,0.000188623573708302
0.98,0.000171034001518855
0.99,0.000383019258998737
0.99,0.000859049436125341
0.99,0.00152041701197769
0.99,0.00236215147066582
0.99,0.00337800563482255
0.99,0.00456055454439626
0.99,0.00590130762095909
0.99,0.00739083015671724
0.99,0.00901887032306232
0.99,0.0107744882568093
0.99,0.0126461842712403
0.99,0.0146220237858025
0.99,0.0166897571143389
0.99,0.0188369327574825
0.99,0.0210510032842152
0.99,0.0233194232576453
0.99,0.0256297389482414
0.99,0.0279696698047574
0.99,0.0303271818164766
0.99,0.0326905530146057
0.99,0.0350484314398661
0.99,0.0373898859459162
0.99,0.0397044502348832
0.99,0.0419821605286562
0.99,0.0442135872730258
0.99,0.0463898612691775
0.99,0.0485026946017971
0.99,0.0505443967254446
0.99,0.0525078860463951
0.99,0.0543866973236634
0.99,0.0561749851934023
0.99,0.0578675241062117
0.99,0.0594597049523002
0.99,0.0609475286357795
0.99,0.0623275968481699
0.99,0.063597100279924
0.99,0.0647538044992881
0.99,0.065796033719292
0.99,0.0667226526648301
0.99,0.0675330467455474
0.99,0.068227100731776
0.99,0.0688051761251251
0.99,0.0692680874082424
0.99,0.0696170773519526
0.99,0.0698537915514868
0.99,0.0699802523575654
0.99,0.0699988323597358
0.99,0.0699122275760057
0.99,0.0697234304931019
0.99,0.0694357030928643
0.99,0.0690525501036346
0.99,0.0685776918810067
0.99,0.0680150391760117
0.99,0.0673686663341078
0.99,0.0666427865895677
0.99,0.0658417274088152
0.99,0.0649699066809767
0.99,0.0640318097301671
0.99,0.0630319672151492
0.99,0.0619749339935834
0.99,0.0608652689556275
0.99,0.0597075159496023
0.99,0.0585061857609247
0.99,0.0572657392187618
0.99,0.0559905714367053
0.99,0.05468499720689
0.99,0.0533532375545662
0.99,0.0519994074568575
0.99,0.0506275047172444
0.99,0.0492413999939553
0.99,0.0478448279570871
0.99,0.0464413795613127
0.99,0.0450344954050329
0.99,0.0436274601474822
0.99,0.0422233979509538
0.99,0.0408252689094403
0.99,0.0394358664263146
0.99,0.0380578154892753
0.99,0.0366935718272761
0.99,0.0353454218035405
0.99,0.0340154832383477
0.99,0.0327057067276971
0.99,0.0314178777848232
0.99,0.0301536195442755
0.99,0.0289143959891162
0.99,0.0277015157585014
0.99,0.0265161363516521
0.99,0.0253592687707793
0.99,0.024231782511519
0.99,0.0231344108701267
0.99,0.0220677565092757
0.99,0.0210322972500215
0.99,0.0200283920348686
0.99,0.019056287027949
0.99,0.0181161218109022
0.99,0.0172079356370436
0.99,0.0163316737014725
0.99,0.015487193449168
0.99,0.0146742707395392
0.99,0.013892606139799
0.99,0.0131418305213831
0.99,0.0124215119686855
0.99,0.0117311606365897
0.99,0.0110702348489828
0.99,0.0104381465332204
0.99,0.00983426649288188
0.99,0.00925792949802418
0.99,0.00870843921790443
0.99,0.00818507278465352
0.99,0.00768708533197993
0.99,0.00721371443801444
0.99,0.00676418292328118
0.99,0.00633770427769997
0.99,0.00593348557327822
0.99,0.005550729837976
0.99,0.00518864027237353
0.99,0.00484642194264828
0.99,0.00452328581773465
0.99,0.00421844964439999
0.99,0.00393114095774449
0.99,0.00366059855590173
0.99,0.00340607466380227
0.99,0.00316683621021929
0.99,0.00294216605030817
0.99,0.00273136464557222
0.99,0.00253375045125726
0.99,0.00234866108469856
0.99,0.00217545414830811
0.99,0.00201350762686703
0.99,0.00186222028712901
0.99,0.00172101187429141
0.99,0.00158932326436645
0.99,0.00146661829417671
0.99,0.00135238045706876
0.99,0.00124611483200487
0.99,0.00114734822530593
0.99,0.00105562828852612
0.99,0.000970523709964644
0.99,0.000891622163952333
0.99,0.000818532090242075
0.99,0.000750881182230323
0.99,0.00068831585499618
0.99,0.000630488261677442
0.99,0.000577121160400207
0.99,0.000527873715680194
0.99,0.00048247642830157
0.99,0.000440661978212464
0.99,0.000402179021634197
0.99,0.000366789590889205
0.99,0.000334271191939184
0.99,0.000304326952481837
0.99,0.000277025732561498
0.99,0.000251918843060306
0.99,0.000228919662591309
0.99,0.000207872428877653
0.99,0.000188623444132396
0.99,0.000171033964325051
1,9.59385960139623e-05
1,0.000383019258998727
1,0.000859049436125362
1,0.00152041701197771
1,0.00236215147063478
1,0.00337800563483746
1,0.00456055454439645
1,0.00590130762095893
1,0.00739083015671656
1,0.00901887032306088
1,0.0107744882568091
1,0.0126461842712406
1,0.0146220237857592
1,0.0166897571143557
1,0.0188369327574867
1,0.0210510032842157
1,0.0233194232576483
1,0.0256297389482373
1,0.0279696698047998
1,0.0303271818164665
1,0.0326905530145971
1,0.0350484314398579
1,0.0373898859458095
1,0.0397044502350447
1,0.0419821605286666
1,0.0442135872730278
1,0.0463898612691339
1,0.0485026946017968
1,0.050544396725444
1,0.0525078860463928
1,0.0543866973236596
1,0.0561749851933885
1,0.05786752410621
1,0.0594597049522975
1,0.0609475286357702
1,0.062327596848168
1,0.0635971002799254
1,0.0647538044993105
1,0.0657960337192947
1,0.0667226526648329
1,0.0675330467454821
1,0.0682271007317772
1,0.068805176125123
1,0.0692680874082404
1,0.0696170773519504
1,0.0698537915515478
1,0.0699802523575654
1,0.069998832359734
1,0.0699122275760123
1,0.0697234304930953
1,0.0694357030928284
1,0.0690525500017577
1,0.0685776918809416
1,0.0680150391759874
1,0.0673686663341453
1,0.0666427865895881
1,0.0658417274087807
1,0.0649699066809254
1,0.0640318097301149
1,0.0630319672173859
1,0.061974933993532
1,0.0608652689551267
1,0.0597075159495218
1,0.0585061857608343
1,0.0572657392187245
1,0.0559905714367002
1,0.054684997206888
1,0.0533532375549963
1,0.0519994074569625
1,0.050627504717412
1,0.0492413999940742
1,0.04784482795724
1,0.0464413795614956
1,0.0450344954052273
1,0.0436274601477352
1,0.0422233979513508
1,0.0408252689099117
1,0.0394358664266106
1,0.0380578154896228
1,0.0366935718169071
1,0.0353454218020626
1,0.0340154832367661
1,0.0327057067260892
1,0.0314178777801557
1,0.0301536195429399
1,0.0289143959871676
1,0.0277015157562108
1,0.0265161363499127
1,0.0253592687735096
1,0.0242317825136823
1,0.0231344108703608
1,0.0220677565093806
1,0.0210322972499664
1,0.0200283920348223
1,0.0190562870278946
1,0.0181161218107404
1,0.0172079356369585
1,0.016331673709773
1,0.0154871934511581
1,0.0146742707259453
1,0.0138926060336375
1,0.0131418305240498
1,0.0124215120796369
1,0.0117311606383805
1,0.0110702348473928
1,0.0104381465316081
1,0.0098342664911133
1,0.00925792946075932
1,0.00870843921633746
1,0.00818507278361236
1,0.00768708533098494
1,0.00721371415484207
1,0.00676418297271675
1,0.00633770447713
1,0.00593348550960293
1,0.00555072988680338
1,0.00518863211266019
1,0.00484642207399921
1,0.00452328606424879
1,0.00421844965088281
1,0.00393114098249048
1,0.00366059858001888
1,0.00340607468871656
1,0.00316683619742109
1,0.0029421661312814
1,0.00273136461443735
1,0.00253375042257398
1,0.00234866112006582
1,0.00217545422032495
1,0.00201350757033136
1,0.00186222017836291
1,0.00172101186426965
1,0.00158932373579668
1,0.00146661804882986
1,0.00135238013133243
1,0.0012461148791274
1,0.0011473483321951
1,0.00105562841565465
1,0.000970523403774015
1,0.000891622137618731
1,0.000818532143109785
1,0.000750880989379699
1,0.000688316226398644
1,0.000630501443225295
1,0.000577107566654966
1,0.000527873777992571
1,0.000482476580970559
1,0.000440662055108287
1,0.000402179124439961
1,0.000366789476957674
1,0.00033427157754895
1,0.000304415000319747
1,0.000277024784895108
1,0.000251918578654919
1,0.000228921492884115
1,0.000207871591465736
1,0.000188623784371789
1,0.000171033952325761
1,0.000154973131826441


==> fig/S5.csv <==
Pvals,S1
0,NaN
0.01,NaN
0.02,NaN
0.03,NaN
0.04,NaN
0.05,NaN
0.06,NaN
0.07,NaN
0.08,NaN
0.09,NaN
0.1,NaN
0.11,NaN
0.12,NaN
0.13,NaN
0.14,NaN
0.15,NaN
0.16,NaN
0.17,NaN
0.18,NaN
0.19,NaN
0.2,NaN
0.21,NaN
0.22,NaN
0.23,NaN
0.24,NaN
0.25,NaN
0.26,NaN
0.27,NaN
0.28,NaN
0.29,NaN
0.3,NaN
0.31,NaN
0.32,NaN
0.33,NaN
0.34,NaN
0.35,NaN
0.36,NaN
0.37,0.049022627193288
0.37,0.0475809948136688
0.37,0.0461361593526909
0.37,0.0446914740192413
0.37,0.0432501271814481
0.37,0.0418151388022723
0.37,0.0403893578435583
0.37,0.0389754605892327
0.37,0.0375759498354029
0.37,0.0361931549164486
0.37,0.0348292324963781
0.37,0.0334861680958723
0.37,0.0321657782810157
0.37,0.0308697134821756
0.37,0.0295994613727983
0.37,0.0283563507691018
0.38,0.056054505894832
0.38,0.0546845774835657
0.38,0.0532924043673543
0.38,0.0518820741060221
0.38,0.0504575429953439
0.38,0.0490226271917664
0.38,0.0475809948134424
0.38,0.0461361593528069
0.38,0.0446914740184753
0.38,0.0432501271805471
0.38,0.0418151388012998
0.38,0.0403893578433492
0.38,0.0389754605886878
0.38,0.0375759498331918
0.38,0.0361931549127774
0.38,0.0348292324925111
0.38,0.0334861680902255
0.38,0.0321657782812178
0.38,0.030869713482392
0.38,0.0295994613717038
0.38,0.0283563507627561
0.38,0.0271415559931667
0.38,0.0259561016562591
0.38,0.0248008677809068
0.38,0.0236765952765938
0.38,0.0225838916379215
0.39,0.0599881985428247
0.39,0.0587106837937649
0.39,0.0573979808658822
0.39,0.056054505893454
0.39,0.0546845774824172
0.39,0.0532924043683328
0.39,0.0518820741074336
0.39,0.0504575430073252
0.39,0.0490226271934423
0.39,0.0475809948112781
0.39,0.0461361593517247
0.39,0.0446914738342311
0.39,0.0432501271802538
0.39,0.0418151388028571
0.39,0.0403893578451787
0.39,0.0389754605907298
0.39,0.0375759498368287
0.39,0.0361931549168928
0.39,0.0348292324894177
0.39,0.0334861680859954
0.39,0.0321657782814599
0.39,0.0308697134820983
0.39,0.0295994613577497
0.39,0.0283563507687725
0.39,0.0271415559945727
0.39,0.0259561016538461
0.39,0.0248008677793504
0.39,0.0236765952759035
0.39,0.022583891625839
0.39,0.0215232368936936
0.39,0.0204949897604212
0.39,0.0194993938302019
0.39,0.0185365839749814
0.4,0.0635642850652184
0.4,0.0624195946802656
0.4,0.0612260251587683
0.4,0.0599881985416539
0.4,0.0587106837940071
0.4,0.0573979808767591
0.4,0.0560545058942251
0.4,0.054684577483753
0.4,0.0532924043688025
0.4,0.0518820741078532
0.4,0.0504575430077469
0.4,0.049022627193487
0.4,0.0475809948108903
0.4,0.0461361593517808
0.4,0.0446914740194749
0.4,0.0432501271813861
0.4,0.0418151388024506
0.4,0.0403893578447942
0.4,0.0389754605903425
0.4,0.0375759498364496
0.4,0.0361931549165192
0.4,0.0348292324964607
0.4,0.0334861680957556
0.4,0.0321657782811952
0.4,0.0308697134816857
0.4,0.029599461336698
0.4,0.0283563507659209
0.4,0.027141555993361
0.4,0.0259561016483469
0.4,0.0248008677833998
0.4,0.023676595277028
0.4,0.0225838916378321
0.4,0.0215232369026379
0.4,0.020494989757405
0.4,0.0194993938244493
0.4,0.0185365839618673
0.4,0.0176065927028217
0.4,0.0167093566926587
0.41,0.0656883790665811
0.41,0.0646554383704036
0.41,0.063564285064075
0.41,0.0624195946872036
0.41,0.0612260251692417
0.41,0.0599881985428468
0.41,0.0587106837950559
0.41,0.0573979808768348
0.41,0.056054505894187
0.41,0.0546845774839626
0.41,0.0532924043687183
0.41,0.0518820741055045
0.41,0.050457543006286
0.41,0.0490226271920798
0.41,0.0475809948123948
0.41,0.0461361593511309
0.41,0.0446914740177076
0.41,0.0432501271814653
0.41,0.0418151388024144
0.41,0.0403893578447367
0.41,0.0389754605902988
0.41,0.0375759498365997
0.41,0.0361931549081216
0.41,0.0348292324851032
0.41,0.0334861680803002
0.41,0.0321657782617696
0.41,0.0308697134819294
0.41,0.0295994613718835
0.41,0.0283563507681486
0.41,0.027141555994691
0.41,0.0259561016337091
0.41,0.0248008677791821
0.41,0.023676595272303
0.41,0.0225838916373928
0.41,0.0215232369016749
0.41,0.0204949897652204
0.41,0.0194993938325361
0.41,0.0185365839670418
0.41,0.0176065926877631
0.41,0.0167093566847322
0.41,0.015844723061276
0.41,0.0150124558455391
0.41,0.0142122422831064
0.42,0.0683913209398465
0.42,0.0675609499432693
0.42,0.0666584334185278
0.42,0.0656883790630096
0.42,0.0646554383713114
0.42,0.0635642850652314
0.42,0.062419594688047
0.42,0.0612260251692329
0.42,0.0599881985425824
0.42,0.0587106837947814
0.42,0.0573979808764462
0.42,0.0560545058947623
0.42,0.0546845774838007
0.42,0.0532924043685489
0.42,0.0518820741072185
0.42,0.0504575430029798
0.42,0.0490226271885508
0.42,0.0475809948139076
0.42,0.046136159349632
0.42,0.0446914740150105
0.42,0.0432501271757108
0.42,0.0418151388027889
0.42,0.0403893578451303
0.42,0.0389754605898733
0.42,0.0375759498353834
0.42,0.0361931549152503
0.42,0.0348292324966158
0.42,0.0334861680747895
0.42,0.0321657782569806
0.42,0.0308697134825484
0.42,0.0295994613084946
0.42,0.0283563507680197
0.42,0.0271415559941524
0.42,0.0259561016125539
0.42,0.0248008677825545
0.42,0.0236765952762058
0.42,0.0225838916327338
0.42,0.0215232368925974
0.42,0.0204949897548167
0.42,0.019499393717782
0.42,0.0185365839698234
0.42,0.0176065927132207
0.42,0.0167093566263615
0.42,0.0158447230340325
0.42,0.0150124558431953
0.42,0.0142122422620494
0.42,0.0134436989800744
0.42,0.0127063781209655
0.43,0.0698175501632689
0.43,0.0691450049495731
0.43,0.0683913209310582
0.43,0.0675609499381069
0.43,0.0666584334196627
0.43,0.0656883790707687
0.43,0.0646554383716144
0.43,0.0635642850652173
0.43,0.0624195946879895
0.43,0.0612260251693899
0.43,0.0599881985431166
0.43,0.0587106837946837
0.43,0.0573979808755491
0.43,0.0560545058929401
0.43,0.0546845774837182
0.43,0.053292404367165
0.43,0.0518820741073862
0.43,0.0504575430071033
0.43,0.0490226271553013
0.43,0.0475809948139324
0.43,0.0461361593529702
0.43,0.0446914740196753
0.43,0.0432501271792665
0.43,0.0418151388019744
0.43,0.0403893578443167
0.43,0.0389754605899124
0.43,0.0375759498367422
0.43,0.0361931549168412
0.43,0.0348292324968166
0.43,0.0334861680961546
0.43,0.0321657782814542
0.43,0.030869713480324
0.43,0.0295994613702713
0.43,0.0283563507687211
0.43,0.0271415559949029
0.43,0.0259561016559861
0.43,0.0248008677747883
0.43,0.0236765952761789
0.43,0.0225838916364277
0.43,0.0215232368193004
0.43,0.020494989763794
0.43,0.0194993938311382
0.43,0.0185365839527398
0.43,0.0176065926971227
0.43,0.0167093566950932
0.43,0.0158447230604953
0.43,0.015012455847167
0.43,0.0142122422772297
0.43,0.0134436989528852
0.43,0.0127063781196228
0.43,0.0119997731832897
0.43,0.0113233249665536
0.44,0.0704046186450412
0.44,0.0698175501551467
0.44,0.0691450049499558
0.44,0.0683913209396406
0.44,0.0675609499443073
0.44,0.0666584334197813
0.44,0.0656883790707987
0.44,0.0646554383717228
0.44,0.0635642850654157
0.44,0.0624195946874499
0.44,0.0612260251687804
0.44,0.0599881985428612
0.44,0.0587106837942732
0.44,0.057397980848962
0.44,0.0560545058940116
0.44,0.054684577482884
0.44,0.0532924043675922
0.44,0.0518820740814059
0.44,0.0504575430063266
0.44,0.0490226271914496
0.44,0.047580994812703
0.44,0.0461361593520758
0.44,0.0446914740188
0.44,0.0432501271807673
0.44,0.0418151388018783
0.44,0.0403893578381865
0.44,0.038975460583945
0.44,0.0375759498367464
0.44,0.0361931549167652
0.44,0.0348292324966464
0.44,0.0334861680951144
0.44,0.0321657782807234
0.44,0.0308697134816134
0.44,0.0295994613711813
0.44,0.0283563507682284
0.44,0.0271415559934198
0.44,0.0259561016572415
0.44,0.0248008677835221
0.44,0.0236765952756633
0.44,0.0225838916361859
0.44,0.0215232369001779
0.44,0.0204949897491822
0.44,0.0194993936159223
0.44,0.0185365838465853
0.44,0.0176065927124153
0.44,0.0167093566939993
0.44,0.0158447230334642
0.44,0.015012455846353
0.44,0.014212242283369
0.44,0.0134436990004858
0.44,0.0127063781129195
0.44,0.0119997730721801
0.44,0.0113233249664879
0.44,0.0106764270292239
0.44,0.0100584311892742
0.45,0.0713056938452135
0.45,0.0709020113509383
0.45,0.0704046186453243
0.45,0.0698175501627144
0.45,0.0691450049505987
0.45,0.0683913209397599
0.45,0.0675609499442992
0.45,0.0666584334197922
0.45,0.0656883790704333
0.45,0.0646554383712409
0.45,0.0635642850649464
0.45,0.0624195946871539
0.45,0.0612260251687142
0.45,0.0599881985420226
0.45,0.0587106837938441
0.45,0.0573979808757159
0.45,0.0560545058937151
0.45,0.054684577475211
0.45,0.0532924043584755
0.45,0.0518820741054354
0.45,0.0504575430055519
0.45,0.0490226271912386
0.45,0.047580994811351
0.45,0.0461361593491942
0.45,0.0446914740147434
0.45,0.0432501271753476
0.45,0.0418151387965694
0.45,0.040389357821644
0.45,0.0389754605711121
0.45,0.0375759498134131
0.45,0.0361931548892644
0.45,0.0348292324967371
0.45,0.0334861680958378
0.45,0.0321657782811253
0.45,0.0308697134737368
0.45,0.0295994613622556
0.45,0.0283563507673565
0.45,0.0271415559931736
0.45,0.0259561016548586
0.45,0.0248008677830817
0.45,0.0236765952764676
0.45,0.0225838916375115
0.45,0.0215232369003679
0.45,0.0204949897630231
0.45,0.0194993938300536
0.45,0.0185365839679527
0.45,0.0176065926900237
0.45,0.0167093566930894
0.45,0.0158447228763468
0.45,0.0150124558445698
0.45,0.0142122422311992
0.45,0.0134436990009321
0.45,0.0127063781148429
0.45,0.0119997731889157
0.45,0.0113233249581284
0.45,0.0106764270290483
0.45,0.0100584311291398
0.45,0.00946865265195473
0.45,0.00890637513604542
0.46,0.0718167714493553
0.46,0.0716118225232786
0.46,0.071305693845179
0.46,0.0709020113584487
0.46,0.0704046186459543
0.46,0.069817550163232
0.46,0.0691450049506133
0.46,0.0683913209396649
0.46,0.067560949944081
0.46,0.0666584334195833
0.46,0.0656883790701674
0.46,0.0646554383708123
0.46,0.0635642850641996
0.46,0.0624195946866853
0.46,0.0612260251681017
0.46,0.0599881985342525
0.46,0.0587106837934666
0.46,0.0573979808762752
0.46,0.0560545058942822
0.46,0.0546845774828075
0.46,0.0532924043656228
0.46,0.0518820740986451
0.46,0.0504575429967375
0.46,0.049022627185401
0.46,0.0475809948052991
0.46,0.0461361593526793
0.46,0.044691474019366
0.46,0.0432501271813007
0.46,0.0418151388024061
0.46,0.0403893578447282
0.46,0.0389754605898446
0.46,0.0375759498359695
0.46,0.036193154916064
0.46,0.0348292324827125
0.46,0.0334861680779457
0.46,0.0321657782586594
0.46,0.0308697133728485
0.46,0.029599461275492
0.46,0.0283563507669412
0.46,0.0271415559925559
0.46,0.0259561015555049
0.46,0.0248008677800009
0.46,0.0236765952733996
0.46,0.0225838916376713
0.46,0.021523236901234
0.46,0.0204949106848907
0.46,0.0194993938293395
0.46,0.018536583967531
0.46,0.0176065927109968
0.46,0.0167093566923399
0.46,0.0158447230578224
0.46,0.0150124556474357
0.46,0.0142122420556223
0.46,0.0134436989997209
0.46,0.0127063780681809
0.46,0.0119997731875834
0.46,0.0113233249605071
0.46,0.0106764270351469
0.46,0.0100584311839249
0.46,0.00946865267193409
0.46,0.00890637507541858
0.46,0.00837085536891991
0.47,0.071917159516895
0.47,0.0718167708968101
0.47,0.0716118225240491
0.47,0.0713056938462986
0.47,0.0709020113585391
0.47,0.070404618645971
0.47,0.0698175501631274
0.47,0.0691450049503345
0.47,0.0683913209394901
0.47,0.0675609499436517
0.47,0.0666584334188905
0.47,0.0656883790696612
0.47,0.0646554383647757
0.47,0.0635642850639404
0.47,0.0624195946867293
0.47,0.0612260251682867
0.47,0.0599881985416901
0.47,0.058710683792553
0.47,0.0573979808734726
0.47,0.0560544889534909
0.47,0.0546845774835951
0.47,0.0532924043684003
0.47,0.0518820741074438
0.47,0.0504575430067007
0.47,0.0490226271930491
0.47,0.0475809948138131
0.47,0.0461361593528299
0.47,0.0446914740195173
0.47,0.0432501271814487
0.47,0.0418151388025331
0.47,0.0403893578448584
0.47,0.0389754605904262
0.47,0.0375759498365505
0.47,0.036193154916633
0.47,0.0348292324965862
0.47,0.0334861680959078
0.47,0.0321657782814888
0.47,0.0308697134823924
0.47,0.029599461371775
0.47,0.0283563507681901
0.47,0.0271415559521281
0.47,0.0259561016025266
0.47,0.0248008677140925
0.47,0.0236765950750075
0.47,0.0225838916310983
0.47,0.0215232368951487
0.47,0.020494989758195
0.47,0.0194993938324571
0.47,0.0185365839702322
0.47,0.0176065927111456
0.47,0.0167093566920132
0.47,0.0158447230570443
0.47,0.0150124558429464
0.47,0.0142122422796016
0.47,0.0134436989649476
0.47,0.0127063781175172
0.47,0.0119997731861403
0.47,0.0113233249002136
0.47,0.0106764270337223
0.47,0.0100584311853029
0.47,0.00946865265934194
0.47,0.0089063749066487
0.47,0.0083708553953552
0.47,0.00786132799439998
0.47,0.00737700949394204
0.48,0.0717921172294066
0.48,0.0719098777401392
0.48,0.0719171595172764
0.48,0.07181677145894
0.48,0.071611822524288
0.48,0.0713056938458906
0.48,0.0709020113584466
0.48,0.0704046186457901
0.48,0.0698175501629952
0.48,0.069145004949995
0.48,0.0683913209361022
0.48,0.0675609499385835
0.48,0.0666584334186742
0.48,0.0656883790695993
0.48,0.0646554383702937
0.48,0.0635642850647262
0.48,0.0624195946868822
0.48,0.0612260251679094
0.48,0.0599881985419343
0.48,0.0587106837945749
0.48,0.057397980876799
0.48,0.0560545058946852
0.48,0.0546845774838015
0.48,0.0532924043685993
0.48,0.0518820741074928
0.48,0.0504575430073042
0.48,0.0490226271932999
0.48,0.0475809948138298
0.48,0.0461361593528297
0.48,0.0446914740194386
0.48,0.0432501271813452
0.48,0.04181513880254
0.48,0.0403893578448875
0.48,0.0389754605904167
0.48,0.0375759498363655
0.48,0.0361931549163435
0.48,0.0348292324964704
0.48,0.0334861680959808
0.48,0.0321657782815389
0.48,0.0308697134825103
0.48,0.029599461372486
0.48,0.0283563507686617
0.48,0.0271415559949009
0.48,0.0259561016571415
0.48,0.0248008677833813
0.48,0.0236765952767204
0.48,0.0225838915533889
0.48,0.0215232367908866
0.48,0.0204949897544745
0.48,0.0194993938206562
0.48,0.0185365839587193
0.48,0.0176065927139017
0.48,0.0167093566905867
0.48,0.0158447230539506
0.48,0.0150124558419539
0.48,0.0142122422613722
0.48,0.013443698997007
0.48,0.012706378116045
0.48,0.0119997731819999
0.48,0.0113233249640916
0.48,0.0106764270321518
0.48,0.0100584311142409
0.48,0.00946865267603747
0.48,0.00890637513525938
0.48,0.00837085538401183
0.48,0.00786132779227966
0.48,0.0073770093238148
0.48,0.00691710246166943
0.49,0.0715613960652646
0.49,0.0717921172290468
0.49,0.0719098778072724
0.49,0.0719171595176891
0.49,0.0718167714578319
0.49,0.0716118225242315
0.49,0.0713056938461332
0.49,0.0709020113583396
0.49,0.0704046186098729
0.49,0.0698175501596426
0.49,0.0691450049495742
0.49,0.0683913209385952
0.49,0.0675609499430649
0.49,0.0666584334186403
0.49,0.0656883790695661
0.49,0.0646554383710631
0.49,0.0635642850644739
0.49,0.0624195946877675
0.49,0.0612260251668525
0.49,0.0599881985428428
0.49,0.0587106837949398
0.49,0.0573979808769043
0.49,0.0560545058949349
0.49,0.0546845774837659
0.49,0.0532924043685646
0.49,0.0518820741075877
0.49,0.0504575430073794
0.49,0.049022627193377
0.49,0.0475809948139142
0.49,0.0461361593529195
0.49,0.0446914740195959
0.49,0.0432501271815166
0.49,0.0418151388025976
0.49,0.0403893578448316
0.49,0.0389754605903981
0.49,0.0375759498365281
0.49,0.036193154916624
0.49,0.034829232496591
0.49,0.0334861680959065
0.49,0.032165778281534
0.49,0.0308697134824655
0.49,0.0295994613723911
0.49,0.0283563507686579
0.49,0.027141555994918
0.49,0.0259561016548201
0.49,0.0248008677824776
0.49,0.0236765952758765
0.49,0.0225838916377089
0.49,0.0215232369022009
0.49,0.0204949897650422
0.49,0.019499393689111
0.49,0.0185365837994684
0.49,0.0176065922954901
0.49,0.0167093566780698
0.49,0.0158447230608083
0.49,0.0150124558416238
0.49,0.0142122422775754
0.49,0.0134436989909172
0.49,0.0127063781148891
0.49,0.0119997731827792
0.49,0.0113233249622446
0.49,0.0106764270269486
0.49,0.0100584307698786
0.49,0.00946865267622687
0.49,0.00890637505313752
0.49,0.00837085539818361
0.49,0.0078613279853923
0.49,0.00737700936569596
0.49,0.00691710248019217
0.49,0.00648079938980528
0.49,0.00606728623882846
0.5,0.0707529464337797
0.5,0.0712155874264598
0.5,0.071561396065605
0.5,0.07179211723116
0.5,0.0719098778073516
0.5,0.0719171595177002
0.5,0.071816771457731
0.5,0.0716118225242048
0.5,0.0713056938454272
0.5,0.0709020113577574
0.5,0.0704046186449785
0.5,0.0698175501620635
0.5,0.0691450049495066
0.5,0.0683913209387366
0.5,0.0675609499433318
0.5,0.0666584334194148
0.5,0.0656883790702633
0.5,0.0646554383716547
0.5,0.063564285065293
0.5,0.0624195946879604
0.5,0.061226025169397
0.5,0.0599881985430609
0.5,0.0587106837950195
0.5,0.0573979808768467
0.5,0.0560545058948616
0.5,0.0546845774838085
0.5,0.0532924043685883
0.5,0.0518820741075434
0.5,0.0504575430073546
0.5,0.0490226271933478
0.5,0.0475809948131202
0.5,0.0461361593514931
0.5,0.0446914740176738
0.5,0.0432501271789956
0.5,0.0418151387993585
0.5,0.0403893578448202
0.5,0.0389754605903895
0.5,0.037575949836519
0.5,0.0361931549166116
0.5,0.0348292324965765
0.5,0.0334861680958141
0.5,0.032165778281248
0.5,0.0308697134669557
0.5,0.0295994613544578
0.5,0.0283563507481833
0.5,0.0271415559880887
0.5,0.0259561016571302
0.5,0.0248008677834529
0.5,0.0236765952769441
0.5,0.0225838916379316
0.5,0.021523236900707
0.5,0.0204949897627534
0.5,0.019499393828605
0.5,0.0185365839703859
0.5,0.0176065927138239
0.5,0.016709356474963
0.5,0.0158447230346296
0.5,0.0150124552647302
0.5,0.0142122422831723
0.5,0.0134436989868891
0.5,0.0127063780139973
0.5,0.01199977317434
0.5,0.0113233249604359
0.5,0.0106764270280137
0.5,0.0100584311877723
0.5,0.00946865259818375
0.5,0.00890637513148973
0.5,0.00837085527667081
0.5,0.00786132800515782
0.5,0.00737700948889763
0.5,0.00691710246595156
0.5,0.00648079942153856
0.5,0.00606728611867124
0.5,0.00567574555830341
0.51,0.0701721369708926
0.51,0.070752946433121
0.51,0.0712155874270771
0.51,0.0715613960663954
0.51,0.0717921172296956
0.51,0.0719098778072869
0.51,0.071917159517682
0.51,0.0718167714574942
0.51,0.0716118225236224
0.51,0.0713056938450118
0.51,0.0709020113575367
0.51,0.0704046186449759
0.51,0.0698175501622944
0.51,0.0691450049498074
0.51,0.068391320939475
0.51,0.067560949943975
0.51,0.0666584334192789
0.51,0.0656883790706824
0.51,0.0646554383717578
0.51,0.0635642850653733
0.51,0.0624195946879321
0.51,0.0612260251695387
0.51,0.0599881985430804
0.51,0.0587106837950093
0.51,0.0573979808769509
0.51,0.0560545058949518
0.51,0.0546845774837282
0.51,0.0532924043683468
0.51,0.051882074106917
0.51,0.0504575430064774
0.51,0.049022627193383
0.51,0.0475809948138413
0.51,0.0461361593528309
0.51,0.044691474019377
0.51,0.0432501271812636
0.51,0.0418151388022923
0.51,0.0403893578445468
0.51,0.0389754605899865
0.51,0.0375759498360104
0.51,0.0361931549159852
0.51,0.0348292324965637
0.51,0.0334861680958135
0.51,0.0321657782814293
0.51,0.0308697134823556
0.51,0.0295994613722853
0.51,0.0283563507685886
0.51,0.0271415559940086
0.51,0.0259561016569322
0.51,0.024800867783053
0.51,0.0236765952768335
0.51,0.0225838915909934
0.51,0.0215232369022439
0.51,0.0204949897648006
0.51,0.0194993938316892
0.51,0.0185365839681247
0.51,0.0176065927104727
0.51,0.0167093566884949
0.51,0.015844723060836
0.51,0.0150124555665563
0.51,0.0142122422463531
0.51,0.0134436982920361
0.51,0.0127063781073751
0.51,0.0119997731799089
0.51,0.0113233248375477
0.51,0.0106764270170883
0.51,0.0100584311865883
0.51,0.00946865266978736
0.51,0.00890637512929748
0.51,0.00837085452599351
0.51,0.00786132800252304
0.51,0.00737700938442165
0.51,0.00691710248661392
0.51,0.00648079940694335
0.51,0.00606728604116302
0.51,0.00567574560295281
0.51,0.00530535970026902
0.51,0.00495531480820244
0.52,0.0694722578629215
0.52,0.0701721369706305
0.52,0.0707529464338059
0.52,0.0712155874271963
0.52,0.0715613960659529
0.52,0.071792117229938
0.52,0.0719098778071834
0.52,0.0719171595172009
0.52,0.0718167714570539
0.52,0.071611822523377
0.52,0.0713056938449605
0.52,0.0709020113576537
0.52,0.0704046186452472
0.52,0.0698175501627013
0.52,0.0691450049504841
0.52,0.0683913209396477
0.52,0.0675609499442254
0.52,0.066658433415449
0.52,0.0656883790707301
0.52,0.0646554383717873
0.52,0.0635642850653783
0.52,0.0624195946880107
0.52,0.061226025169514
0.52,0.0599881985430493
0.52,0.0587106837948608
0.52,0.0573979808766636
0.52,0.0560545058945687
0.52,0.0546845774837801
0.52,0.053292404368557
0.52,0.0518820741075091
0.52,0.0504575430072499
0.52,0.0490226271932476
0.52,0.0475809948054595
0.52,0.0461361593420936
0.52,0.0446914740060108
0.52,0.0432501271645703
0.52,0.0418151387819105
0.52,0.0403893578198784
0.52,0.0389754605580831
0.52,0.0375759497981883
0.52,0.0361931548712827
0.52,0.0348292324432854
0.52,0.0334861680336274
0.52,0.0321657782094044
0.52,0.0308697134795823
0.52,0.0295994613721304
0.52,0.0283563507663809
0.52,0.0271415559922542
0.52,0.0259561016565745
0.52,0.0248008677832868
0.52,0.0236765952769891
0.52,0.0225838916374592
0.52,0.0215232369020032
0.52,0.0204949897647445
0.52,0.0194993938322584
0.52,0.0185365838909587
0.52,0.0176065927133018
0.52,0.0167093566944591
0.52,0.0158447230609298
0.52,0.0150124558396065
0.52,0.0142122422833815
0.52,0.0134436986520046
0.52,0.0127063780745467
0.52,0.0119997723732814
0.52,0.0113233249577744
0.52,0.0106764270244764
0.52,0.0100584310358272
0.52,0.00946865265584318
0.52,0.00890637512628634
0.52,0.00837085539094873
0.52,0.00786132786022775
0.52,0.00737700870938962
0.52,0.00691710232698717
0.52,0.00648079943098101
0.52,0.0060672862010227
0.52,0.00567574558174178
0.52,0.00530535992247416
0.52,0.00495531478782918
0.52,0.00462480047890423
0.53,0.0677140123509838
0.53,0.0686528683007711
0.53,0.069472257863263
0.53,0.0701721369730093
0.53,0.0707529464336069
0.53,0.071215587427146
0.53,0.0715613960660199
0.53,0.0717921172297351
0.53,0.071909877806708
0.53,0.0719171595169059
0.53,0.0718167714569598
0.53,0.0716118225234582
0.53,0.0713056938452012
0.53,0.0709020113580252
0.53,0.07040461864585
0.53,0.0698175501631369
0.53,0.0691450049505594
0.53,0.068391320939741
0.53,0.0675609499442554
0.53,0.0666584334197947
0.53,0.0656883790707039
0.53,0.064655438371665
0.53,0.0635642850653149
0.53,0.0624195946879389
0.53,0.0612260251693794
0.53,0.0599881985428347
0.53,0.058710683794668
0.53,0.0573979808767317
0.53,0.0560545058927926
0.53,0.0546845774809053
0.53,0.053292404364742
0.53,0.0518820741026464
0.53,0.0504575430012923
0.53,0.0490226271931382
0.53,0.0475809948137917
0.53,0.0461361593528833
0.53,0.044691474019579
0.53,0.043250127179716
0.53,0.041815138800267
0.53,0.0403893578442818
0.53,0.0389754605897601
0.53,0.0375759498357323
0.53,0.0361931549165426
0.53,0.034829209435625
0.53,0.0334861674287964
0.53,0.0321657782814301
0.53,0.0308697134800907
0.53,0.0295994613700457
0.53,0.0283563507665604
0.53,0.0271415559947219
0.53,0.0259561016569237
0.53,0.0248008676126185
0.53,0.0236765952767112
0.53,0.022583891632999
0.53,0.0215232369014908
0.53,0.0204949897641779
0.53,0.0194993938318799
0.53,0.0185365839698226
0.53,0.0176065927135379
0.53,0.0167093566953576
0.53,0.015844723061316
0.53,0.0150124558468026
0.53,0.0142122422832895
0.53,0.0134436990017408
0.53,0.012706378054044
0.53,0.0119997727520145
0.53,0.0113233149085006
0.53,0.0106764260575922
0.53,0.0100584311816712
0.53,0.00946865256682861
0.53,0.00890637513572656
0.53,0.00837085538770799
0.53,0.00786132799642858
0.53,0.00737700949454534
0.53,0.00691710076001972
0.53,0.00648079942839175
0.53,0.00606728624417285
0.53,0.00567574490027911
0.53,0.00530536001504656
0.53,0.00495531479931399
0.53,0.0046248003215168
0.53,0.00431301538094253
0.54,0.0666562423688948
0.54,0.0677140123501583
0.54,0.0686528683012604
0.54,0.0694722578638735
0.54,0.0701721369710502
0.54,0.0707529464339771
0.54,0.071215587427075
0.54,0.0715613960655123
0.54,0.0717921172289996
0.54,0.0719098778065462
0.54,0.0719171595169338
0.54,0.071816771457148
0.54,0.0716118225237846
0.54,0.0713056938456342
0.54,0.0709020113584209
0.54,0.0704046186459397
0.54,0.0698175501631972
0.54,0.0691450049505881
0.54,0.068391320939737
0.54,0.0675609499442263
0.54,0.0666584334197903
0.54,0.065688379070636
0.54,0.0646554383715892
0.54,0.0635642850650943
0.54,0.0624195946877874
0.54,0.0612260251685806
0.54,0.0599881985418518
0.54,0.0587106837933397
0.54,0.0573979808748371
0.54,0.0560545058924075
0.54,0.0546845774836582
0.54,0.0532924043683468
0.54,0.0518820741067619
0.54,0.0504575430066134
0.54,0.0490226271932632
0.54,0.047580994813862
0.54,0.0461361593518697
0.54,0.0446914740195997
0.54,0.043250127181545
0.54,0.0418151388024229
0.54,0.0403893578447491
0.54,0.0389754605903232
0.54,0.0375759498364571
0.54,0.0361931549165624
0.54,0.0348292324965416
0.54,0.0334861680958614
0.54,0.0321657782814881
0.54,0.0308697134824364
0.54,0.0295994613718076
0.54,0.0283563507664809
0.54,0.0271415559927454
0.54,0.0259561016562208
0.54,0.0248008677822632
0.54,0.0236765952766366
0.54,0.0225838916375073
0.54,0.021523236902009
0.54,0.0204949894800938
0.54,0.0194993938257028
0.54,0.0185365839695038
0.54,0.0176065927129877
0.54,0.0167093566946795
0.54,0.0158447230606533
0.54,0.0150124558471392
0.54,0.0142122421331961
0.54,0.013443699001974
0.54,0.0127063781148635
0.54,0.0119997731882369
0.54,0.0113233248811935
0.54,0.0106764264968437
0.54,0.0100584311788416
0.54,0.00946865266353214
0.54,0.0089063751212386
0.54,0.0083708553802182
0.54,0.00786132798108041
0.54,0.00737700949128284
0.54,0.00691710247831501
0.54,0.00648079942534419
0.54,0.00606728624141284
0.54,0.00567574541590798
0.54,0.00530536004333726
0.54,0.0049553141456411
0.54,0.00462480022920619
0.54,0.0043130153519626
0.54,0.00401916772646538
0.55,0.0654806411439157
0.55,0.0666562423685995
0.55,0.0677140123506975
0.55,0.068652868301343
0.55,0.0694722578634806
0.55,0.0701721369711722
0.55,0.0707529464340995
0.55,0.0712155874266595
0.55,0.0715613960652687
0.55,0.0717921172289486
0.55,0.0719098778066668
0.55,0.0719171595171975
0.55,0.0718167714575264
0.55,0.0716118225238901
0.55,0.0713056938458589
0.55,0.0709020113585336
0.55,0.0704046186459738
0.55,0.0698175501632169
0.55,0.0691450049505862
0.55,0.0683913209397128
0.55,0.0675609499441822
0.55,0.0666584334196819
0.55,0.0656883790705471
0.55,0.0646554383711324
0.55,0.0635642850645169
0.55,0.0624195946869572
0.55,0.061226025168179
0.55,0.0599881985417367
0.55,0.0587106837946947
0.55,0.0573979808760675
0.55,0.0560545058943617
0.55,0.0546845774831055
0.55,0.0532924043678382
0.55,0.0518820741011627
0.55,0.0504575429995039
0.55,0.0490226271828181
0.55,0.0475809948021558
0.55,0.0461361593385934
0.55,0.0446914740024239
0.55,0.0432501271606535
0.55,0.0418151387773174
0.55,0.0403893578141221
0.55,0.0389754605534576
0.55,0.0375759497922981
0.55,0.0361931548639374
0.55,0.0348292324957028
0.55,0.0334861680956003
0.55,0.0321657782811565
0.55,0.0308697134819922
0.55,0.029599461371839
0.55,0.028356350762505
0.55,0.0271415559937256
0.55,0.0259561016571029
0.55,0.0248008677834147
0.55,0.0236765952770608
0.55,0.0225838916370235
0.55,0.0215232369007909
0.55,0.0204949897648106
0.55,0.019499393832028
0.55,0.0185365839700592
0.55,0.0176065923094552
0.55,0.0167093566946102
0.55,0.0158447230644118
0.55,0.0150124558341569
0.55,0.0142122422825668
0.55,0.0134436990015194
0.55,0.0127063781202834
0.55,0.0119997731883323
0.55,0.0113233249669362
0.55,0.0106764270339186
0.55,0.0100584310850687
0.55,0.00946865202021718
0.55,0.00890637511847636
0.55,0.00837085538233073
0.55,0.00786132706810694
0.55,0.00737700926416607
0.55,0.00691710247474697
0.55,0.00648079942099433
0.55,0.00606728623788055
0.55,0.00567574476981503
0.55,0.00530535981632019
0.55,0.00495529163236785
0.55,0.00462480042915914
0.55,0.0043130151336439
0.55,0.00401916776083788
0.55,0.00374247760562962
0.56,0.0641888425658
0.56,0.0654806411439258
0.56,0.0666562423691327
0.56,0.067714012350654
0.56,0.0686528683016492
0.56,0.0694722578634991
0.56,0.0701721369707281
0.56,0.0707529464331563
0.56,0.0712155874264789
0.56,0.0715613960653039
0.56,0.0717921172291416
0.56,0.0719098778034239
0.56,0.0719171595175984
0.56,0.0718167714577784
0.56,0.0716118225242662
0.56,0.0713056938459004
0.56,0.0709020113585363
0.56,0.0704046186459348
0.56,0.0698175501631444
0.56,0.0691450049505036
0.56,0.0683913209396126
0.56,0.0675609499440192
0.56,0.0666584334190783
0.56,0.0656883784212994
0.56,0.0646554383709576
0.56,0.063564285063978
0.56,0.0624195946868218
0.56,0.0612260251548247
0.56,0.0599881985407158
0.56,0.0587106837920953
0.56,0.0573979808734764
0.56,0.0560545058913565
0.56,0.0546845774795949
0.56,0.0532924043636701
0.56,0.0518820741016821
0.56,0.0504575430001743
0.56,0.0490226271934141
0.56,0.0475809948137252
0.56,0.0461361593526903
0.56,0.0446914740192712
0.56,0.0432501271810767
0.56,0.0418151388020662
0.56,0.0403893578441942
0.56,0.0389754605903189
0.56,0.037575949836418
0.56,0.0361931549161243
0.56,0.03482923249603
0.56,0.033486168095281
0.56,0.0321657782811098
0.56,0.0308697133833341
0.56,0.0295994612548652
0.56,0.0283563506310823
0.56,0.0271415559933496
0.56,0.0259561016501559
0.56,0.0248008677817438
0.56,0.0236765952746643
0.56,0.0225838916338413
0.56,0.0215232369022073
0.56,0.0204949897651912
0.56,0.019499393832371
0.56,0.0185365839624334
0.56,0.0176065927141384
0.56,0.0167093566955655
0.56,0.0158447230608885
0.56,0.0150124558350695
0.56,0.0142122422820232
0.56,0.0134436989994722
0.56,0.0127063781145658
0.56,0.0119997731881243
0.56,0.0113233249669964
0.56,0.0106764270341206
0.56,0.0100584311856506
0.56,0.00946865257862761
0.56,0.00890637503615976
0.56,0.00837085538032012
0.56,0.00786132658256866
0.56,0.00737700948323794
0.56,0.00691710246514021
0.56,0.00648079941681656
0.56,0.006067286231771
0.56,0.00567574559631145
0.56,0.00530536003031012
0.56,0.00495531455817799
0.56,0.00462480048861158
0.56,0.00431301535183204
0.56,0.00401916773181821
0.56,0.0037424776973165
0.56,0.00348217887951296
0.56,0.00323752052334259
0.57,0.062783050637863
0.57,0.0641888425658373
0.57,0.0654806411442184
0.57,0.0666562423689969
0.57,0.0677140123508726
0.57,0.0686528683024933
0.57,0.069472257863115
0.57,0.0701721369704819
0.57,0.0707529464330902
0.57,0.0712155874265841
0.57,0.0715613960618937
0.57,0.0717921172267378
0.57,0.0719098778073793
0.57,0.0719171595176912
0.57,0.0718167714578178
0.57,0.071611822524273
0.57,0.0713056938458708
0.57,0.0709020113584654
0.57,0.070404618645858
0.57,0.0698175501630292
0.57,0.0691450049503155
0.57,0.0683913209392919
0.57,0.0675609499436588
0.57,0.0666584334191015
0.57,0.0656883790695992
0.57,0.0646554383705931
0.57,0.0635642850639714
0.57,0.0624195946863334
0.57,0.0612260251675379
0.57,0.0599881985407509
0.57,0.0587106837923081
0.57,0.0573979808744582
0.57,0.0560545058941956
0.57,0.0546845774830103
0.57,0.0532924043636335
0.57,0.0518820741016599
0.57,0.0504575430058082
0.57,0.0490226271933928
0.57,0.0475809948140052
0.57,0.0461361593530536
0.57,0.0446914740197241
0.57,0.043250127181611
0.57,0.0418151388026891
0.57,0.0403893578450266
0.57,0.0389754605906001
0.57,0.037575949836401
0.57,0.0361931549164831
0.57,0.0348292324964217
0.57,0.0334861680957041
0.57,0.0321657782812984
0.57,0.0308697134821984
0.57,0.029599461368611
0.57,0.0283563507683442
0.57,0.0271415559942073
0.57,0.02595610165519
0.57,0.0248008675620636
0.57,0.0236765950365199
0.57,0.0225838916375889
0.57,0.0215232369023479
0.57,0.0204949897615387
0.57,0.0194993938080099
0.57,0.0185365839616349
0.57,0.017606592713751
0.57,0.0167093566922625
0.57,0.0158447230610322
0.57,0.0150124558456424
0.57,0.0142122422835547
0.57,0.0134436983290025
0.57,0.0127063781192316
0.57,0.0119997731369339
0.57,0.011323324960318
0.57,0.0106764270341231
0.57,0.0100584309153504
0.57,0.00946865267569152
0.57,0.00890637513375658
0.57,0.00837085525396342
0.57,0.00786132715850218
0.57,0.00737700948018127
0.57,0.00691710246597999
0.57,0.00648079829399739
0.57,0.00606728596822115
0.57,0.00567574559196982
0.57,0.00530536003422655
0.57,0.00495531480547595
0.57,0.00462480048619862
0.57,0.00431301518318028
0.57,0.00401916771356436
0.57,0.00374247766595204
0.57,0.00348217852522814
0.57,0.00323752049715287
0.57,0.00300776791040835
0.58,0.0612660566247146
0.58,0.0627830506381642
0.58,0.0641888425675831
0.58,0.0654806411440182
0.58,0.0666562423691403
0.58,0.0677140123504105
0.58,0.0686528683009214
0.58,0.0694722578629402
0.58,0.07017213697048
0.58,0.0707529464332398
0.58,0.0712155874238451
0.58,0.0715613960639553
0.58,0.0717921172296548
0.58,0.0719098778073255
0.58,0.0719171595177063
0.58,0.0718167714287695
0.58,0.0716118225242257
0.58,0.0713056938457824
0.58,0.0709020113583579
0.58,0.0704046186457317
0.58,0.0698175501628472
0.58,0.0691450049501421
0.58,0.0683913209390868
0.58,0.0675609499428521
0.58,0.0666584334187129
0.58,0.0656883790696582
0.58,0.0646554383704769
0.58,0.06356428506395
0.58,0.0624195946864461
0.58,0.0612260251684452
0.58,0.0599881985385364
0.58,0.0587106837945692
0.58,0.0573979808764578
0.58,0.0560545058943753
0.58,0.0546845774832067
0.58,0.0532924043678212
0.58,0.051882074106555
0.58,0.0504575430057929
0.58,0.0490226271913149
0.58,0.0475809948112342
0.58,0.0461361593501003
0.58,0.0446914740159375
0.58,0.0432501271753316
0.58,0.0418151388027216
0.58,0.0403893578450334
0.58,0.038975460590598
0.58,0.0375759498367227
0.58,0.036193154916466
0.58,0.0348292324931953
0.58,0.0334861680957046
0.58,0.0321657782813152
0.58,0.0308695210534973
0.58,0.0295994613720058
0.58,0.0283563507683428
0.58,0.0271415559945206
0.58,0.025956101655691
0.58,0.024800867775762
0.58,0.0236765952767257
0.58,0.0225838916367385
0.58,0.0215232369014396
0.58,0.0204949894142991
0.58,0.0194993938324679
0.58,0.0185365839707449
0.58,0.017606592714736
0.58,0.0167093566841595
0.58,0.015844723045514
0.58,0.0150124558467613
0.58,0.0142122422717903
0.58,0.0134436990020108
0.58,0.0127063781208341
0.58,0.0119997723783085
0.58,0.0113233249623688
0.58,0.0106764270296269
0.58,0.0100584311918714
0.58,0.00946865267624197
0.58,0.00890637480056888
0.58,0.00837085538585569
0.58,0.00786132787026372
0.58,0.00737700931177265
0.58,0.00691710246385835
0.58,0.00648079770619203
0.58,0.00606728622346564
0.58,0.00567574558548345
0.58,0.00530536000565096
0.58,0.00495531479986266
0.58,0.00462480048242897
0.58,0.00431301432650866
0.58,0.00401916750268794
0.58,0.00374247765236801
0.58,0.00348217892851355
0.58,0.00323752051695947
0.58,0.00300776788129764
0.58,0.00279220446289741
0.59,0.0596412541250881
0.59,0.0612660566249711
0.59,0.0627830506384671
0.59,0.0641888425662079
0.59,0.0654806411441013
0.59,0.0666562423687871
0.59,0.0677140123502217
0.59,0.0686528683008071
0.59,0.0694722578629884
0.59,0.0701721369674696
0.59,0.0707529464311065
0.59,0.0712155874272265
0.59,0.0715613960659468
0.59,0.0717921172296795
0.59,0.0719098778073222
0.59,0.0719171595176753
0.59,0.0718167714577452
0.59,0.0716118225241489
0.59,0.071305693845699
0.59,0.0709020113582098
0.59,0.0704046186455984
0.59,0.0698175501626529
0.59,0.0691450049498445
0.59,0.0683913209388512
0.59,0.0675609499433456
0.59,0.0666584334188106
0.59,0.0656883790696782
0.59,0.0646554383712192
0.59,0.0635642850608443
0.59,0.0624195946877696
0.59,0.0612260251692811
0.59,0.0599881985428093
0.59,0.0587106837947315
0.59,0.0573979808765652
0.59,0.0560545058944845
0.59,0.0546845774834812
0.59,0.053292404368133
0.59,0.0518820741069041
0.59,0.0504575430064628
0.59,0.0490226271921319
0.59,0.0475809948122558
0.59,0.0461361593506674
0.59,0.0446914740165739
0.59,0.0432501271775169
0.59,0.041815138797355
0.59,0.0403893578381485
0.59,0.0389754605818764
0.59,0.0375759498258277
0.59,0.0361931549168025
0.59,0.0348292324964357
0.59,0.0334861680957222
0.59,0.0321657782813169
0.59,0.0308697134821833
0.59,0.0295994613721362
0.59,0.0283563507683797
0.59,0.0271415559945166
0.59,0.0259561016566131
0.59,0.0248008677829439
0.59,0.0236765952765116
0.59,0.0225838916371688
0.59,0.0215232369017576
0.59,0.020494989753933
0.59,0.0194993938311721
0.59,0.0185365839694379
0.59,0.0176065922162361
0.59,0.016709356695746
0.59,0.0158447230608242
0.59,0.0150124558159178
0.59,0.0142122422637232
0.59,0.013443699001692
0.59,0.0127063780830041
0.59,0.0119997731886825
0.59,0.0113233249677782
0.59,0.0106764260558214
0.59,0.0100584311914544
0.59,0.00946865267053054
0.59,0.00890637513388959
0.59,0.00837085539948279
0.59,0.0078613280039368
0.59,0.00737700934986152
0.59,0.00691710231291665
0.59,0.00648079851140215
0.59,0.0060672862185307
0.59,0.00567574558020856
0.59,0.00530536002135085
0.59,0.00495531479452782
0.59,0.00462480047467473
0.59,0.00431301538813567
0.59,0.00401916510809563
0.59,0.00374247739822331
0.59,0.00348217891792579
0.59,0.00323751963021235
0.59,0.00300776790684254
0.59,0.00279220424733118
0.59,0.00259013228799487
0.6,0.0579126518574736
0.6,0.0596412541253694
0.6,0.0612660566252936
0.6,0.0627830506384782
0.6,0.0641888425659467
0.6,0.0654806411529372
0.6,0.066656242368584
0.6,0.0677140123501564
0.6,0.0686528683008939
0.6,0.0694722578604458
0.6,0.0701721369389336
0.6,0.0707529464338485
0.6,0.0712155871069099
0.6,0.0715613960659552
0.6,0.0717921172296613
0.6,0.0719098778072811
0.6,0.0719171595176159
0.6,0.0718167714576732
0.6,0.0716118225240259
0.6,0.0713056938456064
0.6,0.0709020113580353
0.6,0.0704046186453114
0.6,0.0698175501624287
0.6,0.0691450049497164
0.6,0.0683913209388699
0.6,0.0675609499433548
0.6,0.0666584334154631
0.6,0.0656883790706044
0.6,0.0646554383716079
0.6,0.0635642850651946
0.6,0.0624195946878572
0.6,0.0612260251693789
0.6,0.0599881985429205
0.6,0.058710683794922
0.6,0.0573979808768681
0.6,0.0560545058945571
0.6,0.054684577483765
0.6,0.0532924043684837
0.6,0.0518820741072358
0.6,0.0504575430069151
0.6,0.0490226271926617
0.6,0.047580994766754
0.6,0.0461361593502454
0.6,0.0446914740155296
0.6,0.0432501271756854
0.6,0.0418151387945512
0.6,0.0403893578341575
0.6,0.0389754605764192
0.6,0.037575949818384
0.6,0.0361931548939616
0.6,0.0348292324683949
0.6,0.033486168061023
0.6,0.0321657782409924
0.6,0.0308697134607484
0.6,0.0295994613471117
0.6,0.028356350768317
0.6,0.0271415559944509
0.6,0.0259561016566736
0.6,0.0248008677828628
0.6,0.0236765952765755
0.6,0.0225838916370467
0.6,0.021523236901659
0.6,0.0204949897490004
0.6,0.0194993938317627
0.6,0.0185365839697792
0.6,0.017606592717951
0.6,0.0167093566943339
0.6,0.0158447224436221
0.6,0.0150124558472825
0.6,0.014212242283943
0.6,0.0134436990015749
0.6,0.0127063780964654
0.6,0.0119997731882338
0.6,0.0113233249504696
0.6,0.0106764270346698
0.6,0.0100584311938194
0.6,0.00946865267639629
0.6,0.00890637513202019
0.6,0.0083708553891364
0.6,0.00786132800680828
0.6,0.00737700908141248
0.6,0.00691710246703625
0.6,0.00648079923343237
0.6,0.00606728504759246
0.6,0.00567574556843176
0.6,0.00530536001380844
0.6,0.0049553133899114
0.6,0.00462480013741318
0.6,0.00431301538196371
0.6,0.00401916775427669
0.6,0.00374247768671743
0.6,0.00348217862933864
0.6,0.00323752047368919
0.6,0.00300776698526573
0.6,0.00279220413889103
0.6,0.00259013181969481
0.6,0.0024008732048395
0.61,0.0560848839278534
0.61,0.0579126518577366
0.61,0.059641254136942
0.61,0.0612660566252925
0.61,0.0627830506382211
0.61,0.0641888425656649
0.61,0.0654806411436146
0.61,0.066656242368545
0.61,0.0677140123474528
0.61,0.0686528683011166
0.61,0.0694722578621872
0.61,0.0701721369710337
0.61,0.0707529464337089
0.61,0.0712155874271684
0.61,0.0715613960659124
0.61,0.0717921172296106
0.61,0.0719098778072223
0.61,0.0719171595175126
0.61,0.0718167714576283
0.61,0.0716118225238833
0.61,0.0713056938449181
0.61,0.0709020113578102
0.61,0.0704046186451689
0.61,0.0698175501614216
0.61,0.0691450049462861
0.61,0.0683913209395186
0.61,0.0675609426016049
0.61,0.0666584334196939
0.61,0.0656883790706542
0.61,0.064655438371673
0.61,0.0635642850652798
0.61,0.0624195946879867
0.61,0.0612260251695398
0.61,0.0599881985431138
0.61,0.0587106837950839
0.61,0.0573979808765618
0.61,0.0560545058948251
0.61,0.0546845774833046
0.61,0.0532924043678252
0.61,0.051882074106374
0.61,0.0504575430057183
0.61,0.0490226271920714
0.61,0.0475809948121366
0.61,0.0461361593505494
0.61,0.0446914740057128
0.61,0.0432501271815718
0.61,0.0418151388026312
0.61,0.0403893578449311
0.61,0.0389754605904626
0.61,0.0375759498365427
0.61,0.0361931549165739
0.61,0.0348292324830529
0.61,0.0334861680783699
0.61,0.0321657782592748
0.61,0.0308697134424211
0.61,0.0295994613380235
0.61,0.0283563507273793
0.61,0.027141555993481
0.61,0.0259561016559705
0.61,0.0248008677294937
0.61,0.0236765952150012
0.61,0.0225838915696079
0.61,0.0215232369014333
0.61,0.0204949897643574
0.61,0.0194993938316107
0.61,0.0185365839696363
0.61,0.0176065926912383
0.61,0.0167093566952247
0.61,0.0158447230323793
0.61,0.0150124558450581
0.61,0.0142122415378467
0.61,0.0134436990016134
0.61,0.0127063781216181
0.61,0.011999773188559
0.61,0.0113233249372131
0.61,0.0106764270250703
0.61,0.0100584311735232
0.61,0.00946865267395314
0.61,0.00890637513545345
0.61,0.008370855396858
0.61,0.00786132799821848
0.61,0.00737700950168607
0.61,0.00691710248502808
0.61,0.00648079942851587
0.61,0.00606728602360285
0.61,0.00567574539740057
0.61,0.00530536001444681
0.61,0.00495531266468774
0.61,0.0046248004610645
0.61,0.00431247563764958
0.61,0.00401916770973409
0.61,0.00374247769305214
0.61,0.00348217896618874
0.61,0.00323752015721723
0.61,0.00300776778765854
0.61,0.00279220439310679
0.61,0.00259013199589253
0.61,0.00240087289213853
0.61,0.00222376940283908
0.62,0.0541632173558166
0.62,0.0560848839296872
0.62,0.0579126518579771
0.62,0.0596412541255893
0.62,0.0612660566259617
0.62,0.062783050637974
0.62,0.0641888425655266
0.62,0.0654806411436199
0.62,0.0666562423661581
0.62,0.0677140123504968
0.62,0.0686528683005636
0.62,0.0694722578634849
0.62,0.0701721369710404
0.62,0.0707529464336947
0.62,0.0712155874271339
0.62,0.0715613960658787
0.62,0.0717921172295603
0.62,0.0719098778071294
0.62,0.0719171594852915
0.62,0.0718167714573475
0.62,0.071611822523654
0.62,0.0713056938451648
0.62,0.0709020113577335
0.62,0.0704046186417915
0.62,0.069817550162998
0.62,0.0691450049504201
0.62,0.0683913209396201
0.62,0.0675609499441669
0.62,0.0666584334197538
0.62,0.0656883790707257
0.62,0.0646554383717854
0.62,0.063564285065371
0.62,0.0624195946783744
0.62,0.0612260251692249
0.62,0.0599881985427156
0.62,0.0587106837946991
0.62,0.057397980876522
0.62,0.056054505894601
0.62,0.0546845774834079
0.62,0.0532924043679535
0.62,0.0518820741066319
0.62,0.0504575430073823
0.62,0.0490226271933736
0.62,0.0475809948139464
0.62,0.0461361593530845
0.62,0.0446914740197786
0.62,0.0432501271817064
0.62,0.0418151388027743
0.62,0.040389357845096
0.62,0.0389754605906396
0.62,0.0375759498367273
0.62,0.0361931549167411
0.62,0.0348292324966353
0.62,0.0334861680958687
0.62,0.0321657782813957
0.62,0.0308697134822188
0.62,0.0295994613421817
0.62,0.0283563507290391
0.62,0.027141555946376
0.62,0.0259561016011125
0.62,0.0248008677563499
0.62,0.0236765952747278
0.62,0.0225838916361127
0.62,0.0215232369004263
0.62,0.0204949897630358
0.62,0.0194993937221277
0.62,0.0185365839693522
0.62,0.0176065927129502
0.62,0.0167093566945846
0.62,0.0158447230606474
0.62,0.0150124558459973
0.62,0.0142122422473343
0.62,0.0134436988145392
0.62,0.0127063781158148
0.62,0.0119997731884114
0.62,0.0113233249686737
0.62,0.0106764269778299
0.62,0.0100584311535863
0.62,0.00946865266618024
0.62,0.00890637513461612
0.62,0.00837085539808324
0.62,0.00786132657530048
0.62,0.00737700949297304
0.62,0.00691710247523791
0.62,0.00648079942953572
0.62,0.0060672857214048
0.62,0.0056757453606362
0.62,0.00530535980861857
0.62,0.00495531363406276
0.62,0.00462480045601099
0.62,0.00431301536742357
0.62,0.00401916773962618
0.62,0.00374247765377711
0.62,0.00348217896104241
0.62,0.00323752052475701
0.62,0.00300776752551535
0.62,0.00279220441694283
0.62,0.00259013226359106
0.62,0.0024008729008671
0.62,0.00222376907747668
0.62,0.00205818400829449
0.63,0.0521535565886518
0.63,0.0541632173574726
0.63,0.0560848839298949
0.63,0.0579126518578945
0.63,0.0596412541260867
0.63,0.0612660566248148
0.63,0.0627830506378677
0.63,0.0641888425655561
0.63,0.0654806411415334
0.63,0.0666562423688988
0.63,0.0677140123503217
0.63,0.0686528683013269
0.63,0.0694722578634824
0.63,0.0701721369710197
0.63,0.0707529464336576
0.63,0.0712155874270886
0.63,0.0715613960657993
0.63,0.0717921172294964
0.63,0.0719098778069631
0.63,0.0719171595171829
0.63,0.0718167714571752
0.63,0.0716118225212999
0.63,0.0713056938451412
0.63,0.070902011358298
0.63,0.0704046186457879
0.63,0.0698175501630739
0.63,0.0691450049504783
0.63,0.0683913209396736
0.63,0.0675609499442262
0.63,0.0666584334198259
0.63,0.0656883790707193
0.63,0.0646554383715374
0.63,0.0635642850652254
0.63,0.0624195946878182
0.63,0.0612260251693621
0.63,0.0599881985428917
0.63,0.0587106837945411
0.63,0.0573979808765472
0.63,0.056054505894405
0.63,0.0546845774831745
0.63,0.0532924043680166
0.63,0.0518820741076081
0.63,0.050457543007454
0.63,0.0490226271934839
0.63,0.0475809948140836
0.63,0.0461361593531057
0.63,0.0446914740198235
0.63,0.0432501271817488
0.63,0.0418151388028316
0.63,0.0403893578451424
0.63,0.0389754605906845
0.63,0.0375759498367781
0.63,0.0361931549167054
0.63,0.0348292324962175
0.63,0.0334861680954176
0.63,0.0321657769722368
0.63,0.0308697134822656
0.63,0.0295994613721796
0.63,0.0283563507685045
0.63,0.0271415559945967
0.63,0.025956101656801
0.63,0.0248008677210376
0.63,0.023676595201774
0.63,0.0225838915450145
0.63,0.0215232368987722
0.63,0.0204949897613848
0.63,0.0194993938305963
0.63,0.0185365839681008
0.63,0.0176065927111777
0.63,0.0167093565328708
0.63,0.0158447230598344
0.63,0.0150124558462423
0.63,0.0142122422824149
0.63,0.0134436989771465
0.63,0.0127063780757946
0.63,0.0119997731859576
0.63,0.0113233238894026
0.63,0.0106764270358128
0.63,0.0100584311948131
0.63,0.00946865267644781
0.63,0.00890637508096348
0.63,0.00837085539693683
0.63,0.00786132800506389
0.63,0.00737700950155262
0.63,0.00691710248526922
0.63,0.00648079938956658
0.63,0.00606728623411112
0.63,0.00567574559201756
0.63,0.00530535977907243
0.63,0.00495531454735154
0.63,0.00462479914447922
0.63,0.00431301536146966
0.63,0.00401916772716771
0.63,0.00374247767611258
0.63,0.00348217895379488
0.63,0.0032375205158397
0.63,0.00300776791876123
0.63,0.00279220405749414
0.63,0.0025901322595403
0.63,0.00240087319686588
0.63,0.00222376861142215
0.63,0.0020581836714928
0.63,0.00190350153490382
0.64,0.0500624447789806
0.64,0.0521535565901372
0.64,0.0541632173576599
0.64,0.0560848839298325
0.64,0.0579126518582812
0.64,0.0596412541251717
0.64,0.0612660566247322
0.64,0.0627830506379089
0.64,0.0641888425657006
0.64,0.0654806411439727
0.64,0.0666562423690311
0.64,0.0677140123455234
0.64,0.0686528683013174
0.64,0.0694722578634576
0.64,0.0701721369709813
0.64,0.0707529464336159
0.64,0.0712155874271029
0.64,0.0715613960657024
0.64,0.0717921172289574
0.64,0.0719098778067778
0.64,0.0719171595170642
0.64,0.0718167714543459
0.64,0.0716118225240661
0.64,0.0713056938457021
0.64,0.0709020113583654
0.64,0.0704046186458625
0.64,0.0698175501631388
0.64,0.0691450049505682
0.64,0.0683913209397754
0.64,0.0675609499442724
0.64,0.066658433419801
0.64,0.0656883790706246
0.64,0.0646554383716888
0.64,0.0635642850652546
0.64,0.0624195946878471
0.64,0.0612260251692863
0.64,0.0599881985420225
0.64,0.0587106837945774
0.64,0.0573979808768271
0.64,0.0560545058948566
0.64,0.0546845774838174
0.64,0.0532924043686221
0.64,0.0518820741076614
0.64,0.0504575430050408
0.64,0.0490226271935322
0.64,0.0475809948141359
0.64,0.0461361593531787
0.64,0.0446914740198727
0.64,0.0432501271818101
0.64,0.0418151388028971
0.64,0.0403893578452125
0.64,0.0389754605907594
0.64,0.0375759498367975
0.64,0.0361931549168321
0.64,0.0348292324967201
0.64,0.0334861680959329
0.64,0.032165778281432
0.64,0.0308697134822257
0.64,0.0295994613720721
0.64,0.0283563507678067
0.64,0.0271415559942387
0.64,0.025956101656971
0.64,0.0248008677831389
0.64,0.0236765952771056
0.64,0.0225838915546652
0.64,0.0215232368021739
0.64,0.0204949896477143
0.64,0.0194993938315356
0.64,0.0185365839648879
0.64,0.0176065927125029
0.64,0.016709356693108
0.64,0.0158447230579222
0.64,0.0150124558430124
0.64,0.0142122420560125
0.64,0.0134436989791875
0.64,0.0127063781194892
0.64,0.0119997731871695
0.64,0.0113233249122258
0.64,0.0106764270242858
0.64,0.0100584299149087
0.64,0.00946865267630037
0.64,0.00890637513584425
0.64,0.00837085539702942
0.64,0.00786132791869587
0.64,0.00737700950013664
0.64,0.00691710248595734
0.64,0.00648079774183818
0.64,0.00606728623698105
0.64,0.00567574557953487
0.64,0.00530536004136906
0.64,0.00495531390731396
0.64,0.00462480019711875
0.64,0.00431301378629323
0.64,0.0040191677153476
0.64,0.00374247766439884
0.64,0.00348217894197322
0.64,0.00323752051170012
0.64,0.00300776790920354
0.64,0.00279220447349227
0.64,0.00259013188202539
0.64,0.00240087318505222
0.64,0.00222376940202063
0.64,0.00205818320104578
0.64,0.00190350118949212
0.64,0.00175912821075275
0.65,0.047897061529955
0.65,0.0500624447803028
0.65,0.0521535565903018
0.65,0.0541632173575958
0.65,0.0560848839296411
0.65,0.0579126518575417
0.65,0.0596412541251076
0.65,0.0612660566247809
0.65,0.0627830506380523
0.65,0.0641888425658996
0.65,0.0654806411441738
0.65,0.0666562423689819
0.65,0.0677140123506267
0.65,0.0686528683012908
0.65,0.0694722578634217
0.65,0.0701721369709181
0.65,0.0707529464335695
0.65,0.0712155874268681
0.65,0.0715613960655058
0.65,0.0717921172291211
0.65,0.0719098778043878
0.65,0.0719171595170582
0.65,0.0718167714576402
0.65,0.0716118225241189
0.65,0.0713056938457612
0.65,0.0709020113584297
0.65,0.0704046186453177
0.65,0.0698175501631811
0.65,0.0691450049505471
0.65,0.0683913209397357
0.65,0.0675609499432454
0.65,0.066658433419734
0.65,0.0656883790706491
0.65,0.0646554383715986
0.65,0.0635642850646285
0.65,0.0624195946877513
0.65,0.0612260251692603
0.65,0.0599881985427357
0.65,0.0587106837948947
0.65,0.0573979808767275
0.65,0.0560545058947212
0.65,0.0546845774834829
0.65,0.0532924043682353
0.65,0.0518820741073238
0.65,0.0504575430175503
0.65,0.0490226271930262
0.65,0.0475809948135036
0.65,0.0461361593523769
0.65,0.0446914740170116
0.65,0.0432501271782123
0.65,0.0418151387984191
0.65,0.0403893578396932
0.65,0.0389754605865102
0.65,0.0375759498317964
0.65,0.0361931549168063
0.65,0.0348292324966558
0.65,0.0334861680958333
0.65,0.0321657782813044
0.65,0.0308697134820728
0.65,0.0295994613718763
0.65,0.0283563507679302
0.65,0.0271415559939898
0.65,0.0259561016568144
0.65,0.0248008677830035
0.65,0.0236765952771997
0.65,0.02258389163736
0.65,0.0215232369017815
0.65,0.0204949897648903
0.65,0.0194993937011179
0.65,0.0185365838169831
0.65,0.0176065927133469
0.65,0.0167093566792231
0.65,0.0158447230536445
0.65,0.015012455844776
0.65,0.0142122422803599
0.65,0.013443698997482
0.65,0.0127063778342671
0.65,0.0119997731863677
0.65,0.011323324966293
0.65,0.0106764270335
0.65,0.0100584311893068
0.65,0.00946865267483532
0.65,0.00890637364115165
0.65,0.00837085539966842
0.65,0.00786132792725414
0.65,0.00737700943601616
0.65,0.00691710248458333
0.65,0.00648079943016566
0.65,0.00606728624472352
0.65,0.00567574560211037
0.65,0.00530536003194482
0.65,0.00495531480824707
0.65,0.00462479979415042
0.65,0.00431301506090609
0.65,0.00401916614190267
0.65,0.00374247765970259
0.65,0.00348217893076797
0.65,0.00323751869660249
0.65,0.00300776743931874
0.65,0.00279220446374762
0.65,0.00259013231920302
0.65,0.00240087279746803
0.65,0.00222376938824698
0.65,0.0020581840089906
0.65,0.00190350121077931
0.65,0.0017591276516784
0.65,0.00162449207229254
0.66,0.0456652168249054
0.66,0.0478970615301064
0.66,0.0500624447804526
0.66,0.052153556590248
0.66,0.0541632173574221
0.66,0.056084883929494
0.66,0.0579126518574902
0.66,0.0596412541233803
0.66,0.0612660566246933
0.66,0.0627830506381546
0.66,0.0641888425660775
0.66,0.0654806411440172
0.66,0.0666562423689718
0.66,0.0677140123505983
0.66,0.0686528683012558
0.66,0.0694722578634622
0.66,0.0701721369708501
0.66,0.0707529464331198
0.66,0.0712155874267084
0.66,0.0715613960636515
0.66,0.0717921172290902
0.66,0.0719098778071618
0.66,0.0719171595175564
0.66,0.0718167714576886
0.66,0.0716118225241699
0.66,0.0713056938458145
0.66,0.070902011358483
0.66,0.0704046186458803
0.66,0.0698175501631547
0.66,0.0691450049506142
0.66,0.0683913209397977
0.66,0.0675609499442258
0.66,0.0666584334192527
0.66,0.0656883790706446
0.66,0.0646554383715907
0.66,0.063564285065128
0.66,0.0624195946877142
0.66,0.061226025169243
0.66,0.0599881985428806
0.66,0.0587106837948093
0.66,0.057397980874649
0.66,0.0560545058944329
0.66,0.0546845774832557
0.66,0.0532924043477737
0.66,0.0518820741067252
0.66,0.0504575430072195
0.66,0.049022627193205
0.66,0.0475809948137541
0.66,0.0461361593527528
0.66,0.0446914740194138
0.66,0.0432501271813041
0.66,0.0418151388027729
0.66,0.040389357845061
0.66,0.0389754605905765
0.66,0.0375759498366769
0.66,0.0361931549166702
0.66,0.0348292324965079
0.66,0.033486168091266
0.66,0.0321657782699774
0.66,0.0308697134739502
0.66,0.029599461371533
0.66,0.0283563507513211
0.66,0.0271415559750212
0.66,0.025956101655501
0.66,0.0248008677811107
0.66,0.0236765952770517
0.66,0.0225838916372081
0.66,0.021523236901893
0.66,0.0204949897647542
0.66,0.0194993938316605
0.66,0.0185365839696688
0.66,0.0176065925437029
0.66,0.0167093564978735
0.66,0.015844723060274
0.66,0.0150124558369594
0.66,0.0142122421839044
0.66,0.0134436989998441
0.66,0.0127063781174841
0.66,0.0119997731836554
0.66,0.0113233246161943
0.66,0.0106764270319226
0.66,0.0100584311922096
0.66,0.00946865267134767
0.66,0.0089063751425138
0.66,0.00837085380742475
0.66,0.00786132800732031
0.66,0.00737700950239906
0.66,0.00691710248476785
0.66,0.00648079931866552
0.66,0.00606728624441399
0.66,0.00567574560378192
0.66,0.00530536004309967
0.66,0.00495531475941946
0.66,0.00462480047375902
0.66,0.00431301534326822
0.66,0.00401916741532293
0.66,0.00374247740481692
0.66,0.00348217892477365
0.66,0.00323751756743573
0.66,0.00300776584293949
0.66,0.00279220399050617
0.66,0.00259013230948302
0.66,0.0024008732560703
0.66,0.00222376898366838
0.66,0.002058183991972
0.66,0.0019035015320128
0.66,0.00175912787807819
0.66,0.00162449157814271
0.66,0.00149904280122737
0.67,0.0433753408506078
0.67,0.0456652168250277
0.67,0.047897061530245
0.67,0.0500624447804085
0.67,0.0521535565900922
0.67,0.0541632173572913
0.67,0.0560848839294523
0.67,0.0579126518559387
0.67,0.0596412541252928
0.67,0.0612660566250904
0.67,0.0627830506383932
0.67,0.0641888425659098
0.67,0.0654806411440004
0.67,0.0666562423689429
0.67,0.0677140123505648
0.67,0.0686528683012522
0.67,0.0694722578632567
0.67,0.0701721369706753
0.67,0.0707529464321337
0.67,0.0712155874266155
0.67,0.0715613960654112
0.67,0.0717921172295346
0.67,0.0719098778072011
0.67,0.0719171595176006
0.67,0.071816771457733
0.67,0.0716118225242144
0.67,0.0713056938458112
0.67,0.0709020113584682
0.67,0.0704046186459442
0.67,0.0698175501632088
0.67,0.0691450049505979
0.67,0.0683913209396873
0.67,0.0675609499441785
0.67,0.066658433419697
0.67,0.0656883790705936
0.67,0.0646554383715545
0.67,0.0635642850651127
0.67,0.0624195946878545
0.67,0.0612260251637025
0.67,0.0599881985427605
0.67,0.0587106837945738
0.67,0.0573979808764651
0.67,0.0560545058947295
0.67,0.0546845774836605
0.67,0.0532924043684145
0.67,0.0518820741073899
0.67,0.0504575430071884
0.67,0.0490226271931676
0.67,0.0475809948137288
0.67,0.0461361593527079
0.67,0.0446914740193634
0.67,0.0432501271812658
0.67,0.0418151388024389
0.67,0.0403893578447491
0.67,0.0389754605907253
0.67,0.0375759498367952
0.67,0.0361931549167966
0.67,0.0348292324963826
0.67,0.0334861680954939
0.67,0.0321657782808218
0.67,0.0308697134815197
0.67,0.029599461371039
0.67,0.0283563507671407
0.67,0.0271415559929297
0.67,0.0259561016399467
0.67,0.0248008677806901
0.67,0.0236765952770246
0.67,0.0225838916049433
0.67,0.021523236901503
0.67,0.02049498976487
0.67,0.0194993938319493
0.67,0.0185365839698942
0.67,0.0176065927134298
0.67,0.0167093566948796
0.67,0.015844722842182
0.67,0.0150124555962136
0.67,0.0142122422682323
0.67,0.0134436989889652
0.67,0.0127063780002361
0.67,0.0119997731867181
0.67,0.0113233249641642
0.67,0.0106764270288766
0.67,0.0100584307701506
0.67,0.00946865267547037
0.67,0.00890637506704173
0.67,0.00837085531179182
0.67,0.00786132489355529
0.67,0.00737700767304328
0.67,0.00691710248801281
0.67,0.00648079933587931
0.67,0.00606728613401875
0.67,0.00567574556681882
0.67,0.00530536003662729
0.67,0.00495531270293781
0.67,0.00462480047847125
0.67,0.00431301534551576
0.67,0.00401916753266929
0.67,0.00374247712128484
0.67,0.0034821786467869
0.67,0.00323752037932357
0.67,0.00300776506120082
0.67,0.00279220444381245
0.67,0.00259013160517862
0.67,0.00240087302357228
0.67,0.00222376946424285
0.67,0.00205818357069631
0.67,0.00190350151045648
0.67,0.00175912818006418
0.67,0.00162449179630753
0.67,0.00149904323618455
0.67,0.00138225378594292
0.68,0.0410364693680112
0.68,0.043375340850699
0.68,0.0456652168251575
0.68,0.0478970615302124
0.68,0.0500624447802704
0.68,0.0521535565899746
0.68,0.0541632173572558
0.68,0.0560848839277383
0.68,0.0579126518576685
0.68,0.0596412541254469
0.68,0.0612660566252278
0.68,0.0627830506382218
0.68,0.0641888425658921
0.68,0.0654806411439682
0.68,0.0666562423690239
0.68,0.067714012350527
0.68,0.068652868301069
0.68,0.06947225786311
0.68,0.0701721369691808
0.68,0.0707529464332092
0.68,0.0712155874266794
0.68,0.0715613960658347
0.68,0.0717921172295712
0.68,0.0719098778072416
0.68,0.0719171595176385
0.68,0.0718167714577299
0.68,0.0716118225242009
0.68,0.071305693845875
0.68,0.070902011358482
0.68,0.0704046186459314
0.68,0.0698175501631795
0.68,0.0691450049505062
0.68,0.0683913209396447
0.68,0.0675609499441356
0.68,0.066658433419663
0.68,0.0656883790705736
0.68,0.0646554383715159
0.68,0.0635642850651669
0.68,0.0624195946877276
0.68,0.0612260251693129
0.68,0.059988198542843
0.68,0.0587106837947627
0.68,0.0573979808767048
0.68,0.0560545058947106
0.68,0.0546845774836484
0.68,0.0532924043683913
0.68,0.0518820741073339
0.68,0.0504575430071286
0.68,0.0490226271931271
0.68,0.0475809948136878
0.68,0.0461361593400924
0.68,0.0446914740036063
0.68,0.0432501271618781
0.68,0.0418151387785475
0.68,0.0403893578156965
0.68,0.0389754605552399
0.68,0.0375759497943566
0.68,0.036193154866504
0.68,0.034829232496845
0.68,0.0334861680956313
0.68,0.032165778280619
0.68,0.0308697134811827
0.68,0.0295994613708193
0.68,0.0283563507666572
0.68,0.0271415559924194
0.68,0.0259561002110159
0.68,0.024800867779902
0.68,0.0236765952737731
0.68,0.0225838916135339
0.68,0.0215232369016468
0.68,0.020494989764984
0.68,0.0194993937849769
0.68,0.0185365839691792
0.68,0.0176065927135352
0.68,0.0167093566947891
0.68,0.0158447230600945
0.68,0.0150124558459198
0.68,0.0142122419926138
0.68,0.0134436986887627
0.68,0.0127063781202621
0.68,0.0119997731720707
0.68,0.0113233248361269
0.68,0.0106764270329602
0.68,0.0100584311895549
0.68,0.00946865266977781
0.68,0.00890637463627919
0.68,0.00837085539659266
0.68,0.00786132799832262
0.68,0.00737700950869713
0.68,0.00691710054043182
0.68,0.0064807994330951
0.68,0.0060672862443949
0.68,0.00567574560130546
0.68,0.00530535991705472
0.68,0.00495531480873046
0.68,0.00462480043226177
0.68,0.00431301522235383
0.68,0.00401916769144783
0.68,0.00374247764101288
0.68,0.00348217857137523
0.68,0.003237520180289
0.68,0.00300776776514322
0.68,0.00279220153951476
0.68,0.00259013228866811
0.68,0.00240087272501532
0.68,0.00222376922903367
0.68,0.00205818407366598
0.68,0.00190350107390636
0.68,0.00175912815297186
0.68,0.00162449090586336
0.68,0.00149904297335524
0.68,0.00138225376855616
0.68,0.00127361756006872
0.69,0.0386582243005681
0.69,0.0410364693680677
0.69,0.0433753408508213
0.69,0.0456652168251363
0.69,0.0478970615304153
0.69,0.0500624447801642
0.69,0.052153556589943
0.69,0.0541632173560107
0.69,0.0560848839159533
0.69,0.0579126518575257
0.69,0.0596412541255682
0.69,0.0612660566250572
0.69,0.0627830506382036
0.69,0.0641888425658583
0.69,0.0654806411440195
0.69,0.0666562423688411
0.69,0.0677140123501922
0.69,0.0686528683009486
0.69,0.0694722578630447
0.69,0.0701721369705778
0.69,0.0707529464335668
0.69,0.071215587427073
0.69,0.071561396065868
0.69,0.0717921172296069
0.69,0.0719098778072408
0.69,0.0719171595176262
0.69,0.0718167714577488
0.69,0.0716118225242507
0.69,0.0713056938458719
0.69,0.0709020113580855
0.69,0.0704046186459003
0.69,0.0698175501631427
0.69,0.0691450049504677
0.69,0.0683913209396103
0.69,0.0675609499432145
0.69,0.0666584334196222
0.69,0.0656883790704967
0.69,0.0646554383715212
0.69,0.0635642850651553
0.69,0.0624195946877133
0.69,0.0612260251692988
0.69,0.059988198542815
0.69,0.0587106837947343
0.69,0.0573979808766916
0.69,0.0560545058922975
0.69,0.054684577480389
0.69,0.0532924043640406
0.69,0.0518820741017351
0.69,0.0504575429396701
0.69,0.0490226271841105
0.69,0.0475809948024872
0.69,0.0461361593388711
0.69,0.0446914740024175
0.69,0.0432501271607396
0.69,0.0418151388025088
0.69,0.0403893578453199
0.69,0.0389754605908977
0.69,0.0375759498370124
0.69,0.0361931549170623
0.69,0.0348292324969497
0.69,0.0334861680960246
0.69,0.0321657782807286
0.69,0.0308697133802197
0.69,0.0295994612527434
0.69,0.0283563506307694
0.69,0.0271415558358273
0.69,0.0259561016535285
0.69,0.0248008677792327
0.69,0.0236765952724232
0.69,0.0225838916327715
0.69,0.0215232369011827
0.69,0.0204949897643428
0.69,0.019499393795507
0.69,0.01853658396897
0.69,0.0176065927135102
0.69,0.0167093566948411
0.69,0.0158447230590645
0.69,0.0150124558460052
0.69,0.0142122422705633
0.69,0.0134436990003681
0.69,0.0127063777732341
0.69,0.0119997728048233
0.69,0.0113233249658515
0.69,0.0106764270147386
0.69,0.0100584311925234
0.69,0.00946865267503072
0.69,0.0089063751301377
0.69,0.00837085485263178
0.69,0.00786132799087302
0.69,0.00737700949937681
0.69,0.00691710237859655
0.69,0.00648079942894308
0.69,0.00606728622819785
0.69,0.00567574560507378
0.69,0.00530536004225568
0.69,0.00495531468327637
0.69,0.0046248003307845
0.69,0.00431301539387663
0.69,0.0040191677536594
0.69,0.00374247764773972
0.69,0.0034821789210977
0.69,0.00323751926081961
0.69,0.00300776755064347
0.69,0.00279220265927349
0.69,0.00259012931881641
0.69,0.00240087322469407
0.69,0.00222376892233722
0.69,0.0020581840671654
0.69,0.00190350135996953
0.69,0.00175912770463515
0.69,0.00162449202656978
0.69,0.0014990420126253
0.69,0.0013822537617707
0.69,0.00127361707515616
0.7,0.0362507891637377
0.7,0.0386582243005873
0.7,0.0410364693686389
0.7,0.0433753408508121
0.7,0.0456652168253606
0.7,0.0478970615735369
0.7,0.050062444780128
0.7,0.0521535565888285
0.7,0.0541632173574111
0.7,0.0560848839295363
0.7,0.0579126518579148
0.7,0.0596412541254029
0.7,0.0612660566250398
0.7,0.0627830506381757
0.7,0.0641888425658877
0.7,0.0654806411438584
0.7,0.0666562423687069
0.7,0.0677140123493843
0.7,0.0686528683009077
0.7,0.0694722578630628
0.7,0.0701721369709721
0.7,0.0707529464336245
0.7,0.071215587427104
0.7,0.0715613960658993
0.7,0.0717921172295982
0.7,0.0719098778072555
0.7,0.0719171595176738
0.7,0.0718167714577843
0.7,0.0716118225242395
0.7,0.0713056938458436
0.7,0.0709020113584628
0.7,0.0704046186458698
0.7,0.0698175501631078
0.7,0.069145004950433
0.7,0.0683913209395739
0.7,0.0675609499440441
0.7,0.0666584334195731
0.7,0.0656883790705209
0.7,0.0646554383715465
0.7,0.0635642850651281
0.7,0.0624195946871511
0.7,0.0612260251684924
0.7,0.0599881985415975
0.7,0.0587106837930594
0.7,0.057397980874446
0.7,0.0560545058917705
0.7,0.0546845774798839
0.7,0.0532924043636364
0.7,0.0518820741014084
0.7,0.0504575430072426
0.7,0.0490226271932737
0.7,0.0475809948138955
0.7,0.0461361593529753
0.7,0.0446914740197518
0.7,0.0432501271813628
0.7,0.0418151388023159
0.7,0.0403893578444811
0.7,0.0389754605898591
0.7,0.0375759498357603
0.7,0.0361931549157323
0.7,0.0348292324966076
0.7,0.0334861680957672
0.7,0.0321657782815986
0.7,0.03086971348193
0.7,0.0295994613707786
0.7,0.028356350766099
0.7,0.0271415559910692
0.7,0.0259561016513379
0.7,0.0248008677762402
0.7,0.0236765950276092
0.7,0.022583891354793
0.7,0.0215232368951538
0.7,0.0204949897577882
0.7,0.0194993938308279
0.7,0.0185365839689365
0.7,0.0176065927131486
0.7,0.0167093566943464
0.7,0.0158447230602701
0.7,0.0150124557644725
0.7,0.0142122422704705
0.7,0.0134436990006701
0.7,0.0127063781190779
0.7,0.0119997728096644
0.7,0.0113233245405502
0.7,0.0106764270340958
0.7,0.0100584311935794
0.7,0.00946865265612384
0.7,0.00890637513463122
0.7,0.00837085539538274
0.7,0.00786132799835859
0.7,0.00737700885794035
0.7,0.00691710248447097
0.7,0.00648079942235258
0.7,0.0060672862536113
0.7,0.00567574327669873
0.7,0.00530536004539073
0.7,0.00495531466086296
0.7,0.00462480034202928
0.7,0.00431301539082107
0.7,0.00401916775935396
0.7,0.00374247769447411
0.7,0.0034821789137478
0.7,0.00323752046122894
0.7,0.00300776658414503
0.7,0.00279220408411307
0.7,0.00259013043087908
0.7,0.0024008701881697
0.7,0.00222376943229863
0.7,0.00205818351563947
0.7,0.00190350159177588
0.7,0.00175912800824696
0.7,0.00162449151905864
0.7,0.00149904309189464
0.7,0.0013822525929128
0.7,0.00127361686754579
0.7,0.00117264999463118
0.71,0.0338248789425365
0.71,0.0362507891637135
0.71,0.038658224301019
0.71,0.0410364693681853
0.71,0.0433753408510589
0.71,0.0456652168249426
0.71,0.0478970615299645
0.71,0.0500624447791367
0.71,0.0521535565901359
0.71,0.0541632173573613
0.71,0.05608488392984
0.71,0.0579126518577584
0.71,0.0596412541253863
0.71,0.0612660566251405
0.71,0.0627830506381805
0.71,0.0641888425657412
0.71,0.0654806411437377
0.71,0.066656242367605
0.71,0.0677140123502488
0.71,0.0686528683009428
0.71,0.069472257863401
0.71,0.0701721369709722
0.71,0.070752946433653
0.71,0.0712155874271042
0.71,0.0715613960658737
0.71,0.0717921172296438
0.71,0.0719098778072939
0.71,0.0719171595174997
0.71,0.0718167714577677
0.71,0.0716118225242075
0.71,0.0713056938458009
0.71,0.0709020113584158
0.71,0.0704046186458509
0.71,0.0698175501630565
0.71,0.0691450049504116
0.71,0.0683913209395147
0.71,0.0675609499439826
0.71,0.0666584334194659
0.71,0.0656883790703184
0.71,0.0646554383711159
0.71,0.0635642850645265
0.71,0.0624195946869259
0.71,0.0612260251681436
0.71,0.0599881985413228
0.71,0.0587106837928599
0.71,0.0573979808722
0.71,0.0560545058919172
0.71,0.054684577483755
0.71,0.0532924043685227
0.71,0.0518820741074655
0.71,0.0504575430072428
0.71,0.0490226271931654
0.71,0.0475809948140087
0.71,0.0461361593530392
0.71,0.0446914740198598
0.71,0.043250127181705
0.71,0.0418151388028022
0.71,0.0403893578451354
0.71,0.0389754605907133
0.71,0.0375759498368465
0.71,0.0361931549169072
0.71,0.0348292324968938
0.71,0.0334861680961803
0.71,0.0321657782815123
0.71,0.0308697134820086
0.71,0.029599461371929
0.71,0.0283563507668962
0.71,0.0271415559873625
0.71,0.0259561016542511
0.71,0.0248008677780122
0.71,0.02367659526981
0.71,0.0225838916280212
0.71,0.0215232368887713
0.71,0.0204949897494406
0.71,0.0194993934181352
0.71,0.0185365839546912
0.71,0.0176065927125928
0.71,0.0167093566938974
0.71,0.0158447230598651
0.71,0.0150124557771292
0.71,0.0142122422817843
0.71,0.0134436989920572
0.71,0.0127063781175978
0.71,0.0119997731871737
0.71,0.011323324965584
0.71,0.0106764265669654
0.71,0.0100584306806679
0.71,0.00946865267670893
0.71,0.00890637510603676
0.71,0.00837085517622937
0.71,0.00786132800489936
0.71,0.00737700949667253
0.71,0.00691710180720806
0.71,0.00648079941216673
0.71,0.00606728613542629
0.71,0.00567574559768969
0.71,0.0053053575983375
0.71,0.00495531481365297
0.71,0.00462480048642133
0.71,0.0043130153557347
0.71,0.00401916754594223
0.71,0.00374247769100311
0.71,0.00348217639102799
0.71,0.00323752046963266
0.71,0.0030077678497975
0.71,0.00279220308389538
0.71,0.00259013191186441
0.71,0.00240087130141897
0.71,0.00222376632141175
0.71,0.0020581840412226
0.71,0.00190350101948789
0.71,0.00175912823695845
0.71,0.00162449187956604
0.71,0.00149904267893186
0.71,0.00138225360220567
0.71,0.00127361753767552
0.71,0.00117265013553158
0.71,0.00107888877581575
0.72,0.0338248789424608
0.72,0.0362507891638093
0.72,0.0386582243007078
0.72,0.0410364693684542
0.72,0.0433753408506417
0.72,0.045665216824913
0.72,0.0478970615290738
0.72,0.0500624447704575
0.72,0.0521535565900489
0.72,0.0541632173576068
0.72,0.056084883929694
0.72,0.0579126518577427
0.72,0.0596412541254692
0.72,0.061266056625007
0.72,0.0627830506380508
0.72,0.0641888425656374
0.72,0.0654806411436791
0.72,0.0666562423686257
0.72,0.0677140123502964
0.72,0.0686528683012521
0.72,0.0694722578634297
0.72,0.0701721369709981
0.72,0.0707529464336465
0.72,0.0712155874271145
0.72,0.0715613960659221
0.72,0.0717921172296391
0.72,0.0719098778072801
0.72,0.0719171595176447
0.72,0.0718167714577344
0.72,0.0716118225238119
0.72,0.0713056938457596
0.72,0.070902011358368
0.72,0.0704046186443547
0.72,0.069817550163006
0.72,0.069145004950344
0.72,0.0683913209394677
0.72,0.0675609499438406
0.72,0.0666584334192761
0.72,0.0656883790700819
0.72,0.0646554383709285
0.72,0.0635642850642948
0.72,0.062419594686985
0.72,0.061226025168281
0.72,0.059988198541563
0.72,0.0587106837948213
0.72,0.0573979808761556
0.72,0.0560545058940202
0.72,0.0546845774827948
0.72,0.053292404367445
0.72,0.0518820741061384
0.72,0.0504575430057106
0.72,0.0490226271931011
0.72,0.0475809948137749
0.72,0.046136159352981
0.72,0.0446914740198175
0.72,0.0432501271819152
0.72,0.0418151388031927
0.72,0.0403893578452217
0.72,0.0389754605910706
0.72,0.0375759498374801
0.72,0.0361931549166536
0.72,0.0348292324966532
0.72,0.0334861680763522
0.72,0.032165778257971
0.72,0.0308697134824802
0.72,0.0295994613719586
0.72,0.0283563507681697
0.72,0.0271415559942961
0.72,0.0259561016539278
0.72,0.0248008677484873
0.72,0.0236765952718627
0.72,0.0225838916203028
0.72,0.0215232368950237
0.72,0.0204949897568714
0.72,0.0194993938260577
0.72,0.018536583947529
0.72,0.0176065926972069
0.72,0.0167093561243974
0.72,0.015844723036382
0.72,0.0150124558451006
0.72,0.0142122422822895
0.72,0.0134436989070295
0.72,0.0127063781196688
0.72,0.0119997731875503
0.72,0.0113233249636764
0.72,0.0106764270328024
0.72,0.0100584311914456
0.72,0.00946865211153991
0.72,0.0089063751343732
0.72,0.0083708553980999
0.72,0.00786132797813321
0.72,0.00737700950174891
0.72,0.00691710248432709
0.72,0.00648079942275026
0.72,0.00606728544654489
0.72,0.00567574559315975
0.72,0.00530535976660707
0.72,0.00495531480939726
0.72,0.00462480047013103
0.72,0.00431301539425721
0.72,0.00401916771928779
0.72,0.0037424775198216
0.72,0.00348217895789138
0.72,0.00323751781626647
0.72,0.00300776780658984
0.72,0.00279220439972061
0.72,0.00259013088267301
0.72,0.00240087283292634
0.72,0.00222376745163211
0.72,0.00205818084637976
0.72,0.00190350156561792
0.72,0.00175912766949327
0.72,0.00162449210792448
0.72,0.00149904305142123
0.72,0.00138225320259733
0.72,0.00127361696509731
0.72,0.00117265000159472
0.72,0.00107888874641704
0.72,0.000991891433497427
0.73,0.0313917039977241
0.73,0.0338248789425406
0.73,0.036250789163833
0.73,0.0386582243009945
0.73,0.0410364693680371
0.73,0.0433753408506112
0.73,0.0456652168241187
0.73,0.047897061521324
0.73,0.0500624447802253
0.73,0.0521535565902579
0.73,0.0541632173574729
0.73,0.0560848839296794
0.73,0.057912651857634
0.73,0.0596412541253474
0.73,0.061266056624888
0.73,0.0627830506375649
0.73,0.0641888425655936
0.73,0.0654806411436867
0.73,0.0666562423686829
0.73,0.0677140123505747
0.73,0.0686528683012778
0.73,0.0694722578634323
0.73,0.0701721369709874
0.73,0.0707529464336803
0.73,0.0712155874271412
0.73,0.071561396065912
0.73,0.0717921172296212
0.73,0.0719098778072556
0.73,0.0719171595176113
0.73,0.0718167714576944
0.73,0.0716118225241285
0.73,0.0713056938457206
0.73,0.0709020113583279
0.73,0.0704046186457577
0.73,0.0698175501629674
0.73,0.0691450049502071
0.73,0.068391320939269
0.73,0.0675609499436872
0.73,0.0666584334191438
0.73,0.0656883790701827
0.73,0.064655438370985
0.73,0.0635642850643491
0.73,0.0624195946868763
0.73,0.0612260251690985
0.73,0.0599881985425694
0.73,0.0587106837944789
0.73,0.0573979808757091
0.73,0.0560545058949089
0.73,0.0546845774838068
0.73,0.0532924043685991
0.73,0.051882074107646
0.73,0.0504575430069826
0.73,0.049022627193004
0.73,0.0475809948135978
0.73,0.046136159352695
0.73,0.0446914740194021
0.73,0.0432501271811583
0.73,0.0418151388027331
0.73,0.0403893578450524
0.73,0.0389754605906217
0.73,0.0375759498367646
0.73,0.0361931549168993
0.73,0.0348292324967324
0.73,0.0334861680958111
0.73,0.0321657782811386
0.73,0.0308697134816356
0.73,0.0295994613737608
0.73,0.0283563507679775
0.73,0.0271415559940874
0.73,0.0259560956350073
0.73,0.0248008677792476
0.73,0.0236765952717847
0.73,0.0225838916309348
0.73,0.0215232368941333
0.73,0.0204949897561895
0.73,0.0194993938201303
0.73,0.0185365839461495
0.73,0.0176065927010375
0.73,0.0167093566910037
0.73,0.0158447230412638
0.73,0.0150124551401895
0.73,0.0142122422506419
0.73,0.0134436989930451
0.73,0.0127063781174128
0.73,0.0119997731877128
0.73,0.0113233249664759
0.73,0.01067642689269
0.73,0.0100584311882741
0.73,0.00946865267417341
0.73,0.00890637452069787
0.73,0.00837085473656285
0.73,0.00786132800513939
0.73,0.00737700946280917
0.73,0.00691710221475561
0.73,0.00648079943096058
0.73,0.00606728623891128
0.73,0.0056757446294502
0.73,0.00530536002298465
0.73,0.00495531479971478
0.73,0.0046248004856122
0.73,0.00431301539530105
0.73,0.00401916776135502
0.73,0.00374247769673475
0.73,0.00348217878282542
0.73,0.00323752052257253
0.73,0.00300776506284084
0.73,0.00279220435668259
0.73,0.00259013224114968
0.73,0.00240087177409021
0.73,0.00222376902893995
0.73,0.00205818201135788
0.73,0.00190349828041914
0.73,0.00175912821452751
0.73,0.00162449149415811
0.73,0.00149904327817274
0.73,0.00138225380542423
0.73,0.00127361701569129
0.73,0.00117264961333974
0.73,0.00107888827048597
0.73,0.000991891112438914
0.73,0.00091123726816722
0.74,0.0289629275616611
0.74,0.0313917039981427
0.74,0.0338248789425745
0.74,0.0362507891637864
0.74,0.0386582243005804
0.74,0.0410364693680057
0.74,0.043375340849906
0.74,0.0456652168172164
0.74,0.0478970615300306
0.74,0.0500624447804143
0.74,0.0521535565901371
0.74,0.0541632173574596
0.74,0.0560848839297371
0.74,0.0579126518577006
0.74,0.0596412541251524
0.74,0.0612660566243519
0.74,0.0627830506368196
0.74,0.0641888425656103
0.74,0.0654806411437593
0.74,0.0666562423689219
0.74,0.0677140123505977
0.74,0.0686528683012768
0.74,0.0694722578635211
0.74,0.0701721369710151
0.74,0.0707529464334502
0.74,0.0712155874271279
0.74,0.0715613960658918
0.74,0.0717921172295969
0.74,0.0719098778072246
0.74,0.0719171595175777
0.74,0.0718167714576635
0.74,0.0716118225240972
0.74,0.0713056938454296
0.74,0.0709020113582997
0.74,0.0704046186456082
0.74,0.0698175501627687
0.74,0.0691450049500623
0.74,0.0683913209391383
0.74,0.0675609499438101
0.74,0.0666584334192869
0.74,0.0656883790701598
0.74,0.0646554383710414
0.74,0.0635642850650149
0.74,0.0624195946862757
0.74,0.0612260251693674
0.74,0.0599881985424718
0.74,0.058710683794455
0.74,0.057397980876871
0.74,0.0560545058948963
0.74,0.0546845774838315
0.74,0.0532924043686217
0.74,0.0518820741075869
0.74,0.0504575430074397
0.74,0.049022627193448
0.74,0.0475809948140351
0.74,0.0461361593530543
0.74,0.0446914740197555
0.74,0.0432501271816925
0.74,0.0418151388027755
0.74,0.0403893578451053
0.74,0.0389754605906631
0.74,0.0375759498365015
0.74,0.0361931549165343
0.74,0.0348292324967272
0.74,0.0334861680960024
0.74,0.0321657782815911
0.74,0.0308697134820183
0.74,0.029599461371442
0.74,0.0283563506721409
0.74,0.0271415559941163
0.74,0.0259561016555566
0.74,0.0248008677854843
0.74,0.023676595276254
0.74,0.0225838915567902
0.74,0.0215232368939819
0.74,0.0204949897551637
0.74,0.0194993938205925
0.74,0.0185365839570121
0.74,0.0176065927048095
0.74,0.0167093566569692
0.74,0.0158447230591725
0.74,0.015012455841482
0.74,0.0142122422783237
0.74,0.0134436981369497
0.74,0.0127063780792052
0.74,0.0119997731382395
0.74,0.0113233249665967
0.74,0.010676427033911
0.74,0.010058431192477
0.74,0.00946865267516084
0.74,0.00890637512810599
0.74,0.0083708547387733
0.74,0.0078613272805661
0.74,0.00737700960957688
0.74,0.00691710243800681
0.74,0.00648079943191204
0.74,0.0060672862458202
0.74,0.00567574560114847
0.74,0.00530536003176163
0.74,0.00495531478538624
0.74,0.00462480047534219
0.74,0.00431301540382045
0.74,0.00401916480610542
0.74,0.0037424777016215
0.74,0.00348217893014646
0.74,0.00323752034062519
0.74,0.00300776791612933
0.74,0.00279220152671678
0.74,0.00259013225446592
0.74,0.0024008731735603
0.74,0.00222376793453849
0.74,0.0020581836303375
0.74,0.0019034994981828
0.74,0.00175912484144791
0.74,0.00162448987186514
0.74,0.00149904266236933
0.74,0.001382253573321
0.74,0.0012736158706228
0.74,0.00117264973664866
0.74,0.00107888751793284
0.74,0.000991890503559967
0.74,0.000911236672159088
0.74,0.000836525366807894
0.75,0.0265506163528795
0.75,0.0289629275617023
0.75,0.0313917039981826
0.75,0.0338248789425417
0.75,0.036250789163727
0.75,0.0386582243005483
0.75,0.041036469367383
0.75,0.0433753408506907
0.75,0.0456652168249476
0.75,0.0478970615301981
0.75,0.0500624447803069
0.75,0.0521535565901148
0.75,0.0541632173575092
0.75,0.0560848839296371
0.75,0.0579126518575279
0.75,0.0596412541246849
0.75,0.0612660566247901
0.75,0.0627830506379524
0.75,0.0641888425656763
0.75,0.065480641143977
0.75,0.0666562422856868
0.75,0.0677140123505954
0.75,0.0686528683013826
0.75,0.069472257863461
0.75,0.0701721369710069
0.75,0.07075294643366
0.75,0.0712155874271067
0.75,0.0715613960658699
0.75,0.0717921172295698
0.75,0.0719098778071964
0.75,0.0719171595175499
0.75,0.0718167714573979
0.75,0.071611822524079
0.75,0.0713056938455537
0.75,0.0709020113581053
0.75,0.070404618645485
0.75,0.0698175501626722
0.75,0.0691450049502434
0.75,0.0683913209393983
0.75,0.0675609499438619
0.75,0.0666584334193572
0.75,0.0656883790702315
0.75,0.0646554383715975
0.75,0.0635642850647656
0.75,0.0624195946879003
0.75,0.0612260251694151
0.75,0.0599881985429492
0.75,0.0587106837894495
0.75,0.0573979808767767
0.75,0.0560545058947955
0.75,0.0546845774837287
0.75,0.0532924043685017
0.75,0.05188207410745
0.75,0.0504575430072497
0.75,0.0490226271932294
0.75,0.0475809948137694
0.75,0.0461361593528354
0.75,0.0446914740195151
0.75,0.0432501271814475
0.75,0.0418151388025298
0.75,0.0403893578448525
0.75,0.038975460590428
0.75,0.0375759498365642
0.75,0.036193154916663
0.75,0.0348292324966294
0.75,0.0334861680959336
0.75,0.0321657782813549
0.75,0.0308697134822365
0.75,0.0295994613720142
0.75,0.0283563507676095
0.75,0.0271415559937256
0.75,0.0259561016563944
0.75,0.0248008677815726
0.75,0.0236765952761349
0.75,0.0225838916363502
0.75,0.0215232369043419
0.75,0.020494989754865
0.75,0.01949939371214
0.75,0.0185365819797346
0.75,0.0176065926978698
0.75,0.0167093566774853
0.75,0.0158447230421387
0.75,0.01501245584211
0.75,0.0142122422817568
0.75,0.0134436989903906
0.75,0.0127063781097367
0.75,0.0119997721578406
0.75,0.0113233249156477
0.75,0.0106764269718054
0.75,0.0100584310509777
0.75,0.00946865267614272
0.75,0.00890637513378789
0.75,0.00837085539578664
0.75,0.00786132799971861
0.75,0.00737700871785196
0.75,0.00691710248434063
0.75,0.0064807994307472
0.75,0.00606728608186247
0.75,0.0056757456060188
0.75,0.00530536004308679
0.75,0.00495531480161437
0.75,0.00462479946779015
0.75,0.00431301523179028
0.75,0.00401916775484557
0.75,0.00374247461151334
0.75,0.00348217896980363
0.75,0.00323752052055104
0.75,0.00300776773639222
0.75,0.00279220446976214
0.75,0.00259012921308366
0.75,0.00240087318757687
0.75,0.00222376937715341
0.75,0.00205818249198608
0.75,0.00190350115141169
0.75,0.00175912805269207
0.75,0.00162448864348663
0.75,0.00149904095913755
0.75,0.00138225379332924
0.75,0.00127361736191389
0.75,0.00117264418490559
0.75,0.00107888842390813
0.75,0.000991890258299488
0.75,0.000911236967116036
0.75,0.000836525342313266
0.76,0.0241671838496164
0.76,0.0265506163528959
0.76,0.0289629275635001
0.76,0.0313917039981632
0.76,0.0338248789442866
0.76,0.0362507891636951
0.76,0.0386582243005583
0.76,0.0410364693680696
0.76,0.0433753408506102
0.76,0.0456652168251296
0.76,0.0478970615302267
0.76,0.0500624447803985
0.76,0.0521535565901688
0.76,0.0541632173574194
0.76,0.056084883929486
0.76,0.0579126518570342
0.76,0.0596412541251613
0.76,0.0612660566248173
0.76,0.0627830506380203
0.76,0.0641888425658668
0.76,0.0654806411439835
0.76,0.0666562423689467
0.76,0.0677140123506198
0.76,0.0686528683013008
0.76,0.06947225786345
0.76,0.0701721369709904
0.76,0.0707529464336383
0.76,0.0712155874247027
0.76,0.0715613960658447
0.76,0.071792117229545
0.76,0.0719098778071726
0.76,0.0719171595175346
0.76,0.0718167714575228
0.76,0.0716118225239028
0.76,0.0713056938454493
0.76,0.0709020113580165
0.76,0.0704046186456687
0.76,0.0698175501629272
0.76,0.0691450049502983
0.76,0.0683913209378559
0.76,0.0675609499439009
0.76,0.0666584334190929
0.76,0.0656883790706203
0.76,0.0646554383716451
0.76,0.0635642850652389
0.76,0.0624195946878731
0.76,0.0612260251693869
0.76,0.0599881985429028
0.76,0.0587106837948233
0.76,0.0573979808767687
0.76,0.0560545058947776
0.76,0.054684577483708
0.76,0.0532924043685001
0.76,0.0518820741074473
0.76,0.050457543007249
0.76,0.0490226271932453
0.76,0.0475809948138166
0.76,0.046136159352887
0.76,0.0446914740195816
0.76,0.043250127181513
0.76,0.0418151388026011
0.76,0.0403893578449259
0.76,0.0389754605904994
0.76,0.0375759498366349
0.76,0.0361931549272964
0.76,0.0348292324966893
0.76,0.0334861680959885
0.76,0.0321657782815598
0.76,0.0308697134824235
0.76,0.0295994613724064
0.76,0.0283563507684949
0.76,0.0271415559928242
0.76,0.0259561016548819
0.76,0.0248008677809178
0.76,0.023676595274659
0.76,0.022583891636219
0.76,0.021523236900816
0.76,0.0204949897637788
0.76,0.0194993938177191
0.76,0.0185365839590279
0.76,0.0176065926967801
0.76,0.0167093566756441
0.76,0.0158447230394622
0.76,0.0150124558237408
0.76,0.0142122422598308
0.76,0.0134436989961253
0.76,0.0127063780739654
0.76,0.0119997731809391
0.76,0.0113233249610907
0.76,0.010676425853517
0.76,0.0100584311279537
0.76,0.009468652595088
0.76,0.00890637513468029
0.76,0.00837085539696591
0.76,0.00786132779976678
0.76,0.00737700949221876
0.76,0.00691710164515125
0.76,0.00648079853753281
0.76,0.00606728612415397
0.76,0.00567574554937256
0.76,0.00530535970097046
0.76,0.00495531481218325
0.76,0.00462480048207015
0.76,0.00431301431646625
0.76,0.004019167720686
0.76,0.00374247769347646
0.76,0.0034821757596557
0.76,0.00323752052765292
0.76,0.00300776791385937
0.76,0.00279220429334637
0.76,0.00259013231460137
0.76,0.00240087006687473
0.76,0.00222376939179036
0.76,0.0020581834945359
0.76,0.00190349996115002
0.76,0.00175912780280907
0.76,0.00162449191192504
0.76,0.00149903978334764
0.76,0.00138225145523907
0.76,0.00127361754165789
0.76,0.00117265024870217
0.76,0.0010788823573078
0.76,0.000991891437102099
0.76,0.000911235969837998
0.76,0.000836524534504779
0.76,0.000767374630775475
0.77,0.0241671838496035
0.77,0.0265506163530946
0.77,0.0289629275617369
0.77,0.0313917039981862
0.77,0.0338248789424585
0.77,0.0362507891636972
0.77,0.0386582243001624
0.77,0.0410364693679688
0.77,0.0433753408508017
0.77,0.0456652168251439
0.77,0.0478970615301996
0.77,0.0500624447803355
0.77,0.0521535565900888
0.77,0.0541632173572873
0.77,0.0560848839290182
0.77,0.0579126518575404
0.77,0.059641254125189
0.77,0.0612660566248839
0.77,0.0627830506381858
0.77,0.064188842565871
0.77,0.0654806411439904
0.77,0.0666562423690369
0.77,0.0677140123504544
0.77,0.0686528683012864
0.77,0.0694722578634324
0.77,0.0701721369709691
0.77,0.070752946433618
0.77,0.0712155874270627
0.77,0.0715613960658245
0.77,0.0717921172295266
0.77,0.0719098778070796
0.77,0.0719171595173812
0.77,0.071816771457426
0.77,0.0716118225238284
0.77,0.071305693845666
0.77,0.0709020113582774
0.77,0.0704046186457131
0.77,0.0698175501629305
0.77,0.0691450049500003
0.77,0.0683913209395039
0.77,0.0675609499439888
0.77,0.0666584334196809
0.77,0.0656883790706104
0.77,0.064655438371579
0.77,0.0635642850652192
0.77,0.062419594687856
0.77,0.0612260251693666
0.77,0.0599881985428953
0.77,0.0587106837948206
0.77,0.0573979808767659
0.77,0.0560545058947337
0.77,0.0546845774836551
0.77,0.0532924043684136
0.77,0.0518820741073461
0.77,0.0504575430072065
0.77,0.0490226271886091
0.77,0.0475809948093018
0.77,0.0461361593528817
0.77,0.0446914740195755
0.77,0.0432501271815106
0.77,0.0418151388025672
0.77,0.0403893578448911
0.77,0.0389754605904586
0.77,0.0375759498365881
0.77,0.0361931549166844
0.77,0.034829232496671
0.77,0.0334861680949994
0.77,0.0321657782804057
0.77,0.0308697134825106
0.77,0.0295994613724281
0.77,0.0283563507685156
0.77,0.0271415559944336
0.77,0.0259561016563679
0.77,0.0248008677822571
0.77,0.023676595272769
0.77,0.0225838916324235
0.77,0.0215232368977253
0.77,0.0204949897637686
0.77,0.0194993938306303
0.77,0.0185365839550049
0.77,0.0176065926960446
0.77,0.016709356678718
0.77,0.0158447230376885
0.77,0.0150124556367502
0.77,0.014212242256088
0.77,0.0134436989733306
0.77,0.0127063781149672
0.77,0.0119997731817254
0.77,0.0113233249584326
0.77,0.0106764270266004
0.77,0.0100584311871768
0.77,0.00946865123944041
0.77,0.00890637505215208
0.77,0.00837085521514913
0.77,0.00786132800416883
0.77,0.00737700949971765
0.77,0.00691710248347688
0.77,0.00648079853345807
0.77,0.00606728528092737
0.77,0.00567574560196693
0.77,0.00530535997938397
0.77,0.00495531481241285
0.77,0.00462480049119018
0.77,0.00431301539081419
0.77,0.0040191666474414
0.77,0.00374247765759073
0.77,0.00348217895988889
0.77,0.0032375172087511
0.77,0.0030077679215823
0.77,0.0027922043083386
0.77,0.0025901321403532
0.77,0.00240087320621507
0.77,0.00222376619150255
0.77,0.00205818399707569
0.77,0.0019035009878503
0.77,0.00175912655421118
0.77,0.00162449168348999
0.77,0.00149904306415127
0.77,0.00138225034536821
0.77,0.00127361756427669
0.77,0.0011726499802498
0.77,0.00107888884688179
0.77,0.000991889094661413
0.77,0.000911237194987535
0.77,0.000836524150414464
0.77,0.000767374197233828
0.77,0.000703424135431785
0.78,0.0218253257315082
0.78,0.0241671838497225
0.78,0.0265506163529394
0.78,0.028962927561804
0.78,0.0313917039980892
0.78,0.033824878942457
0.78,0.0362507891633354
0.78,0.0386582243004775
0.78,0.0410364693681671
0.78,0.0433753408508135
0.78,0.0456652168251215
0.78,0.0478970615301444
0.78,0.0500624447802647
0.78,0.0521535565899733
0.78,0.0541632173568428
0.78,0.0560848839295031
0.78,0.0579126518575695
0.78,0.0596412541252532
0.78,0.0612660566250277
0.78,0.0627830506381877
0.78,0.0641888425658773
0.78,0.065480641143997
0.78,0.0666562423689596
0.78,0.0677140123505975
0.78,0.0686528683033595
0.78,0.0694722578634141
0.78,0.0701721369709511
0.78,0.0707529464335988
0.78,0.0712155874270474
0.78,0.0715613960657572
0.78,0.0717921172294005
0.78,0.0719098778069847
0.78,0.0719171595173093
0.78,0.0718167714576055
0.78,0.0716118225240763
0.78,0.0713056938456759
0.78,0.0709020113582346
0.78,0.0704046186453697
0.78,0.0698175501629788
0.78,0.0691450049503263
0.78,0.0683913209395188
0.78,0.0675609499440584
0.78,0.0666584334195969
0.78,0.0656883790705944
0.78,0.064655438366449
0.78,0.0635642850652133
0.78,0.0624195946878364
0.78,0.0612260251693418
0.78,0.059988198542868
0.78,0.0587106837948058
0.78,0.0573979808767392
0.78,0.0560545058947466
0.78,0.0546845774836729
0.78,0.0532924043684349
0.78,0.0518820741073928
0.78,0.0504575430071745
0.78,0.0490226271931454
0.78,0.0475809948138474
0.78,0.0461361593526788
0.78,0.0446914740193598
0.78,0.0432501271760467
0.78,0.0418151387959477
0.78,0.0403893578369101
0.78,0.0389754605904593
0.78,0.0375759498365823
0.78,0.0361931549166944
0.78,0.034829232496663
0.78,0.0334861680959722
0.78,0.0321657782815424
0.78,0.0308697134824303
0.78,0.0295994613706128
0.78,0.0283563507685041
0.78,0.027141555994852
0.78,0.0259561016538209
0.78,0.024800867782846
0.78,0.0236765952761117
0.78,0.0225838916364071
0.78,0.021523236900843
0.78,0.0204949897575093
0.78,0.0194993938238061
0.78,0.0185365839666833
0.78,0.0176065926956795
0.78,0.0167093566738987
0.78,0.01584472303635
0.78,0.0150124558201042
0.78,0.0142122422532003
0.78,0.0134436987414415
0.78,0.0127063780842145
0.78,0.0119997731829671
0.78,0.0113233249650995
0.78,0.010676427032301
0.78,0.0100584311827105
0.78,0.00946865266619712
0.78,0.00890637512950532
0.78,0.0083708553188071
0.78,0.00786132789636573
0.78,0.00737700950117914
0.78,0.00691710248461375
0.78,0.00648079931697798
0.78,0.00606728623121655
0.78,0.0056757445699418
0.78,0.00530536004094984
0.78,0.00495531481040579
0.78,0.00462480049046121
0.78,0.00431301539786233
0.78,0.0040191677604049
0.78,0.00374247768589586
0.78,0.00348217892361102
0.78,0.00323752032727076
0.78,0.00300776449999063
0.78,0.00279220447586814
0.78,0.00259013214699055
0.78,0.00240087307554093
0.78,0.00222376940906988
0.78,0.00205818071594144
0.78,0.00190350145460405
0.78,0.00175912760538499
0.78,0.00162449037677637
0.78,0.00149904076754526
0.78,0.00138225356737687
0.78,0.00127361754376598
0.78,0.00117265023127744
0.78,0.00107888876524154
0.78,0.000991891560957914
0.78,0.000911236605290133
0.78,0.000836525170435642
0.78,0.000767374003621146
0.78,0.000703423825191951
0.78,0.000644322293919863
0.79,0.0195379470512048
0.79,0.0218253257332318
0.79,0.0241671838496504
0.79,0.0265506163530377
0.79,0.0289629275616732
0.79,0.0313917039980834
0.79,0.0338248789421267
0.79,0.0362507891635957
0.79,0.0386582243007198
0.79,0.0410364693681816
0.79,0.0433753408507954
0.79,0.0456652168250741
0.79,0.0478970615300823
0.79,0.0500624447801646
0.79,0.052153556589563
0.79,0.0541632173572976
0.79,0.0560848839295269
0.79,0.0579126518576293
0.79,0.0596412541253781
0.79,0.061266056625028
0.79,0.0627830506381937
0.79,0.0641888425658912
0.79,0.0654806411439895
0.79,0.0666562423689442
0.79,0.0677140123505706
0.79,0.0686528683012464
0.79,0.0694722578633963
0.79,0.070172136970935
0.79,0.0707529464335862
0.79,0.0712155874269514
0.79,0.0715613960656264
0.79,0.0717921172293266
0.79,0.0719098778071443
0.79,0.0719171595175405
0.79,0.0718167714576433
0.79,0.0716118225239091
0.79,0.0713056938454191
0.79,0.0709020113583162
0.79,0.0704046186457551
0.79,0.0698175501629692
0.79,0.0691450049503251
0.79,0.0683913209395214
0.79,0.0675609499441129
0.79,0.0666584334196535
0.79,0.065688379070572
0.79,0.0646554383715804
0.79,0.0635642850648661
0.79,0.0624195946878406
0.79,0.0612260251693441
0.79,0.0599881985428993
0.79,0.058710683794816
0.79,0.0573979808599647
0.79,0.0560545058940751
0.79,0.0546845774827471
0.79,0.0532924043672103
0.79,0.0518820741057932
0.79,0.0504575430051882
0.79,0.0490226271931192
0.79,0.0475809948137317
0.79,0.0461361593527347
0.79,0.0446914740194048
0.79,0.043250127181315
0.79,0.0418151388023764
0.79,0.0403893578446703
0.79,0.0389754605902044
0.79,0.0375759498363101
0.79,0.0361931549163615
0.79,0.0348292324962532
0.79,0.0334861680954868
0.79,0.0321657782807809
0.79,0.0308697134541573
0.79,0.0295994613395312
0.79,0.0283563507678173
0.79,0.0271415559937551
0.79,0.0259561016550571
0.79,0.0248008677822555
0.79,0.0236765952761453
0.79,0.0225838916330133
0.79,0.021523236900834
0.79,0.0204949897637891
0.79,0.0194993938305822
0.79,0.0185365839600321
0.79,0.0176065927020105
0.79,0.0167093566907044
0.79,0.0158447230354538
0.79,0.0150124558178192
0.79,0.0142122422475919
0.79,0.0134436989669615
0.79,0.0127063780830572
0.79,0.0119997728734538
0.79,0.0113233249642561
0.79,0.0106764270320345
0.79,0.010058431190783
0.79,0.00946865266473917
0.79,0.00890637512493919
0.79,0.008370855390881
0.79,0.00786132629111469
0.79,0.00737700939589447
0.79,0.0069171021217429
0.79,0.00648079942703328
0.79,0.00606728624238206
0.79,0.00567574559281869
0.79,0.00530535894053141
0.79,0.00495531480728206
0.79,0.00462480048685943
0.79,0.00431301533980899
0.79,0.00401916776458178
0.79,0.00374247770206204
0.79,0.0034821789552868
0.79,0.00323752047480808
0.79,0.0030077677090159
0.79,0.0027922009546415
0.79,0.002590132294648
0.79,0.00240087307767056
0.79,0.00222376927888557
0.79,0.0020581840127456
0.79,0.00190349823416192
0.79,0.00175912809696732
0.79,0.00162449144681109
0.79,0.00149904148502866
0.79,0.00138225122112856
0.79,0.00127361735510312
0.79,0.00117265020460078
0.79,0.00107888864339745
0.79,0.000991891478522744
0.79,0.000911237352173799
0.79,0.000836524744771916
0.79,0.000767374230036921
0.79,0.000703423764378375
0.79,0.000644330079573319
0.79,0.000589770021470759
0.8,0.0173180806827628
0.8,0.0195379470513418
0.8,0.0218253257332472
0.8,0.0241671838497666
0.8,0.0265506163528869
0.8,0.0289629275616644
0.8,0.0313917039977871
0.8,0.0338248789423332
0.8,0.0362507891638943
0.8,0.038658224300699
0.8,0.0410364693681675
0.8,0.0433753408507556
0.8,0.0456652168250195
0.8,0.0478970615299932
0.8,0.0500624447797955
0.8,0.052153556589981
0.8,0.0541632173573256
0.8,0.0560848839295834
0.8,0.0579126518577379
0.8,0.0596412541253783
0.8,0.0612660566250337
0.8,0.062783050638205
0.8,0.0641888425658838
0.8,0.0654806411439758
0.8,0.0666562423689272
0.8,0.0677140123505635
0.8,0.0686528683012367
0.8,0.0694722578633578
0.8,0.0701721369708791
0.8,0.0707529464334691
0.8,0.0712155874268712
0.8,0.0715613960656062
0.8,0.0717921172295325
0.8,0.0719098778071804
0.8,0.0719171595160858
0.8,0.071816771457413
0.8,0.0716118225241096
0.8,0.0713056938457126
0.8,0.0709020113583247
0.8,0.0704046186457409
0.8,0.0698175501629692
0.8,0.0691450049353707
0.8,0.068391320939493
0.8,0.0675609499439576
0.8,0.0666584334196398
0.8,0.0656883790705906
0.8,0.0646554383715665
0.8,0.0635642850652282
0.8,0.0624195946876351
0.8,0.0612260251691267
0.8,0.0599881985425419
0.8,0.058710683794327
0.8,0.05739798087608
0.8,0.0560545058946751
0.8,0.0546845774835966
0.8,0.0532924043683626
0.8,0.0518820741072976
0.8,0.0504575430070904
0.8,0.0490226271930743
0.8,0.0475809948136856
0.8,0.0461361593526926
0.8,0.0446914740193696
0.8,0.0432501271812862
0.8,0.0418151388023532
0.8,0.0403893578446567
0.8,0.0389754605902209
0.8,0.037575949836367
0.8,0.0361931549163937
0.8,0.0348292324963175
0.8,0.0334861680956208
0.8,0.0321657782811703
0.8,0.0308697134819997
0.8,0.0295994613718864
0.8,0.0283563507679903
0.8,0.0271415559940519
0.8,0.0259561016558764
0.8,0.0248008677240912
0.8,0.0236765952107965
0.8,0.022583891634528
0.8,0.0215232368989818
0.8,0.0204949897609452
0.8,0.0194993938224151
0.8,0.0185365839684212
0.8,0.0176065927119593
0.8,0.0167093566809251
0.8,0.0158447230462956
0.8,0.0150124558142516
0.8,0.0142122422450517
0.8,0.0134436989641364
0.8,0.0127063780754775
0.8,0.0119997731436807
0.8,0.0113233249226918
0.8,0.0106764270304545
0.8,0.0100584311899159
0.8,0.0094686526739487
0.8,0.00890637512513526
0.8,0.00837085530677606
0.8,0.00786132799560813
0.8,0.00737700949608744
0.8,0.00691710238718901
0.8,0.00648079929218781
0.8,0.00606728624458852
0.8,0.00567574560223805
0.8,0.00530536004008919
0.8,0.00495531363821189
0.8,0.00462480048148972
0.8,0.00431301539271822
0.8,0.00401916769376487
0.8,0.00374247764099311
0.8,0.00348217897145608
0.8,0.00323752051628712
0.8,0.00300776656086499
0.8,0.00279220422579818
0.8,0.0025901287011707
0.8,0.00240087322933835
0.8,0.00222376928038059
0.8,0.00205818383870371
0.8,0.00190350153114283
0.8,0.00175912480157248
0.8,0.0016244919549715
0.8,0.00149904256519551
0.8,0.00138225200338704
0.8,0.00127361497691125
0.8,0.00117265019109825
0.8,0.00107888880462448
0.8,0.00099189095450436
0.8,0.000911237315194047
0.8,0.000836523039554393
0.8,0.00076737437097929
0.8,0.000703422823539857
0.8,0.000644302168884447
0.8,0.000589769896600423
0.81,0.0151787967684965
0.81,0.0173180806827649
0.81,0.019537947052185
0.81,0.0218253257332371
0.81,0.0241671838496095
0.81,0.0265506163528759
0.81,0.0289629275614044
0.81,0.0313917039979461
0.81,0.0338248789425889
0.81,0.0362507891638218
0.81,0.0386582243006897
0.81,0.0410364693681345
0.81,0.0433753408507078
0.81,0.0456652168249494
0.81,0.0478970615296719
0.81,0.0500624447798918
0.81,0.0521535565900069
0.81,0.0541632173573775
0.81,0.0560848839296772
0.81,0.0579126518577373
0.81,0.0596412541253918
0.81,0.0612660566250424
0.81,0.0627830506381973
0.81,0.0641888425658704
0.81,0.0654806411439597
0.81,0.0666562423689123
0.81,0.0677140123505522
0.81,0.0686528683012268
0.81,0.069472257863309
0.81,0.0701721369707953
0.81,0.0707529464334063
0.81,0.0712155874270263
0.81,0.0715613960658253
0.81,0.0717921172282885
0.81,0.0719098778069867
0.81,0.0719171595175695
0.81,0.0718167714576748
0.81,0.0716118225241179
0.81,0.0713056938457146
0.81,0.0709020113583252
0.81,0.0704046186457433
0.81,0.0698175501629788
0.81,0.0691450049501969
0.81,0.0683913209395058
0.81,0.0675609499439652
0.81,0.0666584334194159
0.81,0.0656883790701575
0.81,0.064655438371035
0.81,0.0635642850650014
0.81,0.0624195946875041
0.81,0.061226025168914
0.81,0.0599881985426736
0.81,0.0587106837945439
0.81,0.0573979808764272
0.81,0.05605450589436
0.81,0.0546845774836012
0.81,0.0532924043683684
0.81,0.05188207410732
0.81,0.0504575430070415
0.81,0.0490226271929725
0.81,0.0475809948135495
0.81,0.046136159352581
0.81,0.0446914740192264
0.81,0.043250127181002
0.81,0.0418151388021281
0.81,0.0403893578443966
0.81,0.0389754605897517
0.81,0.0375759498358724
0.81,0.0361931549158377
0.81,0.0348292324964617
0.81,0.033486168095725
0.81,0.0321657782811986
0.81,0.0308697134820961
0.81,0.029599461372034
0.81,0.0283563507681861
0.81,0.0271415559942451
0.81,0.0259561016565276
0.81,0.0248008677817998
0.81,0.0236765952751472
0.81,0.0225838916352501
0.81,0.0215232368990869
0.81,0.0204949896671186
0.81,0.0194993876404487
0.81,0.018536583965475
0.81,0.0176065927078725
0.81,0.0167093566891731
0.81,0.0158447230583763
0.81,0.0150124558271593
0.81,0.0142122422317605
0.81,0.0134436989590727
0.81,0.0127063780708214
0.81,0.0119997731400314
0.81,0.0113233249167395
0.81,0.0106764269836701
0.81,0.010058431189627
0.81,0.00946865267301322
0.81,0.00890637513191694
0.81,0.00837085539546933
0.81,0.00786132798987849
0.81,0.00737700948974362
0.81,0.00691710237692211
0.81,0.00648079735820395
0.81,0.00606728610230012
0.81,0.00567574543225713
0.81,0.00530536004213356
0.81,0.00495531480723033
0.81,0.00462479923695569
0.81,0.0043130141174812
0.81,0.00401916733420715
0.81,0.0037424664516732
0.81,0.00348217890474967
0.81,0.00323752053069071
0.81,0.00300776791178636
0.81,0.00279220304486905
0.81,0.00259013205930714
0.81,0.00240086953735785
0.81,0.00222376943547209
0.81,0.00205818388530021
0.81,0.00190350134437778
0.81,0.00175912817288659
0.81,0.00162448860701581
0.81,0.00149904319520355
0.81,0.00138225305243256
0.81,0.00127361696695005
0.81,0.00117264790615557
0.81,0.00107888880713647
0.81,0.000991891347693841
0.81,0.000911236634981938
0.81,0.000836525386488152
0.81,0.000767368268998148
0.81,0.000703423897472355
0.81,0.00064432943047521
0.81,0.000589769247240746
0.81,0.000539435053032555
0.82,0.0151787967683616
0.82,0.0173180806828355
0.82,0.0195379470513562
0.82,0.0218253257332364
0.82,0.0241671838495971
0.82,0.0265506163526536
0.82,0.028962927558977
0.82,0.0313917039981593
0.82,0.0338248789425623
0.82,0.0362507891638166
0.82,0.0386582243006624
0.82,0.0410364693680929
0.82,0.0433753408506398
0.82,0.0456652168246687
0.82,0.047897061529995
0.82,0.0500624447801914
0.82,0.052153556590054
0.82,0.0541632173574557
0.82,0.0560848839296762
0.82,0.0579126518577484
0.82,0.0596412541253092
0.82,0.0612660566250344
0.82,0.0627830506381845
0.82,0.0641888425647065
0.82,0.0654806411439447
0.82,0.0666562423688901
0.82,0.0677140123505214
0.82,0.0686528683011393
0.82,0.069472257863497
0.82,0.0701721369707483
0.82,0.0707529464335928
0.82,0.0712155874270582
0.82,0.0715613960658369
0.82,0.0717921172295633
0.82,0.0719098778072102
0.82,0.0719171595175843
0.82,0.0718167714576765
0.82,0.0716118225241183
0.82,0.0713056938457131
0.82,0.0709020113583225
0.82,0.0704046186457915
0.82,0.0698175501630174
0.82,0.0691450049503536
0.82,0.0683913209394318
0.82,0.0675609499439073
0.82,0.0666584334187268
0.82,0.0656883790701133
0.82,0.0646554383709389
0.82,0.0635642850643809
0.82,0.0624195946869529
0.82,0.0612260251681982
0.82,0.0599881985413951
0.82,0.0587106837928782
0.82,0.0573979808764904
0.82,0.0560545058944479
0.82,0.0546845774833091
0.82,0.0532924043680576
0.82,0.05188207410691
0.82,0.0504575430065811
0.82,0.0490226271923939
0.82,0.047580994812769
0.82,0.0461361593513683
0.82,0.0446914740177219
0.82,0.0432501271791051
0.82,0.0418151387995158
0.82,0.0403893578409587
0.82,0.0389754605855096
0.82,0.0375759498362016
0.82,0.0361931549167285
0.82,0.0348292324966892
0.82,0.0334861680959929
0.82,0.0321657782815769
0.82,0.0308697134824453
0.82,0.029599461372356
0.82,0.0283563507666335
0.82,0.0271415559946477
0.82,0.0259561016568295
0.82,0.0248008677829848
0.82,0.023676595275503
0.82,0.02258389163563
0.82,0.0215232368997914
0.82,0.0204949872870148
0.82,0.0194993938293361
0.82,0.0185365839666982
0.82,0.017606592708854
0.82,0.0167093566900308
0.82,0.0158447230525663
0.82,0.0150124558392672
0.82,0.0142122422718216
0.82,0.0134436989396547
0.82,0.0127063780560932
0.82,0.0119997731339903
0.82,0.0113233249049298
0.82,0.0106764269778568
0.82,0.010058431133132
0.82,0.0094686526726957
0.82,0.00890637472013789
0.82,0.00837085539466575
0.82,0.00786132800206674
0.82,0.00737700947723297
0.82,0.00691710237451737
0.82,0.00648079941863444
0.82,0.00606728405438495
0.82,0.00567574547167427
0.82,0.00530535955766198
0.82,0.00495531480574019
0.82,0.00462480016069855
0.82,0.00431301407589335
0.82,0.00401916640737077
0.82,0.00374247769804192
0.82,0.0034821788793169
0.82,0.00323752006097822
0.82,0.00300776792565371
0.82,0.00279220446767381
0.82,0.0025901308277374
0.82,0.00240087298463099
0.82,0.0022237656433115
0.82,0.0020581840428322
0.82,0.00190350158625829
0.82,0.00175912796857647
0.82,0.0016244920376518
0.82,0.00149903974261911
0.82,0.00138225370771217
0.82,0.00127361683518457
0.82,0.00117264967286124
0.82,0.00107888645803045
0.82,0.000991887753833076
0.82,0.00091123491136047
0.82,0.000836525365691454
0.82,0.000767374884895311
0.82,0.000703420169887004
0.82,0.000644330593104758
0.82,0.000589768574059235
0.82,0.000539434634048153
0.82,0.000493036258821355
0.83,0.0131331029003181
0.83,0.0151787967684574
0.83,0.0173180806827841
0.83,0.0195379470513835
0.83,0.0218253257332053
0.83,0.0241671838494128
0.83,0.0265506163527313
0.83,0.0289629275616938
0.83,0.0313917039981082
0.83,0.0338248789425611
0.83,0.0362507891637947
0.83,0.0386582243006265
0.83,0.0410364693680337
0.83,0.0433753408504114
0.83,0.0456652168249403
0.83,0.0478970615300149
0.83,0.0500624447802336
0.83,0.0521535565901228
0.83,0.0541632173574588
0.83,0.056084883929685
0.83,0.0579126518576744
0.83,0.0596412541253815
0.83,0.0612660566250329
0.83,0.0627830506381706
0.83,0.0641888425658423
0.83,0.0654806411439364
0.83,0.0666562423688585
0.83,0.067714012350448
0.83,0.0686528683010813
0.83,0.0694722578632065
0.83,0.0701721369709375
0.83,0.0707529464324615
0.83,0.0712155874269076
0.83,0.0715613960658561
0.83,0.071792117229576
0.83,0.0719098778072229
0.83,0.0719171595175986
0.83,0.0718167714577005
0.83,0.0716118225241433
0.83,0.0713056938457386
0.83,0.070902011358353
0.83,0.0704046186457802
0.83,0.0698175501629985
0.83,0.069145004950339
0.83,0.0683913209394123
0.83,0.067560949943846
0.83,0.0666584334193011
0.83,0.0656883790701169
0.83,0.0646554383710766
0.83,0.0635642850645346
0.83,0.0624195946869964
0.83,0.0612260251682599
0.83,0.0599881985414803
0.83,0.0587106837930346
0.83,0.0573979808744811
0.83,0.0560545058918792
0.83,0.0546845774800013
0.83,0.0532924043638067
0.83,0.0518820741015626
0.83,0.0504575429999061
0.83,0.0490226271841153
0.83,0.0475809948025723
0.83,0.046136159338996
0.83,0.0446914740195974
0.83,0.0432501271815388
0.83,0.0418151388026456
0.83,0.040389357844994
0.83,0.0389754605905909
0.83,0.03757594983242
0.83,0.0361931549109653
0.83,0.0348292324890693
0.83,0.0334861680862428
0.83,0.0321657782695458
0.83,0.0308697134816251
0.83,0.029599461371308
0.83,0.0283563507689129
0.83,0.0271415559950517
0.83,0.0259561016572808
0.83,0.024800867783482
0.83,0.0236765952727779
0.83,0.0225838916362553
0.83,0.0215232369004862
0.83,0.0204949897631409
0.83,0.0194993938298587
0.83,0.0185365839671506
0.83,0.0176065927109517
0.83,0.0167093566909721
0.83,0.0158447228870121
0.83,0.0150124558406549
0.83,0.0142122422752151
0.83,0.0134436990337174
0.83,0.0127063780676748
0.83,0.0119997731089727
0.83,0.0113233249102145
0.83,0.0106764269663275
0.83,0.0100584311188276
0.83,0.00946865261137564
0.83,0.00890637513091663
0.83,0.00837085539366056
0.83,0.00786132800006278
0.83,0.00737700949755826
0.83,0.00691710248287802
0.83,0.00648079941223378
0.83,0.00606728623394837
0.83,0.00567574559984552
0.83,0.00530535761841211
0.83,0.00495531430060692
0.83,0.00462480048667202
0.83,0.0043130153916453
0.83,0.00401916637753064
0.83,0.00374247627572322
0.83,0.00348217896560299
0.83,0.00323752042817493
0.83,0.00300776750656406
0.83,0.00279220448085593
0.83,0.00259013231433003
0.83,0.00240087170666903
0.83,0.00222376918219003
0.83,0.00205818014995951
0.83,0.00190350159506902
0.83,0.0017591282327718
0.83,0.00162449181015867
0.83,0.00149904319179228
0.83,0.0013822502756129
0.83,0.00127361687456995
0.83,0.00117264950526375
0.83,0.0010788883312125
0.83,0.000991889229434495
0.83,0.000911233640464637
0.83,0.000836522992357924
0.83,0.000767374818598121
0.83,0.000703424320286139
0.83,0.000644330067914201
0.83,0.000589769430002995
0.83,0.000539434611660727
0.83,0.000493035680673604
0.83,0.000450300176331631
0.84,0.0111938350522975
0.84,0.0131331029003777
0.84,0.015178796768448
0.84,0.0173180806828281
0.84,0.0195379470513295
0.84,0.0218253257332041
0.84,0.0241671838494591
0.84,0.0265506163528687
0.84,0.0289629275617367
0.84,0.0313917039981737
0.84,0.0338248789425443
0.84,0.036250789163764
0.84,0.0386582243005932
0.84,0.0410364693678558
0.84,0.0433753408506352
0.84,0.0456652168249567
0.84,0.047897061530053
0.84,0.0500624447802843
0.84,0.0521535565901261
0.84,0.0541632173574651
0.84,0.0560848839296194
0.84,0.0579126518577245
0.84,0.0596412541253711
0.84,0.0612660566250101
0.84,0.0627830506381593
0.84,0.0641888425658333
0.84,0.0654806411438821
0.84,0.0666562423687951
0.84,0.0677140123504034
0.84,0.0686528683012336
0.84,0.0694722578633926
0.84,0.0701721369709505
0.84,0.0707529464336208
0.84,0.071215587427088
0.84,0.0715613960658673
0.84,0.0717921172295858
0.84,0.0719098777943731
0.84,0.0719171595176035
0.84,0.071816771457578
0.84,0.0716118225241395
0.84,0.0713056938457363
0.84,0.0709020113583415
0.84,0.0704046186457525
0.84,0.0698175501629534
0.84,0.0691450049502942
0.84,0.0683913209394041
0.84,0.0675609499438589
0.84,0.0666584334193806
0.84,0.065688379070225
0.84,0.0646554349845677
0.84,0.0635642850646156
0.84,0.0624195946870783
0.84,0.0612260251683965
0.84,0.0599881985415135
0.84,0.058710683793053
0.84,0.0573979808745013
0.84,0.056054505891895
0.84,0.0546845774800619
0.84,0.0532924043638822
0.84,0.0518820741016544
0.84,0.0504575430000117
0.84,0.0490226271842326
0.84,0.047580994802699
0.84,0.0461361593391482
0.84,0.0446914740026852
0.84,0.0432501271608521
0.84,0.0418151387774676
0.84,0.0403893578145073
0.84,0.0389754605538709
0.84,0.0375759497927823
0.84,0.0361931549169283
0.84,0.0348292324969262
0.84,0.0334861680962633
0.84,0.032165778281921
0.84,0.0308697134828509
0.84,0.0295994613566539
0.84,0.0283563507486982
0.84,0.0271415559953374
0.84,0.0259561016554369
0.84,0.0248008677838829
0.84,0.0236765952775183
0.84,0.0225838916368047
0.84,0.0215232369012061
0.84,0.0204949897638933
0.84,0.019499393830676
0.84,0.0185365839682149
0.84,0.0176065927113634
0.84,0.0167093566922442
0.84,0.0158447230565948
0.84,0.0150124558419455
0.84,0.0142122420704456
0.84,0.0134436989944402
0.84,0.0127063781064756
0.84,0.0119997731295247
0.84,0.0113233248651681
0.84,0.0106764269282291
0.84,0.0100584311241707
0.84,0.00946865259449958
0.84,0.00890637506129055
0.84,0.00837085539376115
0.84,0.00786132800109818
0.84,0.00737700889733839
0.84,0.00691710248254362
0.84,0.00648079942739099
0.84,0.00606728622309216
0.84,0.00567574559095618
0.84,0.00530536003855397
0.84,0.00495531223592449
0.84,0.00462480030137002
0.84,0.00431301516134064
0.84,0.00401916775874245
0.84,0.00374247626337398
0.84,0.00348217747195934
0.84,0.00323752052323667
0.84,0.00300776781375633
0.84,0.00279220404799929
0.84,0.00259013232702099
0.84,0.0024008732514198
0.84,0.00222376786070955
0.84,0.00205818378260259
0.84,0.00190349757419872
0.84,0.00175912824150304
0.84,0.0016244919962729
0.84,0.0014990429472288
0.84,0.00138225370231515
0.84,0.00127361748635169
0.84,0.00117264949470397
0.84,0.00107888813599977
0.84,0.000991888909767091
0.84,0.000911236928611947
0.84,0.000836521944350244
0.84,0.000767374870627169
0.84,0.000703424178408518
0.84,0.000644301076315745
0.84,0.00058961741032526
0.84,0.000539433798380617
0.84,0.000493008994447042
0.84,0.00045030000343349
0.85,0.0111938350522723
0.85,0.0131331029004289
0.85,0.0151787967684982
0.85,0.017318080682743
0.85,0.019537947051326
0.85,0.0218253257330793
0.85,0.0241671838495631
0.85,0.0265506163529331
0.85,0.0289629275617408
0.85,0.0313917039981611
0.85,0.0338248789425186
0.85,0.0362507891637348
0.85,0.0386582243004415
0.85,0.0410364693680259
0.85,0.0433753408506491
0.85,0.0456652168249897
0.85,0.0478970615301119
0.85,0.0500624447802981
0.85,0.0521535565901316
0.85,0.0541632173574621
0.85,0.0560848839296752
0.85,0.0579126518577288
0.85,0.0596412541253597
0.85,0.0612660566250001
0.85,0.0627830506381473
0.85,0.0641888425657737
0.85,0.0654806411438236
0.85,0.0666562423687603
0.85,0.0677140123505553
0.85,0.0686528683003239
0.85,0.0694722578632798
0.85,0.0701721369709635
0.85,0.0707529464336325
0.85,0.0712155874270975
0.85,0.0715613960658735
0.85,0.0717921172295924
0.85,0.0719098778072351
0.85,0.0719171595176008
0.85,0.0718167714576956
0.85,0.071611822524137
0.85,0.0713056938457076
0.85,0.0709020113583113
0.85,0.070404618645742
0.85,0.0698175500018128
0.85,0.069145004950304
0.85,0.0683913209394356
0.85,0.0675609499439362
0.85,0.0666584334194247
0.85,0.0656883790702771
0.85,0.0646554383711359
0.85,0.06356428506461
0.85,0.0624195946870645
0.85,0.0612260251683148
0.85,0.0599881985415889
0.85,0.0587106837931431
0.85,0.0573979800935362
0.85,0.0560545058917928
0.85,0.054684577479848
0.85,0.0532924043636531
0.85,0.0518820741017615
0.85,0.0504575430002117
0.85,0.0490226271838874
0.85,0.0475809948019562
0.85,0.0461361593378211
0.85,0.0446914740007516
0.85,0.0432501271580147
0.85,0.041815138773481
0.85,0.0403893578091689
0.85,0.038975460546767
0.85,0.0375759497834887
0.85,0.0361931548525652
0.85,0.0348292324194188
0.85,0.0334861680039262
0.85,0.0321657781726394
0.85,0.0308697134560175
0.85,0.0295994613409581
0.85,0.0283563507314873
0.85,0.0271415559513042
0.85,0.0259561015804883
0.85,0.0248008677509597
0.85,0.023676595205198
0.85,0.0225838916348367
0.85,0.0215232369015524
0.85,0.0204949897642976
0.85,0.0194993938311941
0.85,0.0185365839689861
0.85,0.0176065927053659
0.85,0.016709356692982
0.85,0.0158447230580875
0.85,0.0150124558433739
0.85,0.0142122422786601
0.85,0.0134436989965305
0.85,0.0127063778635641
0.85,0.0119997731734676
0.85,0.0113233249020843
0.85,0.0106764269602533
0.85,0.0100584310678737
0.85,0.00946865258669738
0.85,0.0089063750532643
0.85,0.00837085530134751
0.85,0.00786132800589612
0.85,0.00737700940343644
0.85,0.00691710248168476
0.85,0.00648079942716073
0.85,0.00606728624084441
0.85,0.00567574557264061
0.85,0.00530535989926118
0.85,0.00495531480378864
0.85,0.00462479778502334
0.85,0.00431301520625582
0.85,0.00401916751238018
0.85,0.00374247769903624
0.85,0.00348217746386625
0.85,0.00323751896068059
0.85,0.00300776791652968
0.85,0.00279220436140526
0.85,0.00259013188046109
0.85,0.00240087326385385
0.85,0.00222376945933811
0.85,0.00205818241944811
0.85,0.00190350130188621
0.85,0.00175912412920254
0.85,0.00162449211014182
0.85,0.00149904315236515
0.85,0.00138225342884746
0.85,0.00127361748104149
0.85,0.00117265014755685
0.85,0.00107888808302214
0.85,0.000991889702054438
0.85,0.000911234452208642
0.85,0.00083652513213317
0.85,0.000767374845263014
0.85,0.000703423708920514
0.85,0.000644330811423011
0.85,0.000589765157565036
0.85,0.000539434762508506
0.85,0.000493034952966376
0.85,0.00045029947737607
0.85,0.000410969238724856
0.86,0.00937353950623697
0.86,0.0111938350523248
0.86,0.0131331029003834
0.86,0.0151787967684364
0.86,0.0173180806827587
0.86,0.0195379470512192
0.86,0.0218253257319201
0.86,0.0241671838496814
0.86,0.0265506163529387
0.86,0.0289629275617319
0.86,0.0313917039981403
0.86,0.033824878942493
0.86,0.0362507891636268
0.86,0.0386582243005645
0.86,0.0410364693680371
0.86,0.0433753408506769
0.86,0.0456652168250297
0.86,0.0478970615301106
0.86,0.0500624447803037
0.86,0.0521535565901282
0.86,0.0541632173574561
0.86,0.0560848839296665
0.86,0.0579126518577183
0.86,0.0596412541253507
0.86,0.0612660566249816
0.86,0.0627830506380876
0.86,0.0641888425657278
0.86,0.0654806411437975
0.86,0.0666562423689094
0.86,0.0677140123495924
0.86,0.0686528683012533
0.86,0.0694722578634165
0.86,0.0701721369709731
0.86,0.0707529464336396
0.86,0.0712155874269967
0.86,0.0715613960658775
0.86,0.0717921172295914
0.86,0.0719098778072305
0.86,0.0719171595175946
0.86,0.0718167714576787
0.86,0.0716118225241062
0.86,0.0713056938456975
0.86,0.0709020113583113
0.86,0.0704046186457539
0.86,0.0698175501630165
0.86,0.0691450049503526
0.86,0.0683913209394825
0.86,0.0675609499439572
0.86,0.0666584334194514
0.86,0.0656883790702389
0.86,0.0646554383710892
0.86,0.0635642850643994
0.86,0.0624195946871091
0.86,0.0612260251682931
0.86,0.0599881985416694
0.86,0.0587106837932575
0.86,0.0573979808747147
0.86,0.0560545058923843
0.86,0.0546845774805242
0.86,0.0532924043681862
0.86,0.0518820741067778
0.86,0.0504575430061182
0.86,0.0490226271914957
0.86,0.0475809948960634
0.86,0.046136159349504
0.86,0.0446914740151063
0.86,0.0432501271757361
0.86,0.0418151387954149
0.86,0.040389357835911
0.86,0.0389754605793118
0.86,0.0375759498338012
0.86,0.0361931549132982
0.86,0.0348292324923585
0.86,0.0334861680197945
0.86,0.0321657781909161
0.86,0.0308697133753232
0.86,0.0295994612469551
0.86,0.0283563506319562
0.86,0.0271415558362385
0.86,0.0259561016024322
0.86,0.0248008677198315
0.86,0.0236765952032677
0.86,0.022583891509861
0.86,0.021523236751419
0.86,0.0204949896547283
0.86,0.0194993938259248
0.86,0.0185365839692379
0.86,0.0176065927126888
0.86,0.0167093566938065
0.86,0.0158447230589995
0.86,0.0150124558442019
0.86,0.0142122422805142
0.86,0.0134436989978863
0.86,0.0127063781153414
0.86,0.0119997731828638
0.86,0.0113233246537119
0.86,0.0106764270248989
0.86,0.010058431091851
0.86,0.00946865253421669
0.86,0.00890637499019875
0.86,0.00837085530785942
0.86,0.00786132790216953
0.86,0.00737700949595443
0.86,0.00691710246960331
0.86,0.00648079942663027
0.86,0.00606728624074426
0.86,0.00567574560017992
0.86,0.00530536002191417
0.86,0.00495531465491728
0.86,0.0046248004800431
0.86,0.00431301258043759
0.86,0.0040191677627357
0.86,0.00374247744035827
0.86,0.00348217896681358
0.86,0.00323751895594948
0.86,0.00300776628693833
0.86,0.00279220447068473
0.86,0.00259013220057525
0.86,0.00240087280419909
0.86,0.00222376947120906
0.86,0.00205818406785929
0.86,0.00190349989820104
0.86,0.00175912795114952
0.86,0.0016244879201528
0.86,0.00149904327809924
0.86,0.00138225366212263
0.86,0.0012736171100094
0.86,0.00117265004851341
0.86,0.00107888874455453
0.86,0.00099189076947237
0.86,0.00091123524074388
0.86,0.000836522672131634
0.86,0.000767374673688703
0.86,0.000703424225971361
0.86,0.00064433012482823
0.86,0.000589770145383195
0.86,0.0005394285806406
0.86,0.00049303617144858
0.86,0.000450298986594877
0.86,0.000410969149242213
0.86,0.000374801265085267
0.87,0.00768434639861851
0.87,0.00937353950652536
0.87,0.0111938350523436
0.87,0.0131331029003932
0.87,0.0151787967683825
0.87,0.0173180806826717
0.87,0.0195379470502228
0.87,0.0218253257332488
0.87,0.0241671838496469
0.87,0.0265506163529334
0.87,0.0289629275617154
0.87,0.031391703998118
0.87,0.0338248789424203
0.87,0.0362507891634506
0.87,0.0386582242988553
0.87,0.0410364693680607
0.87,0.0433753408507117
0.87,0.0456652168250424
0.87,0.0478970615301157
0.87,0.0500624447803001
0.87,0.0521535565901224
0.87,0.0541632173574482
0.87,0.0560848839296575
0.87,0.0579126518577102
0.87,0.0596412541253281
0.87,0.0612660566249289
0.87,0.0627830506380493
0.87,0.0641888425657088
0.87,0.0654806411439414
0.87,0.06665624236892
0.87,0.0677140123505739
0.87,0.0686528683012639
0.87,0.069472257863425
0.87,0.0701721369709795
0.87,0.0707529464336263
0.87,0.071215587427103
0.87,0.0715613960658754
0.87,0.0717921172295777
0.87,0.0719098778072133
0.87,0.071917159517575
0.87,0.0718167714576626
0.87,0.0716118225241003
0.87,0.0713056938457016
0.87,0.0709020113583371
0.87,0.0704046186457828
0.87,0.0698175501630341
0.87,0.0691450049504188
0.87,0.0683913209394976
0.87,0.0675609499437125
0.87,0.0666584334194096
0.87,0.0656883790697389
0.87,0.0646554383710122
0.87,0.0635642850646705
0.87,0.062419594687155
0.87,0.0612260251686533
0.87,0.0599881985419791
0.87,0.058710683794883
0.87,0.0573979808766277
0.87,0.0560545058945138
0.87,0.0546845774831917
0.87,0.0532924043676401
0.87,0.0518820741060437
0.87,0.0504575430053055
0.87,0.0490226271914625
0.87,0.0475809948114705
0.87,0.0461361592933814
0.87,0.0446914740195254
0.87,0.0432501271814685
0.87,0.0418151388025685
0.87,0.040389357844911
0.87,0.0389754605905077
0.87,0.0375759498368792
0.87,0.0361931549169867
0.87,0.0348292324970224
0.87,0.0334861680961933
0.87,0.0321657782817665
0.87,0.0308697134827252
0.87,0.0295994613727345
0.87,0.0283563507690638
0.87,0.0271415558391328
0.87,0.0259561014750276
0.87,0.0248008675569767
0.87,0.0236765950185699
0.87,0.0225838916379328
0.87,0.021523236901607
0.87,0.0204949897644632
0.87,0.0194993936304335
0.87,0.0185365838225916
0.87,0.0176065925389972
0.87,0.0167093566938457
0.87,0.0158447230591836
0.87,0.0150124558449002
0.87,0.0142122422812838
0.87,0.0134436989990521
0.87,0.0127063781173959
0.87,0.0119997731843309
0.87,0.0113233249617035
0.87,0.0106764270253243
0.87,0.0100584311860119
0.87,0.00946865258713236
0.87,0.00890637503471581
0.87,0.0083708552307511
0.87,0.00786132788918503
0.87,0.00737700939970143
0.87,0.00691710246240529
0.87,0.00648079940645108
0.87,0.00606728623996422
0.87,0.00567574495857115
0.87,0.00530536003759763
0.87,0.00495531478757116
0.87,0.00462480046461278
0.87,0.00431301538547246
0.87,0.00401916776143318
0.87,0.00374247770129843
0.87,0.00348217869920608
0.87,0.00323752052513382
0.87,0.00300776628148713
0.87,0.00279220277703751
0.87,0.00259013231595739
0.87,0.00240087313167003
0.87,0.00222376899880183
0.87,0.0020581840804712
0.87,0.00190350159093411
0.87,0.00175912650866716
0.87,0.00162449206475124
0.87,0.00149903903281356
0.87,0.00138225375722811
0.87,0.00127361744202736
0.87,0.00117264974786857
0.87,0.00107888514709331
0.87,0.000991890803815565
0.87,0.000911236491964562
0.87,0.000836523392709676
0.87,0.0007673722526369
0.87,0.000703420635226326
0.87,0.000644328639499037
0.87,0.000589770005957391
0.87,0.000539435181255321
0.87,0.000493034237763812
0.87,0.000450299726479031
0.87,0.000410968786280996
0.87,0.000374800922808838
0.88,0.00613783597586673
0.88,0.00768434639862788
0.88,0.00937353950654995
0.88,0.0111938350523234
0.88,0.0131331029003484
0.88,0.0151787967683616
0.88,0.0173180806827012
0.88,0.019537947051342
0.88,0.0218253257332431
0.88,0.0241671838496445
0.88,0.0265506163529205
0.88,0.0289629275616969
0.88,0.0313917039981011
0.88,0.0338248789422664
0.88,0.036250789163713
0.88,0.0386582243005928
0.88,0.0410364693680904
0.88,0.0433753408507248
0.88,0.045665216825044
0.88,0.0478970615301128
0.88,0.0500624447802768
0.88,0.0521535565900751
0.88,0.054163217357357
0.88,0.0560848839296508
0.88,0.0579126518576865
0.88,0.0596412541252825
0.88,0.0612660566248966
0.88,0.0627830506380362
0.88,0.0641888425651892
0.88,0.0654806411438773
0.88,0.0666562423689291
0.88,0.0677140123505839
0.88,0.0686528683012717
0.88,0.0694722578634303
0.88,0.0701721369709801
0.88,0.0707529464336405
0.88,0.0712155874270948
0.88,0.0715613960658703
0.88,0.0717921172295674
0.88,0.0719098778072047
0.88,0.0719171595175639
0.88,0.0718167714576602
0.88,0.0716118225241157
0.88,0.07130569384572
0.88,0.0709020113583448
0.88,0.0704046186457967
0.88,0.0698175501630461
0.88,0.0691450049502307
0.88,0.0683913209395231
0.88,0.0675609499439283
0.88,0.0666584334194965
0.88,0.0656883790666334
0.88,0.0646554383713404
0.88,0.0635642850649372
0.88,0.0624195946874261
0.88,0.0612260251693499
0.88,0.0599881985427864
0.88,0.0587106837945737
0.88,0.057397980876338
0.88,0.0560545058941249
0.88,0.0546845774829863
0.88,0.0532924043676314
0.88,0.0518820741062557
0.88,0.0504575430056938
0.88,0.0490226271932125
0.88,0.0475809948137936
0.88,0.0461361593528132
0.88,0.0446914740195009
0.88,0.0432501271810064
0.88,0.0418151388931173
0.88,0.040389357844862
0.88,0.0389754605904493
0.88,0.0375759498366006
0.88,0.036193154915789
0.88,0.0348292324967131
0.88,0.0334861680934355
0.88,0.0321657782784821
0.88,0.0308697134826497
0.88,0.0295994613727647
0.88,0.0283563507690696
0.88,0.0271415559951966
0.88,0.0259561016575205
0.88,0.0248008677838304
0.88,0.0236765950410334
0.88,0.0225838913656061
0.88,0.0215232365637004
0.88,0.0204949897336404
0.88,0.0194993938309554
0.88,0.0185365839690126
0.88,0.0176065926248048
0.88,0.0167093564986317
0.88,0.0158447228404341
0.88,0.0150124558447722
0.88,0.0142122422812496
0.88,0.0134436989996207
0.88,0.0127063781181804
0.88,0.0119997731855228
0.88,0.0113233249640452
0.88,0.0106764270299435
0.88,0.0100584311867695
0.88,0.00946865266784824
0.88,0.00890637503709413
0.88,0.00837085528903159
0.88,0.00786132773134285
0.88,0.00737700937437324
0.88,0.00691710235505982
0.88,0.00648079940836754
0.88,0.006067286239402
0.88,0.00567574559930728
0.88,0.00530535936482024
0.88,0.0049553148068302
0.88,0.00462480046409297
0.88,0.00431301536786122
0.88,0.00401916775091937
0.88,0.00374247770155178
0.88,0.0034821758097372
0.88,0.00323752024992463
0.88,0.00300776791898016
0.88,0.00279220276810555
0.88,0.0025901305430629
0.88,0.00240087325208282
0.88,0.00222376933531354
0.88,0.00205818359601739
0.88,0.00190350160452257
0.88,0.00175912823612556
0.88,0.0016244903542082
0.88,0.00149904324872496
0.88,0.00138224952480948
0.88,0.0012736175303516
0.88,0.00117265010947398
0.88,0.00107888721944827
0.88,0.000991887820296133
0.88,0.000911236574011376
0.88,0.00083652445477167
0.88,0.000767374329782022
0.88,0.000703421924515446
0.88,0.000644327185800986
0.88,0.000589767815879494
0.88,0.000539435251236231
0.88,0.000493008814764995
0.88,0.000450299638311336
0.88,0.000410968340240014
0.88,0.000374800972041456
0.88,0.000341568212656629
0.89,0.00613783597585185
0.89,0.00768434639873539
0.89,0.00937353950654453
0.89,0.0111938350523642
0.89,0.013133102900324
0.89,0.0151787967683752
0.89,0.0173180806827544
0.89,0.0195379470512578
0.89,0.0218253257332428
0.89,0.024167183849635
0.89,0.0265506163529053
0.89,0.0289629275616746
0.89,0.0313917039979437
0.89,0.0338248789424715
0.89,0.0362507891637291
0.89,0.0386582243006179
0.89,0.0410364693681065
0.89,0.0433753408507261
0.89,0.0456652168250446
0.89,0.0478970615301076
0.89,0.050062444780288
0.89,0.0521535565901091
0.89,0.0541632173574544
0.89,0.056084883929626
0.89,0.0579126518576464
0.89,0.0596412541252555
0.89,0.0612660566250008
0.89,0.0627830506374997
0.89,0.0641888425658531
0.89,0.0654806411439657
0.89,0.0666562423689359
0.89,0.0677140123505896
0.89,0.0686528683012746
0.89,0.0694722578634295
0.89,0.0701721369709765
0.89,0.0707529464336379
0.89,0.0712155874270858
0.89,0.0715613960658504
0.89,0.0717921172295618
0.89,0.0719098778071983
0.89,0.0719171595175754
0.89,0.0718167714576713
0.89,0.0716118225241181
0.89,0.0713056938457255
0.89,0.0709020113581995
0.89,0.0704046186457991
0.89,0.0698175501630344
0.89,0.0691450049503779
0.89,0.0683913209395121
0.89,0.0675609499440518
0.89,0.0666584334195639
0.89,0.0656883790704351
0.89,0.0646554383713178
0.89,0.0635642850651879
0.89,0.0624195946877943
0.89,0.0612260251692359
0.89,0.059988198542606
0.89,0.0587106837944991
0.89,0.0573979808764065
0.89,0.0560545058942481
0.89,0.0546845774829752
0.89,0.0532924043674811
0.89,0.0518820741073817
0.89,0.0504575430071857
0.89,0.0490226271932008
0.89,0.0475809948137764
0.89,0.0461361593527851
0.89,0.0446914740194693
0.89,0.043250127181374
0.89,0.0418151357355167
0.89,0.0403893578447696
0.89,0.0389754605903405
0.89,0.0375759498364741
0.89,0.0361931549159329
0.89,0.03482923249593
0.89,0.033486168095925
0.89,0.0321657782815703
0.89,0.030869713482791
0.89,0.0295994613728124
0.89,0.0283563507688537
0.89,0.0271415559889029
0.89,0.0259561016573975
0.89,0.0248008677838164
0.89,0.0236765952774605
0.89,0.0225838916379852
0.89,0.0215232369025692
0.89,0.0204949894159165
0.89,0.0194993934354406
0.89,0.0185365834820836
0.89,0.0176065926663476
0.89,0.0167093566923573
0.89,0.0158447229465888
0.89,0.0150124558444827
0.89,0.0142122420035828
0.89,0.013443698695127
0.89,0.0127063781179788
0.89,0.0119997731860211
0.89,0.0113233249497142
0.89,0.0106764270315249
0.89,0.0100584311897569
0.89,0.00946865267287889
0.89,0.00890637512302739
0.89,0.00837085485740152
0.89,0.00786132780246551
0.89,0.00737700929525187
0.89,0.00691710227999986
0.89,0.00648079928966694
0.89,0.00606728623758301
0.89,0.00567574557381612
0.89,0.00530536002357773
0.89,0.00495531480681977
0.89,0.0046248004824303
0.89,0.00431301536950635
0.89,0.00401916773203759
0.89,0.00374247768956226
0.89,0.00348217896986402
0.89,0.00323751723206733
0.89,0.00300776719468399
0.89,0.00279220447338746
0.89,0.00259013053954638
0.89,0.00240087142214862
0.89,0.00222376945947822
0.89,0.00205818394152657
0.89,0.00190350110980964
0.89,0.00175912825219227
0.89,0.0016244921037547
0.89,0.00149904152187963
0.89,0.0013822537700996
0.89,0.00127361330721243
0.89,0.00117265018244983
0.89,0.00107888856427718
0.89,0.000991891120907251
0.89,0.000911233573617443
0.89,0.000836524475211098
0.89,0.000767374108629593
0.89,0.000703421551986771
0.89,0.000644328701673302
0.89,0.000589766891074817
0.89,0.000539435118800835
0.89,0.000493036380257106
0.89,0.000450294239032534
0.89,0.000410969034211117
0.89,0.000374800050177537
0.89,0.00034156778843375
0.89,0.000311056484956662
0.9,0.0047448992525635
0.9,0.00613783597586697
0.9,0.00768434639865433
0.9,0.00937353950652271
0.9,0.0111938350522661
0.9,0.0131331029003261
0.9,0.0151787967678776
0.9,0.0173180806826053
0.9,0.0195379470513575
0.9,0.0218253257332364
0.9,0.0241671838496228
0.9,0.0265506163528869
0.9,0.028962927561567
0.9,0.0313917039980946
0.9,0.033824878942483
0.9,0.036250789163751
0.9,0.0386582243006433
0.9,0.0410364693681051
0.9,0.0433753408507039
0.9,0.0456652168250403
0.9,0.047897061530102
0.9,0.0500624447802824
0.9,0.0521535565901171
0.9,0.05416321735741
0.9,0.0560848839295909
0.9,0.0579126518576241
0.9,0.0596412541253534
0.9,0.0612660566239777
0.9,0.0627830506381748
0.9,0.0641888425658608
0.9,0.0654806411439703
0.9,0.0666562423689406
0.9,0.0677140123496141
0.9,0.0686528683012723
0.9,0.0694722578634216
0.9,0.0701721369709731
0.9,0.0707529464336218
0.9,0.0712155874270742
0.9,0.071561396065847
0.9,0.0717921172295693
0.9,0.0719098778072063
0.9,0.0719171595174919
0.9,0.0718167714576716
0.9,0.0716118225239893
0.9,0.0713056938457222
0.9,0.0709020113582954
0.9,0.0704046186457644
0.9,0.0698175501630459
0.9,0.0691450049504205
0.9,0.0683913209395624
0.9,0.0675609499440489
0.9,0.066658433419561
0.9,0.0656883790703995
0.9,0.0646554383715106
0.9,0.0635642850650429
0.9,0.062419594687692
0.9,0.0612260251691811
0.9,0.0599881985424993
0.9,0.0587106837942881
0.9,0.0573979808763015
0.9,0.0560545058941526
0.9,0.0546845774836345
0.9,0.0532924043635787
0.9,0.0518820741052402
0.9,0.0504575430071707
0.9,0.0490226271931831
0.9,0.047580994813753
0.9,0.0461361593527608
0.9,0.0446914740194343
0.9,0.043250127181349
0.9,0.0418151388024194
0.9,0.0403893578447478
0.9,0.0389754605903088
0.9,0.0375759498363846
0.9,0.0361931549164877
0.9,0.0348292324964277
0.9,0.0334861680957402
0.9,0.032165778281394
0.9,0.0308697134823286
0.9,0.0295994613715497
0.9,0.0283563507682679
0.9,0.0271415559946492
0.9,0.0259561016568607
0.9,0.0248008677833618
0.9,0.023676595277566
0.9,0.0225838916269953
0.9,0.0215232369024546
0.9,0.0204949897639648
0.9,0.0194993938309277
0.9,0.0185365835296816
0.9,0.0176065922156544
0.9,0.0167093561367444
0.9,0.0158447229989909
0.9,0.0150124558439115
0.9,0.0142122421376099
0.9,0.0134436989987343
0.9,0.0127063775552585
0.9,0.0119997728077774
0.9,0.0113233249644238
0.9,0.0106764270318731
0.9,0.0100584311908563
0.9,0.0094686526753176
0.9,0.0089063751326135
0.9,0.00837085539181848
0.9,0.00786132788588167
0.9,0.00737700937371866
0.9,0.00691710232051546
0.9,0.00648079920019895
0.9,0.00606728609260387
0.9,0.00567574557026851
0.9,0.00530536001795778
0.9,0.00495531477714639
0.9,0.00462480048451552
0.9,0.00431301538881512
0.9,0.00401916775783051
0.9,0.00374247765474345
0.9,0.0034821787798831
0.9,0.00323752052830772
0.9,0.00300776450003259
0.9,0.00279220372139788
0.9,0.00259013196986757
0.9,0.00240087141526435
0.9,0.00222376757820841
0.9,0.00205818406109515
0.9,0.00190350146631135
0.9,0.00175912766734099
0.9,0.00162449212212468
0.9,0.00149904326152628
0.9,0.00138225372645695
0.9,0.00127361755145294
0.9,0.00117264600670119
0.9,0.00107888856591343
0.9,0.000991891185722293
0.9,0.000911237197930959
0.9,0.000836521718590832
0.9,0.000767374039399193
0.9,0.000703422394108699
0.9,0.000644328055725119
0.9,0.000589769802230578
0.9,0.000539435087302031
0.9,0.000493035632219474
0.9,0.000450300281680693
0.9,0.000410963297700295
0.9,0.000374801199793051
0.9,0.000341567640627094
0.9,0.000311055932914694
0.9,0.00028306527324462
0.91,0.00351559543819067
0.91,0.00474489925256909
0.91,0.00613783597587495
0.91,0.00768434639864264
0.91,0.00937353950710018
0.91,0.0111938350522611
0.91,0.0131331028999109
0.91,0.0151787967625206
0.91,0.0173180806827832
0.91,0.0195379470513536
0.91,0.0218253257332267
0.91,0.0241671838496071
0.91,0.0265506163528132
0.91,0.0289629275614857
0.91,0.0313917039981046
0.91,0.0338248789425009
0.91,0.036250789163772
0.91,0.038658224300633
0.91,0.0410364693680873
0.91,0.0433753408507238
0.91,0.0456652168250351
0.91,0.0478970615300964
0.91,0.0500624447802888
0.91,0.05215355659008
0.91,0.0541632173573791
0.91,0.0560848839295724
0.91,0.0579126518577145
0.91,0.059641254124726
0.91,0.0612660566250162
0.91,0.0627830506381815
0.91,0.0641888425658685
0.91,0.0654806411439709
0.91,0.066656242368941
0.91,0.0677140123505883
0.91,0.0686528683012654
0.91,0.0694722578634145
0.91,0.0701721369709572
0.91,0.0707529464336122
0.91,0.0712155874270722
0.91,0.0715613960658531
0.91,0.0717921172295625
0.91,0.0719098778072038
0.91,0.071917159517463
0.91,0.0718167714576659
0.91,0.0716118225240702
0.91,0.0713056938456865
0.91,0.070902011358363
0.91,0.0704046186458091
0.91,0.069817550163049
0.91,0.0691450049504203
0.91,0.0683913209395676
0.91,0.0675609499440624
0.91,0.0666584334196565
0.91,0.0656883790705561
0.91,0.0646554383712543
0.91,0.0635642850649793
0.91,0.062419594687724
0.91,0.0612260251691638
0.91,0.0599881985426149
0.91,0.0587106837944372
0.91,0.057397980876261
0.91,0.0560545058947108
0.91,0.0546845774819124
0.91,0.0532924043684241
0.91,0.0518820741073774
0.91,0.0504575430071841
0.91,0.0490226271931891
0.91,0.0475809948137607
0.91,0.0461361593527624
0.91,0.0446914740194319
0.91,0.0432501271813411
0.91,0.04181513880225
0.91,0.0403893578446934
0.91,0.038975460590256
0.91,0.0375759498363575
0.91,0.0361931549164215
0.91,0.0348292324963645
0.91,0.0334861680956058
0.91,0.0321657782812045
0.91,0.0308697134821181
0.91,0.0295994613720999
0.91,0.028356350768346
0.91,0.0271415559948582
0.91,0.0259561016572035
0.91,0.0248008677832949
0.91,0.0236765952771951
0.91,0.0225838916377978
0.91,0.0215232369026913
0.91,0.0204949897657447
0.91,0.0194993938312431
0.91,0.0185365839686452
0.91,0.0176065927121266
0.91,0.016709356146188
0.91,0.0158447224429488
0.91,0.015012455162335
0.91,0.0142122422051385
0.91,0.013443698998078
0.91,0.0127063779368966
0.91,0.0119997731845245
0.91,0.0113233245247357
0.91,0.0106764265714057
0.91,0.0100584311901448
0.91,0.00946865267391805
0.91,0.00890637513378212
0.91,0.00837085539490734
0.91,0.00786132800067918
0.91,0.00737700936754782
0.91,0.00691710234911258
0.91,0.00648079928332845
0.91,0.00606728598997108
0.91,0.0056757454419607
0.91,0.00530536000868809
0.91,0.00495531478620403
0.91,0.00462480047055736
0.91,0.00431301539101092
0.91,0.00401916775773037
0.91,0.00374247769783875
0.91,0.00348217892489355
0.91,0.00323752032654778
0.91,0.00300776792251467
0.91,0.00279220093735488
0.91,0.00259013154122867
0.91,0.00240087288682744
0.91,0.00222376755716724
0.91,0.00205818214239528
0.91,0.00190350159147012
0.91,0.0017591281190632
0.91,0.00162449202335124
0.91,0.00149904329193706
0.91,0.00138225212175214
0.91,0.00127361731513487
0.91,0.0011726459536916
0.91,0.00107888876080664
0.91,0.000991891394918065
0.91,0.000911236929160397
0.91,0.000836525270556221
0.91,0.000767374185384639
0.91,0.000703423404362802
0.91,0.000644328881375777
0.91,0.000589767426279586
0.91,0.000539431511282107
0.91,0.000493033947866373
0.91,0.000450299917980956
0.91,0.000410942751750465
0.91,0.000374800611775417
0.91,0.000341567056467262
0.91,0.000311055675385585
0.91,0.000283065074444977
0.92,0.00351559543818779
0.92,0.00474489925261581
0.92,0.00613783597587081
0.92,0.00768434639862776
0.92,0.0093735395064939
0.92,0.0111938350522729
0.92,0.0131331029001166
0.92,0.0151787967684463
0.92,0.017318080682781
0.92,0.0195379470513466
0.92,0.0218253257332173
0.92,0.0241671838495628
0.92,0.0265506163527394
0.92,0.0289629275616806
0.92,0.0313917039981193
0.92,0.0338248789425194
0.92,0.0362507891637654
0.92,0.0386582243006188
0.92,0.0410364693681033
0.92,0.0433753408507185
0.92,0.0456652168250302
0.92,0.047897061530102
0.92,0.0500624447802556
0.92,0.052153556590053
0.92,0.0541632173573632
0.92,0.0560848839296558
0.92,0.0579126518577205
0.92,0.0596412541253669
0.92,0.0612660566250222
0.92,0.0627830506381857
0.92,0.0641888425658684
0.92,0.0654806411439735
0.92,0.0666562423689364
0.92,0.0677140123505814
0.92,0.0686528683012528
0.92,0.0694722578634049
0.92,0.0701721369709496
0.92,0.0707529464336181
0.92,0.0712155874270767
0.92,0.0715613960658466
0.92,0.0717921172295606
0.92,0.0719098778071988
0.92,0.0719171595175442
0.92,0.0718167714576303
0.92,0.0716118225241294
0.92,0.0713056938457379
0.92,0.0709020113583616
0.92,0.0704046186458052
0.92,0.069817550163045
0.92,0.0691450049504147
0.92,0.0683913209395854
0.92,0.0675609499438386
0.92,0.0666584334196232
0.92,0.0656883790705128
0.92,0.064655438371451
0.92,0.0635642850649819
0.92,0.0624195946876879
0.92,0.0612260251691336
0.92,0.0599881985419196
0.92,0.058710683793907
0.92,0.0573979808755707
0.92,0.0560545058930992
0.92,0.0546845774816048
0.92,0.0532924043660368
0.92,0.0518820741043756
0.92,0.0504575430034283
0.92,0.049022627188521
0.92,0.0475809948079804
0.92,0.0461361593456557
0.92,0.0446914740108324
0.92,0.0432501271708123
0.92,0.0418151387893035
0.92,0.0403893578291665
0.92,0.0389754605715692
0.92,0.0375759498365945
0.92,0.0361931549163265
0.92,0.0348292324962238
0.92,0.0334861680951587
0.92,0.0321657782807105
0.92,0.0308697134815916
0.92,0.0295994613718537
0.92,0.0283563507681166
0.92,0.0271415559943023
0.92,0.0259561016566316
0.92,0.02480086778312
0.92,0.0236765952767647
0.92,0.022583891637447
0.92,0.0215232369020447
0.92,0.0204949897653307
0.92,0.0194993938327951
0.92,0.0185365839690171
0.92,0.0176065926923092
0.92,0.016709356693039
0.92,0.0158447230577082
0.92,0.0150124551696412
0.92,0.0142122415268386
0.92,0.0134436989983839
0.92,0.0127063780233572
0.92,0.0119997731837587
0.92,0.0113233247425253
0.92,0.0106764270296851
0.92,0.0100584306795548
0.92,0.00946865212410608
0.92,0.00890637513332471
0.92,0.00837085537317783
0.92,0.00786132800250017
0.92,0.0073770093759824
0.92,0.00691710234097398
0.92,0.00648079871430607
0.92,0.00606728608671836
0.92,0.00567574532287018
0.92,0.00530535987167191
0.92,0.00495531477436773
0.92,0.00462480045490676
0.92,0.00431301538966
0.92,0.00401916775774747
0.92,0.00374247769755187
0.92,0.00348217896555814
0.92,0.00323752048074266
0.92,0.00300776771112754
0.92,0.00279220447743178
0.92,0.00259012867338515
0.92,0.00240087245351628
0.92,0.00222376907559685
0.92,0.00205818209603481
0.92,0.00190349963043057
0.92,0.00175912823879698
0.92,0.00162449200002701
0.92,0.00149904319069805
0.92,0.0013822538074344
0.92,0.00127361579531016
0.92,0.00117264970054687
0.92,0.00107888442903703
0.92,0.000991891464690031
0.92,0.000911237141284937
0.92,0.000836524865151844
0.92,0.000767371145188989
0.92,0.000703423437759643
0.92,0.000644329949328615
0.92,0.000589766359597288
0.92,0.000539432718718924
0.92,0.000493032995389608
0.92,0.000450298101509983
0.92,0.000410969409387452
0.92,0.000374797201513122
0.92,0.000341567935321585
0.92,0.000311055585126674
0.92,0.000283064657633503
0.92,0.000257406728270571
0.93,0.00245900927813286
0.93,0.0035155954381986
0.93,0.00474489925257728
0.93,0.00613783597589716
0.93,0.00768434639861859
0.93,0.00937353950649819
0.93,0.0111938350520545
0.93,0.0131331029004083
0.93,0.0151787967684456
0.93,0.0173180806827761
0.93,0.0195379470513387
0.93,0.0218253257331922
0.93,0.0241671838494967
0.93,0.0265506163520267
0.93,0.0289629275616925
0.93,0.0313917039981352
0.93,0.0338248789425346
0.93,0.0362507891637543
0.93,0.0386582243006316
0.93,0.0410364693680987
0.93,0.0433753408507142
0.93,0.0456652168250355
0.93,0.0478970615300726
0.93,0.050062444780232
0.93,0.0521535565900392
0.93,0.0541632173574396
0.93,0.0560848839296287
0.93,0.0579126518577261
0.93,0.0596412541253724
0.93,0.061266056625026
0.93,0.0627830506381839
0.93,0.0641888425658691
0.93,0.0654806411439691
0.93,0.0666562423689288
0.93,0.0677140123505684
0.93,0.0686528683012465
0.93,0.0694722578633989
0.93,0.0701721369709546
0.93,0.0707529464336147
0.93,0.0712155874269988
0.93,0.0715613960657706
0.93,0.0717921172294557
0.93,0.071909877807075
0.93,0.0719171595175757
0.93,0.0718167714576823
0.93,0.0716118225241335
0.93,0.0713056938457402
0.93,0.0709020113583625
0.93,0.070404618645804
0.93,0.0698175501628127
0.93,0.0691450049504002
0.93,0.0683913209395378
0.93,0.0675609499440069
0.93,0.0666584334194915
0.93,0.0656883790703355
0.93,0.0646554383712162
0.93,0.0635642850646599
0.93,0.0624195946872717
0.93,0.0612260251684967
0.93,0.0599881985421977
0.93,0.0587106837939278
0.93,0.0573979808756592
0.93,0.0560545058934225
0.93,0.0546845774820504
0.93,0.0532924043684098
0.93,0.0518820741074321
0.93,0.0504575430069015
0.93,0.0490226271928232
0.93,0.0475809948133737
0.93,0.0461361593522837
0.93,0.044691474018978
0.93,0.0432501271807658
0.93,0.0418151388016784
0.93,0.0403893578437995
0.93,0.03897546058914
0.93,0.0375759498330155
0.93,0.0361931549146829
0.93,0.034829232463934
0.93,0.0334861680566194
0.93,0.0321657782350048
0.93,0.0308697134795916
0.93,0.0295994613715502
0.93,0.0283563507677129
0.93,0.0271415559935313
0.93,0.0259561016559046
0.93,0.0248008677826065
0.93,0.023676595276422
0.93,0.0225838916370632
0.93,0.0215232369016187
0.93,0.0204949897088724
0.93,0.0194993938322563
0.93,0.0185365839687854
0.93,0.0176065927124271
0.93,0.0167093566936581
0.93,0.0158447230339198
0.93,0.0150124558437443
0.93,0.0142122422799724
0.93,0.0134436981758121
0.93,0.0127063772060765
0.93,0.0119997731837749
0.93,0.0113233248478377
0.93,0.0106764267891206
0.93,0.010058431187171
0.93,0.00946865264787711
0.93,0.008906374522202
0.93,0.00837085531793225
0.93,0.00786132800222128
0.93,0.00737700949840425
0.93,0.00691710235062604
0.93,0.00648079928128453
0.93,0.00606728607685136
0.93,0.00567574543543437
0.93,0.00530535971113322
0.93,0.00495531453258446
0.93,0.00462480045160607
0.93,0.00431301535763673
0.93,0.00401916772044864
0.93,0.0037424776978523
0.93,0.00348217808031603
0.93,0.00323752049847736
0.93,0.00300776788865731
0.93,0.00279220425811832
0.93,0.00259013232390815
0.93,0.00240086950700835
0.93,0.00222376863882556
0.93,0.0020581836666167
0.93,0.00190349956750158
0.93,0.00175912627465658
0.93,0.00162449210849758
0.93,0.00149904318624183
0.93,0.0013822537083974
0.93,0.00127361758892164
0.93,0.00117264835916342
0.93,0.00107888848802196
0.93,0.000991887069945685
0.93,0.000911237247513075
0.93,0.000836525219176654
0.93,0.000767374309572411
0.93,0.000703420510756558
0.93,0.000644329998271242
0.93,0.000589769243169336
0.93,0.000539432432509646
0.93,0.000493034272194937
0.93,0.000450297567326174
0.93,0.000410969135985706
0.93,0.000374801378488776
0.93,0.000341561956735514
0.93,0.000311056398714094
0.93,0.000283064127086341
0.93,0.000257406248184378
0.93,0.000233905048996341
0.94,0.00158311222799016
0.94,0.00245900927815025
0.94,0.00351559543819486
0.94,0.00474489925257246
0.94,0.00613783597585371
0.94,0.0076843463986182
0.94,0.00937353950631435
0.94,0.0111938350522379
0.94,0.0131331029003839
0.94,0.0151787967684423
0.94,0.01731808068277
0.94,0.0195379470513312
0.94,0.0218253257331349
0.94,0.0241671838496045
0.94,0.0265506163528967
0.94,0.0289629275617057
0.94,0.0313917039981482
0.94,0.0338248789425072
0.94,0.0362507891637647
0.94,0.0386582243006285
0.94,0.0410364693680951
0.94,0.0433753408507204
0.94,0.0456652168250093
0.94,0.0478970615300518
0.94,0.0500624447802203
0.94,0.0521535565901491
0.94,0.0541632173574168
0.94,0.0560848839296654
0.94,0.057912651857731
0.94,0.0596412541253748
0.94,0.0612660566245104
0.94,0.0627830506381823
0.94,0.0641888425658657
0.94,0.0654806411439619
0.94,0.0666562423689195
0.94,0.0677140123505638
0.94,0.0686528683012478
0.94,0.0694722578634035
0.94,0.0701721369709519
0.94,0.0707529464335502
0.94,0.0712155874270618
0.94,0.0715613960658038
0.94,0.0717921172295122
0.94,0.0719098778072071
0.94,0.0719171595175806
0.94,0.0718167714576863
0.94,0.0716118225241368
0.94,0.0713056938457423
0.94,0.0709020113580886
0.94,0.0704046186457924
0.94,0.0698175501628957
0.94,0.0691450049503965
0.94,0.0683913209395192
0.94,0.0675609499439865
0.94,0.0666584334194758
0.94,0.0656883790703313
0.94,0.0646554383711426
0.94,0.0635642850646805
0.94,0.0624195946871915
0.94,0.0612260251689348
0.94,0.059988198542813
0.94,0.0587106837947131
0.94,0.057397980876638
0.94,0.0560545058946478
0.94,0.0546845774835596
0.94,0.0532924043684785
0.94,0.0518820741074366
0.94,0.0504575430072544
0.94,0.0490226271932749
0.94,0.0475809948139025
0.94,0.0461361593529277
0.94,0.0446914740196191
0.94,0.0432501271815516
0.94,0.0418151388026384
0.94,0.0403893578449638
0.94,0.0389754480581452
0.94,0.0375759498346826
0.94,0.0361931549146871
0.94,0.0348292324946549
0.94,0.0334861680939029
0.94,0.0321657782794341
0.94,0.0308697134803032
0.94,0.0295994613655054
0.94,0.0283563507682276
0.94,0.0271415559117376
0.94,0.0259561016548646
0.94,0.0248008677818242
0.94,0.0236765952748041
0.94,0.0225838916357521
0.94,0.0215232369007434
0.94,0.0204949897605621
0.94,0.0194993938316503
0.94,0.018536583969589
0.94,0.0176065927115594
0.94,0.0167093566929932
0.94,0.015844723058891
0.94,0.0150124558446034
0.94,0.0142122422492454
0.94,0.0134436989978912
0.94,0.0127063781162278
0.94,0.0119997721924037
0.94,0.0113233238772694
0.94,0.0106764270218933
0.94,0.0100584310490945
0.94,0.00946865237838246
0.94,0.00890637512812531
0.94,0.00837085466335896
0.94,0.00786132728752031
0.94,0.0073770094973582
0.94,0.00691710248394561
0.94,0.00648079928323786
0.94,0.00606728608305018
0.94,0.0056757454225802
0.94,0.00530535986466774
0.94,0.00495531445897335
0.94,0.00462480018593592
0.94,0.00431301536019957
0.94,0.00401916771656596
0.94,0.00374247762244861
0.94,0.00348217896605174
0.94,0.00323751960104879
0.94,0.00300776789010104
0.94,0.00279220444165795
0.94,0.00259013209693881
0.94,0.00240087326141047
0.94,0.00222376561955895
0.94,0.00205818373657185
0.94,0.00190350117433002
0.94,0.00175912615938101
0.94,0.00162449013116372
0.94,0.00149904312535831
0.94,0.00138225379858392
0.94,0.00127338706773239
0.94,0.00117265024916291
0.94,0.00107888688719515
0.94,0.000991891244080056
0.94,0.00091123283787109
0.94,0.000836525305180302
0.94,0.000767374544976107
0.94,0.000703423779794043
0.94,0.000644326576112686
0.94,0.000589769186056355
0.94,0.000539433313758053
0.94,0.000493033655450059
0.94,0.000450297098050889
0.94,0.000410967680211094
0.94,0.000374800907538386
0.94,0.000341568109432089
0.94,0.0003110546648597
0.94,0.000283064272987854
0.94,0.000257405872177152
0.94,0.000233905138384838
0.95,0.00158311222798359
0.95,0.00245900927822996
0.95,0.00351559543819323
0.95,0.00474489925256325
0.95,0.00613783597585113
0.95,0.00768434639847859
0.95,0.00937353950642889
0.95,0.0111938350510424
0.95,0.0131331029003821
0.95,0.0151787967684378
0.95,0.0173180806827631
0.95,0.0195379470512828
0.95,0.0218253257331015
0.95,0.0241671838496114
0.95,0.0265506163529076
0.95,0.0289629275617173
0.95,0.0313917039981569
0.95,0.0338248789425154
0.95,0.0362507891637621
0.95,0.0386582243006247
0.95,0.0410364693681016
0.95,0.0433753408506976
0.95,0.0456652168249907
0.95,0.0478970615300415
0.95,0.0500624447802214
0.95,0.0521535565901315
0.95,0.0541632173574239
0.95,0.0560848839296702
0.95,0.0579126518577344
0.95,0.0596412541253431
0.95,0.0612660566250237
0.95,0.0627830506381817
0.95,0.0641888425658548
0.95,0.0654806411439537
0.95,0.0666562423689159
0.95,0.0677140123505648
0.95,0.0686528683012442
0.95,0.0694722578634019
0.95,0.0701721369709519
0.95,0.0707529464335913
0.95,0.0712155874270326
0.95,0.07156139606585
0.95,0.071792117229567
0.95,0.0719098778071481
0.95,0.0719171595175855
0.95,0.0718167714576911
0.95,0.0716118225241344
0.95,0.0713056938457366
0.95,0.0709020113583537
0.95,0.0704046186457909
0.95,0.0698175501578721
0.95,0.0691450049503861
0.95,0.0683913209395174
0.95,0.0675609499439299
0.95,0.0666584334193298
0.95,0.0656883790703615
0.95,0.0646554383712796
0.95,0.063564285064936
0.95,0.0624195946874911
0.95,0.0612260251692986
0.95,0.0599881985428247
0.95,0.0587106837948291
0.95,0.0573979808767741
0.95,0.0560545058947876
0.95,0.0546845774837363
0.95,0.0532924043685154
0.95,0.0518820741074715
0.95,0.0504575430072783
0.95,0.0490226271932884
0.95,0.0475809948138851
0.95,0.0461361593529079
0.95,0.0446914740196003
0.95,0.0432501271815348
0.95,0.0418151388026229
0.95,0.0403893578432942
0.95,0.0389754605887735
0.95,0.0375759354766569
0.95,0.0361931549166254
0.95,0.034829232496579
0.95,0.0334861680958789
0.95,0.032165778279584
0.95,0.0308697134805167
0.95,0.0295994613732607
0.95,0.0283563507686131
0.95,0.0271415559942035
0.95,0.0259561016565359
0.95,0.0248008677741046
0.95,0.0236765951514367
0.95,0.022583891633449
0.95,0.0215232368974962
0.95,0.0204949897631277
0.95,0.0194993938304847
0.95,0.01853658396883
0.95,0.0176065927131853
0.95,0.0167093566923122
0.95,0.0158447230580609
0.95,0.0150124558440837
0.95,0.0142122422808633
0.95,0.0134436989990094
0.95,0.0127063780788759
0.95,0.0119997731836083
0.95,0.0113233249619002
0.95,0.0106764258492422
0.95,0.010058431186994
0.95,0.00946865266937214
0.95,0.00890637481228485
0.95,0.00837085539132532
0.95,0.00786132796802663
0.95,0.00737700872233171
0.95,0.00691710248160904
0.95,0.00648079939920443
0.95,0.00606728608293761
0.95,0.0056757454298868
0.95,0.00530535984836389
0.95,0.00495531391468385
0.95,0.00462480029364998
0.95,0.00431301506907067
0.95,0.00401916772698807
0.95,0.00374247765461178
0.95,0.00348217888505564
0.95,0.00323752052440129
0.95,0.00300776696148786
0.95,0.00279220444269557
0.95,0.00259013228601912
0.95,0.00240087302672154
0.95,0.00222376947034375
0.95,0.00205818014092229
0.95,0.00190350124155247
0.95,0.00175912780788812
0.95,0.00162448998342524
0.95,0.00149904327462802
0.95,0.00138225362610211
0.95,0.00127361758141875
0.95,0.00117265025194335
0.95,0.00107888884270424
0.95,0.00099188957698626
0.95,0.000911237249881625
0.95,0.000836521012093083
0.95,0.000767374512610886
0.95,0.000703423934340197
0.95,0.000644330400509929
0.95,0.00058976607909722
0.95,0.000539434250897752
0.95,0.000493034404340786
0.95,0.000450297691518387
0.95,0.000410965997313273
0.95,0.000374799363172862
0.95,0.000341568446050378
0.95,0.000311054444189107
0.95,0.000283064879994299
0.95,0.000257405171739222
0.95,0.000233904663507811
0.95,0.000212395814652488
0.96,0.000894632080948942
0.96,0.00158311222799186
0.96,0.00245900927815222
0.96,0.0035155954381991
0.96,0.00474489925256418
0.96,0.00613783597585377
0.96,0.0076843463985418
0.96,0.00937353950528905
0.96,0.0111938350523041
0.96,0.013133102900379
0.96,0.0151787967684322
0.96,0.017318080682735
0.96,0.0195379470512514
0.96,0.0218253257332139
0.96,0.0241671838496202
0.96,0.0265506163529177
0.96,0.0289629275617249
0.96,0.0313917039981338
0.96,0.0338248789425133
0.96,0.0362507891637814
0.96,0.0386582243006317
0.96,0.0410364693680819
0.96,0.0433753408506803
0.96,0.0456652168249814
0.96,0.0478970615300423
0.96,0.050062444780267
0.96,0.0521535565901604
0.96,0.0541632173574618
0.96,0.0560848839296733
0.96,0.0579126518577355
0.96,0.0596412541253745
0.96,0.0612660566250209
0.96,0.0627830506381753
0.96,0.0641888425658518
0.96,0.0654806411439498
0.96,0.0666562423689165
0.96,0.0677140123505609
0.96,0.0686528683012073
0.96,0.0694722578633914
0.96,0.0701721369709216
0.96,0.0707529464336155
0.96,0.0712155874270768
0.96,0.0715613960658539
0.96,0.0717921172295705
0.96,0.0719098778071594
0.96,0.0719171595175851
0.96,0.0718167714576875
0.96,0.0716118225241341
0.96,0.0713056938457367
0.96,0.0709020113583553
0.96,0.0704046186458009
0.96,0.0698175501630552
0.96,0.0691450049503547
0.96,0.0683913209394974
0.96,0.0675609499440125
0.96,0.0666584334195309
0.96,0.0656883790704725
0.96,0.0646554383714186
0.96,0.0635642850647431
0.96,0.062419594687683
0.96,0.0612260251693527
0.96,0.0599881985428959
0.96,0.0587106837948392
0.96,0.0573979808767902
0.96,0.0560545058948008
0.96,0.0546845774837399
0.96,0.0532924043685197
0.96,0.0518820741074789
0.96,0.0504575430072892
0.96,0.0490226271933004
0.96,0.0475809948138815
0.96,0.046136159352876
0.96,0.0446914740195653
0.96,0.043250127181276
0.96,0.0418151388008482
0.96,0.0403893578430523
0.96,0.0389754605901972
0.96,0.0375759498363067
0.96,0.036193138537837
0.96,0.0348292324965807
0.96,0.0334861680958768
0.96,0.0321657782814764
0.96,0.0308697134806326
0.96,0.0295994613706654
0.96,0.0283563507669814
0.96,0.0271415559947576
0.96,0.0259561016569961
0.96,0.0248008677829673
0.96,0.0236765952769237
0.96,0.0225838916373314
0.96,0.0215232368861465
0.96,0.0204949895787175
0.96,0.0194993938268464
0.96,0.0185365839638746
0.96,0.0176065927118688
0.96,0.0167093566911963
0.96,0.0158447230572358
0.96,0.0150124558431318
0.96,0.0142122422799553
0.96,0.0134436989985318
0.96,0.0127063781173216
0.96,0.0119997731846786
0.96,0.0113233249614955
0.96,0.0106764270283353
0.96,0.0100584299154269
0.96,0.00946865128771757
0.96,0.00890637512700954
0.96,0.00837085520982606
0.96,0.00786132762773817
0.96,0.00737700949251807
0.96,0.00691710165876325
0.96,0.00648079853435402
0.96,0.00606728624105068
0.96,0.00567574542838667
0.96,0.00530535985638636
0.96,0.00495531460212684
0.96,0.00462479953936645
0.96,0.00431301519048799
0.96,0.00401916740407948
0.96,0.00374247766774927
0.96,0.00348217892112523
0.96,0.0032375204396724
0.96,0.00300776791832047
0.96,0.0027922034848098
0.96,0.00259013228606597
0.96,0.00240087322166005
0.96,0.00222376922781908
0.96,0.00205818408044234
0.96,0.00190349758865027
0.96,0.00175912786656429
0.96,0.0016244896043367
0.96,0.00149904110269361
0.96,0.00138225378657753
0.96,0.00127361740258936
0.96,0.00117264972652098
0.96,0.00107888884749374
0.96,0.000991891538517864
0.96,0.000911235405171684
0.96,0.000836521042389293
0.96,0.000767370627210884
0.96,0.000703424073741576
0.96,0.000644330319490294
0.96,0.0005897665544774
0.96,0.00053943426852765
0.96,0.000493035428038358
0.96,0.000450296599217914
0.96,0.000410967127804085
0.96,0.000374798367933415
0.96,0.000341568334382814
0.96,0.000311056578715441
0.96,0.000283059191139579
0.96,0.000257376680272703
0.96,0.000233903900550114
0.96,0.000212395331156578
0.96,0.000192725610117517
0.97,0.000398936165224327
0.97,0.000894632080950263
0.97,0.00158311222799098
0.97,0.00245900927815089
0.97,0.00351559543818787
0.97,0.00474489925256447
0.97,0.00613783597578448
0.97,0.00768434639757555
0.97,0.00937353950652406
0.97,0.0111938350523021
0.97,0.0131331029003756
0.97,0.0151787967684186
0.97,0.0173180806827068
0.97,0.0195379470508029
0.97,0.0218253257332207
0.97,0.0241671838496286
0.97,0.0265506163529247
0.97,0.0289629274660905
0.97,0.031391703998132
0.97,0.0338248789425311
0.97,0.036250789163766
0.97,0.0386582243006145
0.97,0.0410364693680666
0.97,0.0433753408506713
0.97,0.0456652168249819
0.97,0.0478970615300842
0.97,0.0500624447802908
0.97,0.0521535565901201
0.97,0.0541632173532515
0.97,0.0560848839296702
0.97,0.0579126518577336
0.97,0.0596412541253706
0.97,0.0612660566250155
0.97,0.0627830506381696
0.97,0.0641888425658505
0.97,0.0654806411439515
0.97,0.0666562423689136
0.97,0.067714012350568
0.97,0.068652868301224
0.97,0.0694722578633666
0.97,0.0701721369709545
0.97,0.0707529464336178
0.97,0.071215587427081
0.97,0.0715613960658578
0.97,0.0717921172293809
0.97,0.0719098778072143
0.97,0.0719171595175864
0.97,0.0718167714576887
0.97,0.0716118225241368
0.97,0.0713056938457411
0.97,0.0709020113583312
0.97,0.0704046186458067
0.97,0.0698175501629975
0.97,0.0691450049504022
0.97,0.0683913209395478
0.97,0.0675609499440513
0.97,0.0666584334195746
0.97,0.0656883790704755
0.97,0.064655438371442
0.97,0.0635642850650888
0.97,0.0624195946876806
0.97,0.0612260251690986
0.97,0.0599881985428287
0.97,0.0587106837947641
0.97,0.0573979808767178
0.97,0.0560545058947279
0.97,0.0546845774836637
0.97,0.0532924043684364
0.97,0.0518820741073787
0.97,0.0504575430070837
0.97,0.0490226271933101
0.97,0.047580994813892
0.97,0.0461361593528964
0.97,0.0446914740194938
0.97,0.0432501271800751
0.97,0.0418151388010419
0.97,0.0403893578447946
0.97,0.0389754605903478
0.97,0.0375759498365112
0.97,0.0361931549166051
0.97,0.0348292324965666
0.97,0.033486168095862
0.97,0.0321657782814594
0.97,0.0308697134821957
0.97,0.0295994613707604
0.97,0.028356350767088
0.97,0.027141555994758
0.97,0.0259561016591097
0.97,0.0248008677832481
0.97,0.0236765952768687
0.97,0.0225838916372733
0.97,0.0215232369013839
0.97,0.0204949897624721
0.97,0.0194993938293209
0.97,0.0185365837216239
0.97,0.017606592705303
0.97,0.0167093566869455
0.97,0.0158447230483828
0.97,0.0150124558418596
0.97,0.0142122422789879
0.97,0.0134436989934705
0.97,0.012706378110793
0.97,0.0119997731773187
0.97,0.0113233249632649
0.97,0.0106764270284212
0.97,0.0100584311865874
0.97,0.0094686526694634
0.97,0.00890637363776214
0.97,0.00837085538955318
0.97,0.00786132798814476
0.97,0.00737700908512373
0.97,0.00691710247640875
0.97,0.00648079942221536
0.97,0.00606728528027034
0.97,0.0056757455997547
0.97,0.00530535982253988
0.97,0.00495531460946363
0.97,0.00462480026648615
0.97,0.00431301517747307
0.97,0.00401916754830389
0.97,0.00374247732653443
0.97,0.00348217893672387
0.97,0.00323752047839387
0.97,0.00300776782944401
0.97,0.00279220447285944
0.97,0.0025901313004435
0.97,0.00240087321983617
0.97,0.00222376942906211
0.97,0.00205818383042211
0.97,0.00190350160565278
0.97,0.00175912417482005
0.97,0.00162449171156442
0.97,0.00149904069815254
0.97,0.00138225159170724
0.97,0.00127361757020816
0.97,0.00117265007110601
0.97,0.0010788882998285
0.97,0.000991891563273395
0.97,0.000911235612309991
0.97,0.000836524845749587
0.97,0.000767370325552186
0.97,0.000703424139537834
0.97,0.000644330615250599
0.97,0.000589769472784329
0.97,0.000539430904147764
0.97,0.000493035452349577
0.97,0.000450299418192301
0.97,0.000410966740740815
0.97,0.000374799655125546
0.97,0.000341568618158039
0.97,0.000311056166685475
0.97,0.000283065157177909
0.97,0.000257403474437812
0.97,0.000233904095247262
0.97,0.000212395013560851
0.97,0.000192725434919438
0.98,0.000398936165217955
0.98,0.000894632080961083
0.98,0.00158311222799064
0.98,0.00245900927814775
0.98,0.00351559543818724
0.98,0.00474489925251514
0.98,0.00613783597583531
0.98,0.00768434639865048
0.98,0.00937353950652296
0.98,0.0111938350522997
0.98,0.0131331029003708
0.98,0.0151787967683849
0.98,0.0173180806823606
0.98,0.0195379470513383
0.98,0.0218253257332276
0.98,0.0241671838496348
0.98,0.0265506163529225
0.98,0.0289629275617258
0.98,0.0313917039981481
0.98,0.0338248789425176
0.98,0.0362507891637511
0.98,0.0386582243006009
0.98,0.0410364693680194
0.98,0.0433753408506717
0.98,0.0456652168250201
0.98,0.0478970615301041
0.98,0.0500624447802932
0.98,0.0521535565901215
0.98,0.0541632173574551
0.98,0.0560848839296711
0.98,0.0579126518577294
0.98,0.0596412541253659
0.98,0.0612660566250094
0.98,0.0627830506381675
0.98,0.0641888425658492
0.98,0.0654806411439694
0.98,0.0666562423689141
0.98,0.0677140123505394
0.98,0.0686528683012471
0.98,0.0694722578634056
0.98,0.0701721369709573
0.98,0.0707529464336221
0.98,0.0712155874270853
0.98,0.0715613960658573
0.98,0.0717921172295708
0.98,0.0719098778072162
0.98,0.0719171595175879
0.98,0.0718167714576506
0.98,0.0716118225241127
0.98,0.0713056938457405
0.98,0.0709020113583706
0.98,0.0704046186457906
0.98,0.0698175501630372
0.98,0.0691450049480606
0.98,0.0683913209395595
0.98,0.0675609499440554
0.98,0.0666584334195144
0.98,0.0656883790704366
0.98,0.064655438371399
0.98,0.0635642850651096
0.98,0.0624195946876983
0.98,0.0612260251691838
0.98,0.0599881985428937
0.98,0.0587106837948228
0.98,0.0573979808767644
0.98,0.0560545058947692
0.98,0.0546845774836653
0.98,0.053292404368493
0.98,0.0518820741074427
0.98,0.050457543007238
0.98,0.0490226271933206
0.98,0.0475809948138665
0.98,0.0461361593528349
0.98,0.0446914740182643
0.98,0.0432501271797001
0.98,0.0418151388019542
0.98,0.0403893578440792
0.98,0.0389754605894227
0.98,0.0375759498353031
0.98,0.0361931549165706
0.98,0.0348292324965311
0.98,0.0334861680957795
0.98,0.0321657782814262
0.98,0.0308697134824212
0.98,0.029599461370899
0.98,0.0283563507671286
0.98,0.0271415559947973
0.98,0.0259561016570492
0.98,0.0248008677833194
0.98,0.0236765952769761
0.98,0.0225838916373997
0.98,0.0215232369019284
0.98,0.0204949897648643
0.98,0.0194993938319414
0.98,0.0185365839668393
0.98,0.0176065927102617
0.98,0.01670935666661
0.98,0.0158447230518173
0.98,0.0150124558330977
0.98,0.0142122422655382
0.98,0.0134436989961824
0.98,0.0127063781159185
0.98,0.0119997731838428
0.98,0.0113233249626277
0.98,0.0106764270301698
0.98,0.010058431188362
0.98,0.00946865259833252
0.98,0.00890637505713077
0.98,0.00837085379505953
0.98,0.00786132628609604
0.98,0.00737700949247166
0.98,0.00691710181977201
0.98,0.00648079941983259
0.98,0.00606728619473818
0.98,0.00567574458207587
0.98,0.00530535896207529
0.98,0.00495531453621489
0.98,0.00462480027138246
0.98,0.0043130151708457
0.98,0.0040191675329162
0.98,0.00374247747948941
0.98,0.00348217857549638
0.98,0.0032375204958206
0.98,0.00300776787094925
0.98,0.00279220438003525
0.98,0.00259013231866434
0.98,0.00240087220803731
0.98,0.00222376942460301
0.98,0.0020581840119549
0.98,0.00190350134952499
0.98,0.00175912825448998
0.98,0.00162448799213566
0.98,0.00149904285322955
0.98,0.0013822506446115
0.98,0.00127361536304149
0.98,0.00117265023603275
0.98,0.00107888868721262
0.98,0.000991890944406659
0.98,0.000911237324412006
0.98,0.000836523544258005
0.98,0.000767349830174346
0.98,0.000703419754995327
0.98,0.000644330715141805
0.98,0.000589769809303142
0.98,0.000539434651651405
0.98,0.000493032083482614
0.98,0.000450299323356163
0.98,0.00041096748130709
0.98,0.000374798789972264
0.98,0.000341565116511511
0.98,0.000311054666696897
0.98,0.000283065136901239
0.98,0.000257404833678532
0.98,0.000233904663344831
0.98,0.000212394287312456
0.98,0.000192725187090126
0.98,0.0001747512702166
0.99,9.99333777282571e-05
0.99,0.000398936165222725
0.99,0.000894632080953558
0.99,0.00158311222799168
0.99,0.0024590092781488
0.99,0.0035155954381573
0.99,0.00474489925254077
0.99,0.00613783597587081
0.99,0.0076843463986369
0.99,0.00937353950652143
0.99,0.0111938350523013
0.99,0.0131331029003511
0.99,0.0151787967683815
0.99,0.0173180806827671
0.99,0.0195379470513438
0.99,0.0218253257332332
0.99,0.0241671838496343
0.99,0.0265506163529267
0.99,0.0289629275616603
0.99,0.0313917039981372
0.99,0.0338248789425049
0.99,0.0362507891637391
0.99,0.0386582243005935
0.99,0.0410364693680581
0.99,0.0433753408507058
0.99,0.0456652168250363
0.99,0.0478970615301062
0.99,0.0500624447802939
0.99,0.0521535565901215
0.99,0.0541632173575204
0.99,0.0560848839296689
0.99,0.0579126518577244
0.99,0.0596412541253613
0.99,0.0612660566250076
0.99,0.0627830506381651
0.99,0.0641888425658323
0.99,0.0654806411439499
0.99,0.0666562423688912
0.99,0.0677140123505653
0.99,0.0686528683012508
0.99,0.0694722578634094
0.99,0.0701721369709621
0.99,0.070752946433624
0.99,0.0712155874270839
0.99,0.0715613960658576
0.99,0.0717921172295694
0.99,0.0719098778072142
0.99,0.0719171595175689
0.99,0.0718167714576898
0.99,0.0716118225241377
0.99,0.0713056938457442
0.99,0.0709020114602544
0.99,0.0704046186458017
0.99,0.0698175501630506
0.99,0.0691450049503433
0.99,0.0683913209395023
0.99,0.0675609499440696
0.99,0.0666584334196069
0.99,0.0656883790705134
0.99,0.0646554383714813
0.99,0.0635642850651292
0.99,0.0624195946877336
0.99,0.0612260251692024
0.99,0.0599881985426983
0.99,0.0587106837948349
0.99,0.0573979808767519
0.99,0.0560545058947899
0.99,0.0546845774836301
0.99,0.0532924043684135
0.99,0.0518820741073714
0.99,0.0504575430072973
0.99,0.0490226271932891
0.99,0.0475809948138631
0.99,0.0461361593528894
0.99,0.0446914740185193
0.99,0.0432501271815713
0.99,0.0418151388026193
0.99,0.0403893578447244
0.99,0.0389754605901139
0.99,0.0375759498359053
0.99,0.0361931549160057
0.99,0.034829232494571
0.99,0.0334861680937986
0.99,0.0321657782755109
0.99,0.0308697134822922
0.99,0.0295994613723761
0.99,0.0283563507671811
0.99,0.0271415559933363
0.99,0.025956101656995
0.99,0.0248008677832793
0.99,0.023676595276967
0.99,0.0225838916374012
0.99,0.0215232369019417
0.99,0.0204949897649177
0.99,0.0194993938319806
0.99,0.0185365839698862
0.99,0.0176065927133834
0.99,0.0167093566900214
0.99,0.0158447230531499
0.99,0.0150124558321221
0.99,0.0142122422703257
0.99,0.0134436989827729
0.99,0.0127063780997654
0.99,0.0119997731823334
0.99,0.0113233249625215
0.99,0.0106764270300532
0.99,0.0100584311871319
0.99,0.0094686526715404
0.99,0.00890637505817526
0.99,0.00837085538922588
0.99,0.00786132629959435
0.99,0.00737700765985561
0.99,0.00691710247527078
0.99,0.00648079941934765
0.99,0.00606728623266806
0.99,0.00567574554854611
0.99,0.00530535897360429
0.99,0.00495531365101565
0.99,0.00462480022858625
0.99,0.00431301516267757
0.99,0.00401916752481246
0.99,0.00374247746179024
0.99,0.00348217873884837
0.99,0.00323752011605483
0.99,0.00300776789703106
0.99,0.0027922044243156
0.99,0.00259013222153204
0.99,0.00240087325525717
0.99,0.00222376838892746
0.99,0.00205818403031843
0.99,0.00190350153580288
0.99,0.0017591279955067
0.99,0.0016244921254458
0.99,0.00149903856123701
0.99,0.00138225333797948
0.99,0.00127361480213484
0.99,0.00117264803303385
0.99,0.00107888882750018
0.99,0.000991891434967362
0.99,0.000911237211700389
0.99,0.000836525392166054
0.99,0.000767372904480368
0.99,0.000703400397986886
0.99,0.00064432628497002
0.99,0.000589769686651476
0.99,0.000539434818303874
0.99,0.000493035856938828
0.99,0.000450296389434612
0.99,0.000410968442944082
0.99,0.000374797715041453
0.99,0.000341566104566038
0.99,0.000311053569962194
0.99,0.000283063738498512
0.99,0.000257407165266788
0.99,0.000233899203907484
0.99,0.000212395774102703
0.99,0.000192724517430687
0.99,0.000174751118938943
1,NaN
1,9.99333777282711e-05
1,0.000398936165223093
1,0.000894632080952533
1,0.00158311222798851
1,0.00245900927813377
1,0.00351559543816756
1,0.00474489925257447
1,0.00613783597587272
1,0.00768434639863603
1,0.00937353950652624
1,0.0111938350522859
1,0.0131331029003387
1,0.0151787967683813
1,0.0173180806827712
1,0.0195379470513485
1,0.0218253257332337
1,0.0241671838496378
1,0.0265506163529224
1,0.0289629275617113
1,0.0313917039981261
1,0.0338248789424945
1,0.0362507891637324
1,0.0386582243005927
1,0.0410364693680658
1,0.0433753408507191
1,0.0456652168250385
1,0.047897061530107
1,0.0500624447802933
1,0.0521535565901201
1,0.0541632173575228
1,0.0560848839296634
1,0.0579126518577203
1,0.0596412541253599
1,0.0612660566250004
1,0.0627830506381478
1,0.0641888425658377
1,0.0654806411439242
1,0.0666562423689172
1,0.0677140123505685
1,0.0686528683012539
1,0.0694722578633134
1,0.0701721369709638
1,0.0707529464336229
1,0.0712155874270823
1,0.0715613960658547
1,0.0717921172295709
1,0.0719098778072151
1,0.071917159517587
1,0.0718167714576899
1,0.0716118225241382
1,0.0713056938457249
1,0.0709020113583287
1,0.070404618645753
1,0.0698175501629655
1,0.0691450049504206
1,0.0683913209395726
1,0.0675609499440852
1,0.0666584334169613
1,0.0656883790705322
1,0.0646554383715754
1,0.063564285065156
1,0.0624195946867133
1,0.0612260251691302
1,0.059988198542593
1,0.0587106837948431
1,0.0573979808767842
1,0.0560545058947594
1,0.0546845774836958
1,0.0532924043684711
1,0.0518820741074616
1,0.0504575430072669
1,0.0490226271933353
1,0.0475809948139212
1,0.0461361600683617
1,0.044691474019694
1,0.0432501271816405
1,0.0418151388027996
1,0.0403893578451215
1,0.0389754605907052
1,0.0375759498365291
1,0.0361931549166357
1,0.0348292324966007
1,0.0334861680959042
1,0.0321657782815097
1,0.0308697134824132
1,0.0295994613710934
1,0.0283563507616785
1,0.0271415559883474
1,0.0259561016565489
1,0.0248008677832698
1,0.0236765952766095
1,0.0225838916373644
1,0.0215232369018764
1,0.0204949897649023
1,0.0194993938319822
1,0.0185365839698278
1,0.0176065927134521
1,0.0167093566946807
1,0.0158447230598205
1,0.0150124558368891
1,0.0142122422713782
1,0.0134436989873459
1,0.0127063781078824
1,0.0119997731675969
1,0.011323324942637
1,0.0106764270288302
1,0.0100584311875149
1,0.00946865267084096
1,0.00890637506171688
1,0.00837085538950166
1,0.00786132792554795
1,0.00737700949290798
1,0.00691710052270844
1,0.00648079941985857
1,0.0060672862190867
1,0.00567574505752999
1,0.00530536003165127
1,0.00495531480056832
1,0.0046247992564965
1,0.00431301515656557
1,0.0040191675143757
1,0.00374247745179868
1,0.00348217870949163
1,0.00323752028932356
1,0.00300776749418086
1,0.00279220444580464
1,0.00259013226878402
1,0.00240087315330983
1,0.00222376942017055
1,0.0020581829768811
1,0.0019035015513007
1,0.00175912818508683
1,0.00162449186759184
1,0.00149903914776583
1,0.00138225292183081
1,0.00127361708436458
1,0.00117264742938783
1,0.00107888665919753
1,0.000991891373448572
1,0.000911237242896767
1,0.000836525387813314
1,0.000767374945702226
1,0.000703422242202212
1,0.00064432655757507
1,0.000589765929064789
1,0.000539434745973288
1,0.000493035823689425
1,0.000450296287928698
1,0.000410968431906245
1,0.00037480047133176
1,0.000341564988747933
1,0.000311054813660228
1,0.000283063338646361
1,0.000257406450976827
1,0.000233904898044646
1,0.000212392349370649
1,0.000192725442582642
1,0.00017475120565269
1,0.000158339380280204


==> fig/coord2.csv <==
0.3825,0
0.385,0
0.3875,0
0.39,0
0.3925,0
0.395,0
0.3975,0
0.4,0
0.4025,0
0.405,0
0.4075,0
0.41,0
0.4125,0
0.415,0
0.4175,0
0.42,0
0.4225,0
0.425,0
0.4275,0
0.43,0
0.4325,0
0.435,0
0.4375,0
0.44,0
0.4425,0
0.445,0
0.4475,0
0.45,0
0.4525,0
0.455,0
0.4575,0
0.46,0
0.4625,0
0.465,0
0.4675,0
0.47,0
0.4725,0
0.475,0
0.4775,0
0.48,0
0.4825,0
0.485,0
0.4875,0
0.49,0
0.4925,0
0.495,0
0.4975,0
0.5,0
0.5025,0
0.505,0
0.5075,0
0.51,0
0.5125,0
0.515,0
0.5175,0
0.52,0
0.5225,0
0.525,0
0.5275,0
0.53,0
0.5325,0
0.535,0
0.5375,0
0.54,0
0.5425,0
0.545,0
0.5475,0
0.55,0
0.5525,0
0.555,0
0.5575,0
0.56,0
0.5625,0
0.565,0
0.5675,0
0.57,0
0.5725,0
0.575,0
0.5775,0
0.58,0
0.5825,0
0.585,0
0.5875,0
0.59,0
0.5925,0
0.595,0
0.5975,0
0.6,0
0.6025,0
0.605,0
0.6075,0
0.61,0
0.6125,0
0.615,0
0.6175,0
0.62,0
0.6225,0
0.625,0
0.6275,0
0.63,0
0.6325,0
0.635,0
0.6375,0
0.64,0
0.6425,0
0.645,0
0.6475,0
0.65,0
0.6525,0
0.655,0
0.6575,0
0.66,0
0.6625,0
0.665,0
0.6675,0
0.67,0
0.6725,0
0.675,0
0.6775,0
0.68,0
0.6825,0
0.685,0
0.6875,0
0.69,0
0.6925,0
0.695,0
0.6975,0
0.7,0
0.7025,0
0.705,0
0.7075,0
0.71,0
0.7125,0
0.715,0
0.7175,0
0.72,0
0.7225,0
0.725,0
0.7275,0
0.73,0
0.7325,0
0.735,0
0.7375,0
0.74,0
0.7425,0
0.745,0
0.7475,0
0.75,0
0.7525,0
0.755,0
0.7575,0
0.76,0
0.7625,0
0.765,0
0.7675,0
0.77,0
0.7725,0
0.775,0
0.7775,0
0.78,0
0.7825,0
0.785,0
0.7875,0
0.79,0
0.7925,0
0.795,0
0.7975,0
0.8,0
0.8025,0
0.805,0
0.8075,0
0.81,0
0.8125,0
0.815,0
0.8175,0
0.82,0
0.8225,0
0.825,0
0.8275,0
0.83,0
0.8325,0
0.835,0
0.8375,0
0.84,0
0.8425,0
0.845,0
0.8475,0
0.85,0
0.8525,0
0.855,0
0.8575,0
0.86,0
0.8625,0
0.865,0
0.8675,0
0.87,0
0.8725,0
0.875,0
0.8775,0
0.88,0
0.8825,0
0.885,0
0.8875,0
0.89,0
0.8925,0
0.895,0
0.8975,0
0.9,0
0.9025,0
0.905,0
0.9075,0
0.91,0
0.9125,0
0.915,0
0.9175,0
0.92,0
0.9225,0
0.925,0
0.9275,0
0.93,0
0.9325,0
0.935,0
0.9375,0
0.94,0
0.9425,0
0.945,0
0.9475,0
0.95,0
0.9525,0
0.955,0
0.9575,0
0.96,0
0.9625,0
0.965,0
0.9675,0
0.97,0
0.9725,0
0.975,0
0.9775,0
0.98,0
0.9825,0
0.985,0
0.9875,0
0.99,0
0.9925,0
0.995,0
0.9975,0
1,0


==> fig/coord2lossy.csv <==
0.36375,0.0361931549176637
0.365,0.0327057067273986
0.36625,0.0302685085288354
0.3675,0.0276393044211386
0.36875,0.0248130777191483
0.37,0.0223882193690605
0.37125,0.0201499125832648
0.3725,0.0176153234819212
0.37375,0.0149931886738586
0.375,0.012740318812529
0.37625,0.0100322837159963
0.3775,0.00810463884964485
0.37875,0.00605715820653085
0.38,0.00284913966070521
0.38125,0.000794281824331389
0.3825,-1.60982338570648e-14
0.38375,-1.0769163338864e-14
0.385,-8.43769498715119e-15
0.38625,-2.88657986402541e-15
0.3875,-4.64017713142084e-12
0.38875,1.02140518265514e-14
0.39,-3.98103772170089e-12
0.39125,-2.90101276334553e-13
0.3925,-3.23074900165921e-13
0.39375,3.63042929052426e-14
0.395,-2.19713136573318e-13
0.39625,-2.41806574763359e-13
0.3975,-1.0369483049999e-13
0.39875,-1.765254609154e-12
0.4,6.3726801613484e-14
0.40125,-3.66373598126302e-15
0.4025,-2.90878432451791e-14
0.40375,7.53841433720481e-14
0.405,9.15933995315754e-14
0.40625,6.67244037799719e-14
0.4075,8.55981951985996e-14
0.40875,1.12465592394528e-13
0.41,1.0547118733939e-13
0.41125,1.15241149956091e-13
0.4125,1.06470388061553e-13
0.41375,9.01501095995627e-14
0.415,7.70494779089859e-14
0.41625,6.12843109593086e-14
0.4175,4.59632332194815e-14
0.41875,3.01980662698043e-14
0.42,1.79856129989275e-14
0.42125,5.10702591327572e-15
0.4225,-6.55031584528842e-15
0.42375,-1.59872115546023e-14
0.425,-2.52020626589911e-14
0.42625,-3.37507799486048e-14
0.4275,-4.2632564145606e-14
0.42875,-4.9960036108132e-14
0.43,-5.6932236702778e-13
0.43125,-6.13509243407862e-13
0.4325,-6.51589893152504e-13
0.43375,-6.84674539286334e-13
0.435,-7.13984427136438e-13
0.43625,-7.37299110653566e-13
0.4375,-7.54951656745106e-13
0.43875,-7.67386154620908e-13
0.44,-5.93725069109041e-12
0.44125,-6.19593265582807e-12
0.4425,-6.3270499950363e-12
0.44375,-6.39654995637784e-12
0.445,-6.41509068088908e-12
0.44625,-6.38655794915621e-12
0.4475,-6.30179242122608e-12
0.44875,-5.02955455061738e-11
0.45,-4.23708845787019e-11
0.45125,-5.38392663784748e-11
0.4525,-5.9153792975053e-12
0.45375,-7.58115792365288e-13
0.455,-7.506772981003e-13
0.45625,-7.42017558508223e-13
0.4575,-5.00078867204934e-11
0.45875,-4.76389483416995e-11
0.46,-4.52642368031775e-11
0.46125,-6.81343870212459e-13
0.4625,-3.4028335704761e-14
0.46375,-5.41226397032801e-10
0.465,-6.42486064350578e-13
0.46625,-2.4757973449141e-14
0.4675,-1.68753899743024e-14
0.46875,-1.08171915869093e-09
0.47,2.44249065417534e-15
0.47125,1.09356967925578e-14
0.4725,2.07611705604904e-14
0.47375,3.05866443284231e-14
0.475,1.87072579649339e-14
0.47625,2.75890421619351e-14
0.4775,3.65263375101677e-14
0.47875,4.59077220682502e-14
0.48,5.56221735337203e-14
0.48125,6.49480469405717e-14
0.4825,7.21644966006352e-14
0.48375,7.27196081129478e-14
0.485,6.60027588139656e-14
0.48625,7.4273920347423e-14
0.4875,7.53841433720481e-14
0.48875,7.67164110015983e-14
0.49,8.4821039081362e-14
0.49125,8.34887714518118e-14
0.4925,8.68194405256872e-14
0.49375,8.92619311798626e-14
0.495,8.99280649946377e-14
0.49625,-2.90878432451791e-13
0.4975,9.1926466438963e-14
0.49875,-2.1316282072803e-14
0.5,9.02611319020252e-14
0.50125,9.11493103217254e-14
0.5025,9.12603326241879e-14
0.50375,9.05941988094128e-14
0.505,-3.60822483003176e-14
0.50625,8.94839757847876e-14
0.5075,-4.06341627012807e-14
0.50875,8.43769498715119e-14
0.51,8.26005930321116e-14
0.51125,8.19344592173366e-14
0.5125,8.26005930321116e-14
0.51375,7.70494779089859e-14
0.515,7.39408534400354e-14
0.51625,7.23865412055602e-14
0.5175,7.28306304154103e-14
0.51875,7.59392548843607e-14
0.52,8.17124146124115e-14
0.52125,7.01660951563099e-14
0.5225,6.43929354282591e-14
0.52375,6.3948846218409e-14
0.525,6.57252030578093e-14
0.52625,-1.42053036000789e-13
0.5275,6.21724893790088e-14
0.52875,5.72875080706581e-14
0.53,5.27355936696949e-14
0.53125,-7.91589016557737e-14
0.5325,1.66533453693773e-16
0.53375,3.80806497446429e-14
0.535,3.38618022510673e-14
0.53625,3.15303338993544e-14
0.5375,2.77555756156289e-14
0.53875,2.21489493412719e-14
0.54,-9.48130463029884e-14
0.54125,-5.41788836017076e-14
0.5425,-7.78266340262235e-14
0.54375,-1.00586206031039e-13
0.545,-1.22568621918617e-13
0.54625,-1.43551837084033e-13
0.5475,-1.64090963039598e-13
0.54875,-1.82742709853301e-13
0.55,-5.55444579219966e-13
0.55125,-2.18713935851156e-13
0.5525,-2.35589325825458e-13
0.55375,-2.51021425867748e-13
0.555,-2.674527266322e-13
0.55625,-2.78888023785839e-13
0.5575,-6.26831919703363e-13
0.55875,-3.02202707302968e-13
0.56,-3.12250225675825e-13
0.56125,-3.19300141882195e-13
0.5625,-1.18260956583072e-12
0.56375,-1.49447121344792e-12
0.565,-1.53677959247034e-10
0.56625,-1.78135284301106e-12
0.5675,-1.86783921662936e-12
0.56875,-1.91718863007395e-12
0.57,-1.93223215205762e-12
0.57125,-1.91247018221929e-12
0.5725,-2.04131156422704e-12
0.57375,-1.99112948351399e-12
0.575,-1.90764071206218e-12
0.57625,-1.81088477546609e-12
0.5775,-1.92057481029906e-12
0.57875,-1.76503256454907e-12
0.58,-1.90780724551587e-12
0.58125,-1.71246350433307e-12
0.5825,-1.81632486828676e-12
0.58375,-1.53327350815857e-12
0.585,-1.99285032920216e-12
0.58625,-3.48110429371218e-13
0.5875,-3.26627613844721e-13
0.58875,-3.33733041202322e-13
0.59,-3.39284156325448e-13
0.59125,-3.4333647036533e-13
0.5925,-2.86048962294672e-13
0.59375,-2.94764213037979e-13
0.595,-3.30624416733372e-13
0.59625,-7.66275931596283e-13
0.5975,-7.97806265495637e-13
0.59875,-1.04873332240629e-11
0.6,-2.94875235340442e-13
0.60125,-2.99871238951255e-13
0.6025,-3.03534974932518e-13
0.60375,-3.05921954435462e-13
0.605,-2.86048962294672e-13
0.60625,-3.03868041839905e-13
0.6075,-2.92710300442423e-13
0.60875,-3.8702374638433e-13
0.61,-2.77056155795208e-13
0.61125,-8.75293393320931e-10
0.6125,-2.82218692859715e-13
0.61375,-2.82995848976952e-13
0.615,-3.74145159298678e-13
0.61625,-2.69784194983913e-13
0.6175,-2.71560551823313e-13
0.61875,-2.72393219091782e-13
0.62,-2.71949129881932e-13
0.62125,-2.70616862252382e-13
0.6225,-2.68174371598207e-13
0.62375,-4.23883150801885e-13
0.625,-2.60569343879524e-13
0.62625,-2.55240273361323e-13
0.6275,-2.57627252864268e-13
0.62875,-4.36761737887537e-13
0.63,-2.5024426975051e-13
0.63125,-2.45248266139697e-13
0.6325,-2.65965027779203e-12
0.63375,-4.52748949442139e-13
0.635,-2.24542606730438e-13
0.63625,-2.16049400592055e-13
0.6375,-2.13773443391574e-13
0.63875,-4.18554080283684e-13
0.64,-1.87183601951801e-13
0.64125,-1.76303416310475e-13
0.6425,-5.94790272590018e-10
0.64375,-1.89681603757208e-13
0.645,-1.79856129989275e-13
0.64625,-1.69420033557799e-13
0.6475,-1.3141709942488e-12
0.64875,-1.46993528460371e-13
0.65,-1.35225164399344e-13
0.65125,-1.23012711128467e-13
0.6525,-1.11521902823597e-13
0.65375,-1.97508676080815e-12
0.655,-8.60422844084496e-14
0.65625,-3.66595642731227e-13
0.6575,-1.88349336127658e-12
0.65875,-9.62008250837698e-14
0.66,-2.04125605307581e-12
0.66125,-7.29416527178728e-14
0.6625,-3.42614825399323e-13
0.66375,-4.81836792687318e-14
0.665,-1.36405109429916e-10
0.66625,-2.33701946683595e-14
0.6675,-1.11577413974828e-14
0.66875,-6.43929354282591e-15
0.67,-7.08100245105925e-12
0.67125,2.48689957516035e-14
0.6725,-1.3988810110277e-14
0.67375,-1.88737914186277e-15
0.675,-3.7412450915042e-10
0.67625,2.21211937656562e-14
0.6775,2.70894418008538e-14
0.67875,2.33146835171283e-14
0.68,1.3988810110277e-14
0.68125,4.70734562441066e-14
0.6825,2.08721928629529e-14
0.68375,2.41473507855972e-14
0.685,1.67643676718399e-14
0.68625,1.28785870856518e-14
0.6875,2.33146835171283e-14
0.68875,3.99680288865056e-15
0.69,-6.62523713668151e-09
0.69125,-6.77402578475039e-13
0.6925,-5.95523630408934e-13
0.69375,-5.12978548528054e-13
0.695,-4.30128155315401e-13
0.69625,-3.4688918404413e-13
0.6975,-2.63927768529015e-13
0.69875,-1.17506004926327e-12
0.7,-9.91706716746421e-14
0.70125,-3.33899574656016e-14
0.7025,-8.30446822419617e-14
0.70375,4.48530101948563e-14
0.705,3.26405569239796e-14
0.70625,2.08721928629529e-14
0.7075,-3.25728333194775e-12
0.70875,-7.7937656328686e-14
0.71,2.06501482580279e-14
0.71125,1.765254609154e-14
0.7125,-1.3988810110277e-14
0.71375,1.18238752122579e-14
0.715,1.3988810110277e-14
0.71625,-3.5527136788005e-15
0.7175,9.71445146547012e-15
0.71875,2.27595720048157e-15
0.72,-7.45475903229931e-12
0.72125,-8.89793794200955e-12
0.7225,-3.7274627828765e-12
0.72375,-4.55191440096314e-15
0.725,-3.62165852862972e-12
0.72625,-7.16093850883226e-15
0.7275,-2.69440025846279e-12
0.72875,-4.37006737463719e-08
0.73,-1.70701230928216e-11
0.73125,-2.22044604925031e-14
0.7325,-2.85882428840978e-14
0.73375,-2.12052597703405e-14
0.735,-2.79221090693227e-14
0.73625,-2.71205280455433e-12
0.7375,-2.59703369920317e-12
0.73875,-3.08642000845794e-14
0.74,-3.70814490224802e-14
0.74125,-2.50910403565285e-14
0.7425,-3.14193115968919e-14
0.74375,1.67643676718399e-14
0.745,-3.59734464439043e-12
0.74625,2.43138842392909e-14
0.7475,1.85962356624714e-14
0.74875,2.94209101525666e-15
0.75,-3.88578058618805e-15
0.75125,-3.11972669919669e-12
0.7525,-1.65423230669148e-14
0.75375,-2.25375273998907e-14
0.755,-1.11022302462516e-15
0.75625,-9.96980276113391e-14
0.7575,-1.54765089632747e-13
0.75875,-8.91509088774001e-14
0.76,-8.26005930321116e-14
0.76125,-7.7715611723761e-14
0.7625,-6.12399020383236e-13
0.76375,-7.23865412055602e-14
0.765,-1.33226762955019e-13
0.76625,-7.43849426498855e-14
0.7675,-7.50510764646606e-14
0.76875,-9.10382880192628e-14
0.77,1.39610545346613e-14
0.77125,-1.20126131264442e-13
0.7725,-3.63042929052426e-14
0.77375,-6.26165785888588e-14
0.775,-1.50324197534246e-13
0.77625,-5.38458166943201e-14
0.7775,-2.04725125740879e-13
0.77875,-8.07132138902489e-14
0.78,-2.43138842392909e-13
0.78125,-7.9580088041542e-07
0.7825,-4.69069227904129e-14
0.78375,-2.8332891588434e-13
0.785,-2.68673971959288e-14
0.78625,-2.63122856836162e-14
0.7875,-3.46167539078124e-13
0.78875,-3.04201108747293e-14
0.79,-2.26207941267376e-14
0.79125,-2.5068835896036e-13
0.7925,-1.87627691161651e-14
0.79375,-4.5852210917019e-14
0.795,-2.68673971959288e-13
0.79625,-5.20139487036886e-14
0.7975,-1.89848137210902e-14
0.79875,-2.10090433938603e-09
0.8,-2.80442336020315e-13
0.80125,-3.21026760730092e-10
0.8025,-1.08193143333324e-09
0.80375,-2.96873636784767e-13
0.805,-6.58731402758406e-11
0.80625,-4.18554080283684e-14
0.8075,5.88418203051333e-15
0.80875,-3.34832161996701e-12
0.81,9.63118473862323e-15
0.81125,9.54791801177635e-15
0.8125,-3.46389583683049e-14
0.81375,-3.32844862782622e-13
0.815,-4.80726569662693e-14
0.81625,-5.33795763146827e-09
0.8175,-3.70814490224802e-14
0.81875,-7.32928292501711e-08
0.82,9.38138455808257e-15
0.82125,-1.29229960066368e-13
0.8225,-7.10374981061079e-10
0.82375,-3.69926311805102e-13
0.825,9.24260668000443e-15
0.82625,-6.79456491070596e-14
0.8275,-8.30727153733335e-12
0.82875,-3.5527136788005e-15
0.83,-6.52367049269742e-12
0.83125,-7.22755189030977e-14
0.8325,9.0205620750794e-15
0.83375,9.07607322631065e-15
0.835,-4.03455047148782e-13
0.83625,-5.83977310952832e-14
0.8375,5.32907051820075e-15
0.83875,-7.46069872548105e-14
0.84,9.63118473862323e-15
0.84125,-4.07673894642357e-13
0.8425,-5.77315972805081e-15
0.84375,1.05748743095546e-14
0.845,1.02973185533983e-14
0.84625,1.04360964314765e-14
0.8475,-4.12336831345783e-13
0.84875,-4.39720482248163e-12
0.85,1.11854969730985e-14
0.85125,-3.22519788653608e-14
0.8525,-3.36397576461422e-14
0.85375,-4.2366110619696e-13
0.855,-3.33899574656016e-14
0.85625,-3.33066907387547e-14
0.8575,-3.17246229286638e-14
0.85875,-3.00870439673417e-14
0.86,-4.32764934998886e-13
0.86125,-6.28386231937839e-14
0.8625,-2.87547763377916e-14
0.86375,-5.02411445779671e-11
0.865,-2.77555756156289e-14
0.86625,-2.71449529520851e-14
0.8675,-4.30100399739786e-13
0.86875,-2.57571741713036e-14
0.87,-5.08149078370934e-12
0.87125,-9.19830790424569e-08
0.8725,-2.31203944878189e-14
0.87375,-4.47197834319013e-13
0.875,-2.10109707410311e-14
0.87625,-3.58935103861313e-13
0.8775,-6.5616401201396e-12
0.87875,-3.31068505943222e-13
0.88,-5.01820807130571e-14
0.88125,-4.45643522084538e-13
0.8825,-1.73749903353837e-14
0.88375,-1.45883305435746e-13
0.885,-1.40998324127395e-13
0.88625,-1.33781874467331e-13
0.8875,-1.47937218031302e-14
0.88875,-3.42170736189473e-13
0.89,-8.26005930321116e-14
0.89125,-2.86770607260678e-13
0.8925,-1.55986334959834e-14
0.89375,-1.34059430223488e-14
0.895,-1.25871535416877e-14
0.89625,-1.16850973341798e-14
0.8975,-1.06997743998249e-14
0.89875,-1.783018177548e-13
0.9,-1.0946799022804e-13
0.90125,-8.24340595784179e-15
0.9025,-5.93081139754759e-12
0.90375,-5.77315972805081e-15
0.905,-3.09752223870419e-13
0.90625,-1.68975944347949e-13
0.9075,-1.12687636999453e-14
0.90875,-1.08246744900953e-14
0.91,-1.33670852164869e-13
0.91125,-6.17250695000848e-12
0.9125,-1.99840144432528e-15
0.91375,-1.98840943710366e-13
0.915,-5.35571587079176e-13
0.91625,-6.09734485124136e-13
0.9175,-6.17950135506362e-13
0.91875,-6.43485265072741e-13
0.92,-6.33271213246189e-13
0.92125,-8.09352584951739e-13
0.9225,-8.32223179259017e-13
0.92375,-1.50213175231784e-13
0.925,-8.4821039081362e-13
0.92625,-8.56870130405696e-13
0.9275,-8.5176310449242e-13
0.92875,-8.62421245528822e-13
0.93,-8.58424442640171e-13
0.93125,-3.30735439035834e-13
0.9325,-8.63309423948522e-13
0.93375,-3.3539837573926e-13
0.935,-8.56203996590921e-13
0.93625,-8.34665669913193e-13
0.9375,-6.92224055853785e-11
0.93875,-8.54871728961371e-13
0.94,-1.89404048001052e-13
0.94125,-8.17015899379214e-12
0.9425,-3.25628413122558e-13
0.94375,-3.24074100888083e-13
0.945,-8.73745520379998e-13
0.94625,-2.20709672760222e-10
0.9475,-2.02726724296554e-13
0.94875,-8.62421245528822e-13
0.95,-3.37396777183585e-13
0.95125,-3.3628655415896e-13
0.9525,-1.29882216093336e-13
0.95375,-3.36508598763885e-13
0.955,-6.84674650308637e-10
0.95625,-1.34670052887031e-13
0.9575,-3.30624416733372e-13
0.95875,-5.2851056864256e-12
0.96,-1.43496325932801e-13
0.96125,-9.33933486102489e-13
0.9625,-9.54777923389827e-13
0.96375,-3.29070104498896e-13
0.965,-3.17523785042795e-14
0.96625,-4.05453448593107e-13
0.9675,-1.27101107416649e-12
0.96875,-1.00178199069489e-12
0.97,-1.38902778168415e-12
0.97125,-9.90540982570565e-13
0.9725,-1.59292024015656e-12
0.97375,-3.11750625314744e-13
0.975,-1.57146518020568e-12
0.97625,-1.64247782041826e-12
0.9775,-1.02295949488962e-12
0.97875,-3.18411963462495e-13
0.98,-3.19744231092045e-14
0.98125,-1.57911184128778e-12
0.9825,-1.10222941884786e-12
0.98375,-3.08864045450719e-13
0.985,-3.60933505305638e-13
0.98625,-5.59996493620929e-12
0.9875,-1.15618625784464e-12
0.98875,-1.12798659301916e-12
0.99,-3.2174263253637e-13
0.99125,-2.27040608535845e-13
0.9925,-2.32536212507739e-13
0.99375,-1.23723253864227e-12
0.995,-3.2263081095607e-13
0.99625,-2.37167907535252e-09
0.9975,-2.52575738102223e-13
0.99875,-2.5685009674703e-13
1,-1.32094335469901e-12


==> fig/g.csv <==
0,0.130434782608696
0.001001001001001,0.129314601764311
0.002002002002002,0.128823818961879
0.003003003003003,0.128435958707501
0.004004004004004,0.128101115714177
0.005005005005005,0.127799986233302
0.00600600600600601,0.12752268308209
0.00700700700700701,0.127263340314066
0.00800800800800801,0.127018140734566
0.00900900900900901,0.126784436191837
0.01001001001001,0.126560300939867
0.011011011011011,0.126344282953343
0.012012012012012,0.126135255501905
0.013013013013013,0.125932323615987
0.014014014014014,0.125734762506904
0.015015015015015,0.125541975536374
0.016016016016016,0.125353464648604
0.017017017017017,0.125168809027292
0.018018018018018,0.124987649344032
0.019019019019019,0.12480967590642
0.02002002002002,0.124634619587588
0.021021021021021,0.124462244779085
0.022022022022022,0.124292343841681
0.023023023023023,0.124124732682644
0.024024024024024,0.123959247192176
0.025025025025025,0.123795740343571
0.026026026026026,0.123634079812077
0.027027027027027,0.123474146003482
0.028028028028028,0.123315830409469
0.029029029029029,0.123159034225947
0.03003003003003,0.123003667184765
0.031031031031031,0.122849646559903
0.032032032032032,0.122696896317333
0.033033033033033,0.12254534638399
0.034034034034034,0.122394894894895
0.035035035035035,0.122244744744745
0.036036036036036,0.122094594594595
0.037037037037037,0.121944444444444
0.038038038038038,0.121794294294294
0.039039039039039,0.121644144144144
0.04004004004004,0.121493993993994
0.041041041041041,0.121343843843844
0.042042042042042,0.121193693693694
0.043043043043043,0.121043543543544
0.044044044044044,0.120893393393393
0.045045045045045,0.120743243243243
0.046046046046046,0.120593093093093
0.047047047047047,0.120442942942943
0.048048048048048,0.120292792792793
0.049049049049049,0.120142642642643
0.0500500500500501,0.119992492492492
0.0510510510510511,0.119842342342342
0.0520520520520521,0.119692192192192
0.0530530530530531,0.119542042042042
0.0540540540540541,0.119391891891892
0.0550550550550551,0.119241741741742
0.0560560560560561,0.119091591591592
0.0570570570570571,0.118941441441441
0.0580580580580581,0.118791291291291
0.0590590590590591,0.118641141141141
0.0600600600600601,0.118490990990991
0.0610610610610611,0.118340840840841
0.0620620620620621,0.118190690690691
0.0630630630630631,0.118040540540541
0.0640640640640641,0.11789039039039
0.0650650650650651,0.11774024024024
0.0660660660660661,0.11759009009009
0.0670670670670671,0.11743993993994
0.0680680680680681,0.11728978978979
0.0690690690690691,0.11713963963964
0.0700700700700701,0.116989489489489
0.0710710710710711,0.116839339339339
0.0720720720720721,0.116689189189189
0.0730730730730731,0.116539039039039
0.0740740740740741,0.116388888888889
0.0750750750750751,0.116238738738739
0.0760760760760761,0.116088588588589
0.0770770770770771,0.115938438438438
0.0780780780780781,0.115788288288288
0.0790790790790791,0.115638138138138
0.0800800800800801,0.115487987987988
0.0810810810810811,0.115337837837838
0.0820820820820821,0.115187687687688
0.0830830830830831,0.115037537537538
0.0840840840840841,0.114887387387387
0.0850850850850851,0.114737237237237
0.0860860860860861,0.114587087087087
0.0870870870870871,0.114436936936937
0.0880880880880881,0.114286786786787
0.0890890890890891,0.114136636636637
0.0900900900900901,0.113986486486486
0.0910910910910911,0.113836336336336
0.0920920920920921,0.113686186186186
0.0930930930930931,0.113536036036036
0.0940940940940941,0.113385885885886
0.0950950950950951,0.113235735735736
0.0960960960960961,0.113085585585586
0.0970970970970971,0.112935435435435
0.0980980980980981,0.112785285285285
0.0990990990990991,0.112635135135135
0.1001001001001,0.112484984984985
0.101101101101101,0.112334834834835
0.102102102102102,0.112184684684685
0.103103103103103,0.112034534534535
0.104104104104104,0.111884384384384
0.105105105105105,0.111734234234234
0.106106106106106,0.111584084084084
0.107107107107107,0.111433933933934
0.108108108108108,0.111283783783784
0.109109109109109,0.111133633633634
0.11011011011011,0.110983483483483
0.111111111111111,0.110833333333333
0.112112112112112,0.110683183183183
0.113113113113113,0.110533033033033
0.114114114114114,0.110382882882883
0.115115115115115,0.110232732732733
0.116116116116116,0.110082582582583
0.117117117117117,0.109932432432432
0.118118118118118,0.109782282282282
0.119119119119119,0.109632132132132
0.12012012012012,0.109481981981982
0.121121121121121,0.109331831831832
0.122122122122122,0.109181681681682
0.123123123123123,0.109031531531532
0.124124124124124,0.108881381381381
0.125125125125125,0.108731231231231
0.126126126126126,0.108581081081081
0.127127127127127,0.108430930930931
0.128128128128128,0.108280780780781
0.129129129129129,0.108130630630631
0.13013013013013,0.10798048048048
0.131131131131131,0.10783033033033
0.132132132132132,0.10768018018018
0.133133133133133,0.10753003003003
0.134134134134134,0.10737987987988
0.135135135135135,0.10722972972973
0.136136136136136,0.10707957957958
0.137137137137137,0.106929429429429
0.138138138138138,0.106779279279279
0.139139139139139,0.106629129129129
0.14014014014014,0.106478978978979
0.141141141141141,0.106328828828829
0.142142142142142,0.106178678678679
0.143143143143143,0.106028528528529
0.144144144144144,0.105878378378378
0.145145145145145,0.105728228228228
0.146146146146146,0.105578078078078
0.147147147147147,0.105427927927928
0.148148148148148,0.105277777777778
0.149149149149149,0.105127627627628
0.15015015015015,0.104977477477477
0.151151151151151,0.104827327327327
0.152152152152152,0.104677177177177
0.153153153153153,0.104527027027027
0.154154154154154,0.104376876876877
0.155155155155155,0.104226726726727
0.156156156156156,0.104076576576577
0.157157157157157,0.103926426426426
0.158158158158158,0.103776276276276
0.159159159159159,0.103626126126126
0.16016016016016,0.103475975975976
0.161161161161161,0.103325825825826
0.162162162162162,0.103175675675676
0.163163163163163,0.103025525525526
0.164164164164164,0.102875375375375
0.165165165165165,0.102725225225225
0.166166166166166,0.102575075075075
0.167167167167167,0.102424924924925
0.168168168168168,0.102274774774775
0.169169169169169,0.102124624624625
0.17017017017017,0.101974474474474
0.171171171171171,0.101824324324324
0.172172172172172,0.101674174174174
0.173173173173173,0.101524024024024
0.174174174174174,0.101373873873874
0.175175175175175,0.101223723723724
0.176176176176176,0.101073573573574
0.177177177177177,0.100923423423423
0.178178178178178,0.100773273273273
0.179179179179179,0.100623123123123
0.18018018018018,0.100472972972973
0.181181181181181,0.100322822822823
0.182182182182182,0.100172672672673
0.183183183183183,0.100022522522523
0.184184184184184,0.0998723723723724
0.185185185185185,0.0997222222222222
0.186186186186186,0.0995720720720721
0.187187187187187,0.0994219219219219
0.188188188188188,0.0992717717717718
0.189189189189189,0.0991216216216216
0.19019019019019,0.0989714714714715
0.191191191191191,0.0988213213213213
0.192192192192192,0.0986711711711712
0.193193193193193,0.098521021021021
0.194194194194194,0.0983708708708709
0.195195195195195,0.0982207207207207
0.196196196196196,0.0980705705705706
0.197197197197197,0.0979204204204204
0.198198198198198,0.0977702702702703
0.199199199199199,0.0976201201201201
0.2002002002002,0.09746996996997
0.201201201201201,0.0973198198198198
0.202202202202202,0.0971696696696697
0.203203203203203,0.0970195195195195
0.204204204204204,0.0968693693693694
0.205205205205205,0.0967192192192192
0.206206206206206,0.0965690690690691
0.207207207207207,0.0964189189189189
0.208208208208208,0.0962687687687688
0.209209209209209,0.0961186186186186
0.21021021021021,0.0959684684684685
0.211211211211211,0.0958183183183183
0.212212212212212,0.0956681681681682
0.213213213213213,0.095518018018018
0.214214214214214,0.0953678678678679
0.215215215215215,0.0952177177177177
0.216216216216216,0.0950675675675676
0.217217217217217,0.0949174174174174
0.218218218218218,0.0947672672672673
0.219219219219219,0.0946171171171171
0.22022022022022,0.094466966966967
0.221221221221221,0.0943168168168168
0.222222222222222,0.0941666666666667
0.223223223223223,0.0940165165165165
0.224224224224224,0.0938663663663664
0.225225225225225,0.0937162162162162
0.226226226226226,0.0935660660660661
0.227227227227227,0.0934159159159159
0.228228228228228,0.0932657657657658
0.229229229229229,0.0931156156156156
0.23023023023023,0.0929654654654655
0.231231231231231,0.0928153153153153
0.232232232232232,0.0926651651651652
0.233233233233233,0.092515015015015
0.234234234234234,0.0923648648648649
0.235235235235235,0.0922147147147147
0.236236236236236,0.0920645645645646
0.237237237237237,0.0919144144144144
0.238238238238238,0.0917642642642643
0.239239239239239,0.0916141141141141
0.24024024024024,0.091463963963964
0.241241241241241,0.0913138138138138
0.242242242242242,0.0911636636636637
0.243243243243243,0.0910135135135135
0.244244244244244,0.0908633633633634
0.245245245245245,0.0907132132132132
0.246246246246246,0.0905630630630631
0.247247247247247,0.0904129129129129
0.248248248248248,0.0902627627627628
0.249249249249249,0.0901126126126126
0.25025025025025,0.0899624624624625
0.251251251251251,0.0898123123123123
0.252252252252252,0.0896621621621622
0.253253253253253,0.089512012012012
0.254254254254254,0.0893618618618619
0.255255255255255,0.0892117117117117
0.256256256256256,0.0890615615615616
0.257257257257257,0.0889114114114114
0.258258258258258,0.0887612612612612
0.259259259259259,0.0886111111111111
0.26026026026026,0.088460960960961
0.261261261261261,0.0883108108108108
0.262262262262262,0.0881606606606607
0.263263263263263,0.0880105105105105
0.264264264264264,0.0878603603603604
0.265265265265265,0.0877102102102102
0.266266266266266,0.08756006006006
0.267267267267267,0.0874099099099099
0.268268268268268,0.0872597597597597
0.269269269269269,0.0871096096096096
0.27027027027027,0.0869594594594594
0.271271271271271,0.0868093093093093
0.272272272272272,0.0866591591591592
0.273273273273273,0.086509009009009
0.274274274274274,0.0863588588588589
0.275275275275275,0.0862087087087087
0.276276276276276,0.0860585585585586
0.277277277277277,0.0859084084084084
0.278278278278278,0.0857582582582582
0.279279279279279,0.0856081081081081
0.28028028028028,0.085457957957958
0.281281281281281,0.0853078078078078
0.282282282282282,0.0851576576576577
0.283283283283283,0.0850075075075075
0.284284284284284,0.0848573573573574
0.285285285285285,0.0847072072072072
0.286286286286286,0.0845570570570571
0.287287287287287,0.0844069069069069
0.288288288288288,0.0842567567567567
0.289289289289289,0.0841066066066066
0.29029029029029,0.0839564564564565
0.291291291291291,0.0838063063063063
0.292292292292292,0.0836561561561562
0.293293293293293,0.083506006006006
0.294294294294294,0.0833558558558559
0.295295295295295,0.0832057057057057
0.296296296296296,0.0830555555555555
0.297297297297297,0.0829054054054054
0.298298298298298,0.0827552552552552
0.299299299299299,0.0826051051051051
0.3003003003003,0.0824549549549549
0.301301301301301,0.0823048048048048
0.302302302302302,0.0821546546546547
0.303303303303303,0.0820045045045045
0.304304304304304,0.0818543543543543
0.305305305305305,0.0817042042042042
0.306306306306306,0.0815540540540541
0.307307307307307,0.0814039039039039
0.308308308308308,0.0812537537537537
0.309309309309309,0.0811036036036036
0.31031031031031,0.0809534534534535
0.311311311311311,0.0808033033033033
0.312312312312312,0.0806531531531531
0.313313313313313,0.080503003003003
0.314314314314314,0.0803528528528528
0.315315315315315,0.0802027027027027
0.316316316316316,0.0800525525525525
0.317317317317317,0.0799024024024024
0.318318318318318,0.0797522522522522
0.319319319319319,0.0796021021021021
0.32032032032032,0.0794519519519519
0.321321321321321,0.0793018018018018
0.322322322322322,0.0791516516516517
0.323323323323323,0.0790015015015015
0.324324324324324,0.0788513513513513
0.325325325325325,0.0787012012012012
0.326326326326326,0.078551051051051
0.327327327327327,0.0784009009009009
0.328328328328328,0.0782507507507507
0.329329329329329,0.0781006006006006
0.33033033033033,0.0779504504504504
0.331331331331331,0.0778003003003003
0.332332332332332,0.0776501501501502
0.333333333333333,0.0775
0.334334334334334,0.0773498498498498
0.335335335335335,0.0771996996996997
0.336336336336336,0.0770495495495495
0.337337337337337,0.0768993993993994
0.338338338338338,0.0767492492492492
0.339339339339339,0.0765990990990991
0.34034034034034,0.0764489489489489
0.341341341341341,0.0762987987987988
0.342342342342342,0.0761486486486486
0.343343343343343,0.0759984984984985
0.344344344344344,0.0758483483483483
0.345345345345345,0.0756981981981982
0.346346346346346,0.075548048048048
0.347347347347347,0.0753978978978979
0.348348348348348,0.0752477477477477
0.349349349349349,0.0750975975975976
0.35035035035035,0.0749474474474474
0.351351351351351,0.0747972972972973
0.352352352352352,0.0746471471471471
0.353353353353353,0.074496996996997
0.354354354354354,0.0743468468468468
0.355355355355355,0.0741966966966967
0.356356356356356,0.0740465465465465
0.357357357357357,0.0738963963963964
0.358358358358358,0.0737462462462462
0.359359359359359,0.0735960960960961
0.36036036036036,0.0734459459459459
0.361361361361361,0.0732957957957958
0.362362362362362,0.0731456456456456
0.363363363363363,0.0729954954954955
0.364364364364364,0.0728453453453453
0.365365365365365,0.0726951951951952
0.366366366366366,0.072545045045045
0.367367367367367,0.0723948948948949
0.368368368368368,0.0722447447447447
0.369369369369369,0.0720945945945946
0.37037037037037,0.0719444444444444
0.371371371371371,0.0717942942942943
0.372372372372372,0.0716441441441441
0.373373373373373,0.071493993993994
0.374374374374374,0.0713438438438438
0.375375375375375,0.0711936936936937
0.376376376376376,0.0710435435435435
0.377377377377377,0.0708933933933934
0.378378378378378,0.0707432432432432
0.379379379379379,0.0705930930930931
0.38038038038038,0.0704429429429429
0.381381381381381,0.0702927927927928
0.382382382382382,0.0701426426426426
0.383383383383383,0.0699924924924925
0.384384384384384,0.0698423423423423
0.385385385385385,0.0696921921921922
0.386386386386386,0.069542042042042
0.387387387387387,0.0693918918918919
0.388388388388388,0.0692417417417417
0.389389389389389,0.0690915915915916
0.39039039039039,0.0689414414414414
0.391391391391391,0.0687912912912913
0.392392392392392,0.0686411411411411
0.393393393393393,0.068490990990991
0.394394394394394,0.0683408408408408
0.395395395395395,0.0681906906906907
0.396396396396396,0.0680405405405405
0.397397397397397,0.0678903903903904
0.398398398398398,0.0677402402402402
0.399399399399399,0.0675900900900901
0.4004004004004,0.0674399399399399
0.401401401401401,0.0672897897897898
0.402402402402402,0.0671396396396396
0.403403403403403,0.0669894894894895
0.404404404404404,0.0668393393393393
0.405405405405405,0.0666891891891892
0.406406406406406,0.066539039039039
0.407407407407407,0.0663888888888889
0.408408408408408,0.0662387387387387
0.409409409409409,0.0660885885885886
0.41041041041041,0.0659384384384384
0.411411411411411,0.0657882882882883
0.412412412412412,0.0656381381381381
0.413413413413413,0.065487987987988
0.414414414414414,0.0653378378378378
0.415415415415415,0.0651876876876877
0.416416416416416,0.0650375375375375
0.417417417417417,0.0648873873873874
0.418418418418418,0.0647372372372372
0.419419419419419,0.0645870870870871
0.42042042042042,0.0644369369369369
0.421421421421421,0.0642867867867868
0.422422422422422,0.0641366366366366
0.423423423423423,0.0639864864864865
0.424424424424424,0.0638363363363363
0.425425425425425,0.0636861861861862
0.426426426426426,0.063536036036036
0.427427427427427,0.0633858858858859
0.428428428428428,0.0632357357357357
0.429429429429429,0.0630855855855856
0.43043043043043,0.0629354354354354
0.431431431431431,0.0627852852852853
0.432432432432432,0.0626351351351351
0.433433433433433,0.062484984984985
0.434434434434434,0.0623348348348348
0.435435435435435,0.0621846846846847
0.436436436436436,0.0620345345345345
0.437437437437437,0.0618843843843844
0.438438438438438,0.0617342342342342
0.439439439439439,0.0615840840840841
0.44044044044044,0.0614339339339339
0.441441441441441,0.0612837837837838
0.442442442442442,0.0611336336336336
0.443443443443443,0.0609834834834835
0.444444444444444,0.0608333333333333
0.445445445445445,0.0606831831831832
0.446446446446446,0.060533033033033
0.447447447447447,0.0603828828828829
0.448448448448448,0.0602327327327327
0.449449449449449,0.0600825825825826
0.45045045045045,0.0599324324324324
0.451451451451451,0.0597822822822823
0.452452452452452,0.0596321321321321
0.453453453453453,0.059481981981982
0.454454454454454,0.0593318318318318
0.455455455455455,0.0591816816816817
0.456456456456456,0.0590315315315315
0.457457457457457,0.0588813813813814
0.458458458458458,0.0587312312312312
0.459459459459459,0.0585810810810811
0.46046046046046,0.0584309309309309
0.461461461461461,0.0582807807807808
0.462462462462462,0.0581306306306306
0.463463463463463,0.0579804804804805
0.464464464464464,0.0578303303303303
0.465465465465465,0.0576801801801802
0.466466466466466,0.05753003003003
0.467467467467467,0.0573798798798799
0.468468468468468,0.0572297297297297
0.469469469469469,0.0570795795795796
0.47047047047047,0.0569294294294294
0.471471471471471,0.0567792792792793
0.472472472472472,0.0566291291291291
0.473473473473473,0.056478978978979
0.474474474474474,0.0563288288288288
0.475475475475475,0.0561786786786787
0.476476476476476,0.0560285285285285
0.477477477477477,0.0558783783783784
0.478478478478478,0.0557282282282282
0.479479479479479,0.0555780780780781
0.48048048048048,0.0554279279279279
0.481481481481481,0.0552777777777778
0.482482482482482,0.0551276276276276
0.483483483483483,0.0549774774774775
0.484484484484485,0.0548273273273273
0.485485485485485,0.0546771771771772
0.486486486486487,0.054527027027027
0.487487487487487,0.0543768768768769
0.488488488488488,0.0542267267267267
0.48948948948949,0.0540765765765766
0.49049049049049,0.0539264264264264
0.491491491491492,0.0537762762762763
0.492492492492492,0.0536261261261261
0.493493493493493,0.053475975975976
0.494494494494495,0.0533258258258258
0.495495495495495,0.0531756756756757
0.496496496496497,0.0530255255255255
0.497497497497497,0.0528753753753754
0.498498498498498,0.0527252252252252
0.4994994994995,0.0525750750750751
0.500500500500501,0.0524249249249249
0.501501501501502,0.0522747747747748
0.502502502502503,0.0521246246246246
0.503503503503503,0.0519744744744745
0.504504504504504,0.0518243243243243
0.505505505505506,0.0516741741741742
0.506506506506507,0.051524024024024
0.507507507507508,0.0513738738738739
0.508508508508508,0.0512237237237237
0.509509509509509,0.0510735735735736
0.510510510510511,0.0509234234234234
0.511511511511512,0.0507732732732733
0.512512512512513,0.0506231231231231
0.513513513513513,0.050472972972973
0.514514514514514,0.0503228228228228
0.515515515515516,0.0501726726726727
0.516516516516517,0.0500225225225225
0.517517517517518,0.0498723723723724
0.518518518518518,0.0497222222222222
0.519519519519519,0.0495720720720721
0.520520520520521,0.0494219219219219
0.521521521521522,0.0492717717717718
0.522522522522523,0.0491216216216216
0.523523523523523,0.0489714714714715
0.524524524524524,0.0488213213213213
0.525525525525526,0.0486711711711712
0.526526526526527,0.048521021021021
0.527527527527528,0.0483708708708709
0.528528528528528,0.0482207207207207
0.529529529529529,0.0480705705705706
0.530530530530531,0.0479204204204204
0.531531531531532,0.0477702702702703
0.532532532532533,0.0476201201201201
0.533533533533533,0.04746996996997
0.534534534534535,0.0473198198198198
0.535535535535536,0.0471696696696697
0.536536536536537,0.0470195195195195
0.537537537537538,0.0468693693693694
0.538538538538539,0.0467192192192192
0.53953953953954,0.0465690690690691
0.540540540540541,0.0464189189189189
0.541541541541542,0.0462687687687688
0.542542542542543,0.0461186186186186
0.543543543543544,0.0459684684684685
0.544544544544545,0.0458183183183183
0.545545545545546,0.0456681681681682
0.546546546546547,0.045518018018018
0.547547547547548,0.0453678678678679
0.548548548548549,0.0452177177177177
0.54954954954955,0.0450675675675676
0.550550550550551,0.0449174174174174
0.551551551551552,0.0447672672672673
0.552552552552553,0.0446171171171171
0.553553553553554,0.044466966966967
0.554554554554555,0.0443168168168168
0.555555555555556,0.0441666666666667
0.556556556556557,0.0440165165165165
0.557557557557558,0.0438663663663664
0.558558558558559,0.0437162162162162
0.55955955955956,0.0435660660660661
0.560560560560561,0.0434159159159159
0.561561561561562,0.0432657657657658
0.562562562562563,0.0431156156156156
0.563563563563564,0.0429654654654655
0.564564564564565,0.0428153153153153
0.565565565565566,0.0426651651651652
0.566566566566567,0.042515015015015
0.567567567567568,0.0423648648648649
0.568568568568569,0.0422147147147147
0.56956956956957,0.0420645645645646
0.570570570570571,0.0419144144144144
0.571571571571572,0.0417642642642643
0.572572572572573,0.0416141141141141
0.573573573573574,0.041463963963964
0.574574574574575,0.0413138138138138
0.575575575575576,0.0411636636636637
0.576576576576577,0.0410135135135135
0.577577577577578,0.0408633633633634
0.578578578578579,0.0407132132132132
0.57957957957958,0.0405630630630631
0.580580580580581,0.0404129129129129
0.581581581581582,0.0402627627627628
0.582582582582583,0.0401126126126126
0.583583583583584,0.0399624624624625
0.584584584584585,0.0398123123123123
0.585585585585586,0.0396621621621622
0.586586586586587,0.039512012012012
0.587587587587588,0.0393618618618619
0.588588588588589,0.0392117117117117
0.58958958958959,0.0390615615615615
0.590590590590591,0.0389114114114114
0.591591591591592,0.0387612612612613
0.592592592592593,0.0386111111111111
0.593593593593594,0.038460960960961
0.594594594594595,0.0383108108108108
0.595595595595596,0.0381606606606607
0.596596596596597,0.0380105105105105
0.597597597597598,0.0378603603603604
0.598598598598599,0.0377102102102102
0.5995995995996,0.0375600600600601
0.600600600600601,0.0374099099099099
0.601601601601602,0.0372597597597598
0.602602602602603,0.0371096096096096
0.603603603603604,0.0369594594594594
0.604604604604605,0.0368093093093093
0.605605605605606,0.0366591591591592
0.606606606606607,0.036509009009009
0.607607607607608,0.0363588588588589
0.608608608608609,0.0362087087087087
0.60960960960961,0.0360585585585586
0.610610610610611,0.0359084084084084
0.611611611611612,0.0357582582582583
0.612612612612613,0.0356081081081081
0.613613613613614,0.0354579579579579
0.614614614614615,0.0353078078078078
0.615615615615616,0.0351576576576577
0.616616616616617,0.0350075075075075
0.617617617617618,0.0348573573573574
0.618618618618619,0.0347072072072072
0.61961961961962,0.034557057057057
0.620620620620621,0.0344069069069069
0.621621621621622,0.0342567567567568
0.622622622622623,0.0341066066066066
0.623623623623624,0.0339564564564564
0.624624624624625,0.0338063063063063
0.625625625625626,0.0336561561561562
0.626626626626627,0.033506006006006
0.627627627627628,0.0333558558558559
0.628628628628629,0.0332057057057057
0.62962962962963,0.0330555555555555
0.630630630630631,0.0329054054054054
0.631631631631632,0.0327552552552553
0.632632632632633,0.0326051051051051
0.633633633633634,0.0324549549549549
0.634634634634635,0.0323048048048048
0.635635635635636,0.0321546546546546
0.636636636636637,0.0320045045045045
0.637637637637638,0.0318543543543544
0.638638638638639,0.0317042042042042
0.63963963963964,0.031554054054054
0.640640640640641,0.0314039039039039
0.641641641641642,0.0312537537537538
0.642642642642643,0.0311036036036036
0.643643643643644,0.0309534534534534
0.644644644644645,0.0308033033033033
0.645645645645646,0.0306531531531531
0.646646646646647,0.030503003003003
0.647647647647648,0.0303528528528529
0.648648648648649,0.0302027027027027
0.64964964964965,0.0300525525525525
0.650650650650651,0.0299024024024024
0.651651651651652,0.0297522522522523
0.652652652652653,0.0296021021021021
0.653653653653654,0.0294519519519519
0.654654654654655,0.0293018018018018
0.655655655655656,0.0291516516516516
0.656656656656657,0.0290015015015015
0.657657657657658,0.0288513513513513
0.658658658658659,0.0287012012012012
0.65965965965966,0.028551051051051
0.660660660660661,0.0284009009009009
0.661661661661662,0.0282507507507508
0.662662662662663,0.0281006006006006
0.663663663663664,0.0279504504504504
0.664664664664665,0.0278003003003003
0.665665665665666,0.0276501501501501
0.666666666666667,0.027500023625475
0.667667667667668,0.027350104743953
0.668668668668669,0.0272004339404334
0.66966966966967,0.0270510129925147
0.670670670670671,0.0269018436774007
0.671671671671672,0.0267529277718409
0.672672672672673,0.0266042670520718
0.673673673673674,0.0264558632937574
0.674674674674675,0.0263077182719301
0.675675675675676,0.0261598337609304
0.676676676676677,0.026012211534348
0.677677677677678,0.0258648533649614
0.678678678678679,0.0257177610246778
0.67967967967968,0.025570936284473
0.680680680680681,0.0254243809143313
0.681681681681682,0.0252780966831845
0.682682682682683,0.0251320853588516
0.683683683683684,0.024986348707978
0.684684684684685,0.0248408884959745
0.685685685685686,0.0246957064869563
0.686686686686687,0.0245508044436818
0.687687687687688,0.0244061841274916
0.688688688688689,0.0242618472982467
0.68968968968969,0.0241177957142675
0.690690690690691,0.0239740311322714
0.691691691691692,0.0238305553073121
0.692692692692693,0.023687369992717
0.693693693693694,0.0235444769400255
0.694694694694695,0.0234018778989271
0.695695695695696,0.0232595746171993
0.696696696696697,0.0231175688406453
0.697697697697698,0.0229758623130316
0.698698698698699,0.0228344567760262
0.6996996996997,0.0226933539691353
0.700700700700701,0.0225525556296418
0.701701701701702,0.0224120634925419
0.702702702702703,0.0222718792904828
0.703703703703704,0.0221320047537003
0.704704704704705,0.0219924416099555
0.705705705705706,0.0218531915844723
0.706706706706707,0.0217142563998747
0.707707707707708,0.0215756377761236
0.708708708708709,0.0214373374304542
0.70970970970971,0.0212993570773126
0.710710710710711,0.0211616984282933
0.711711711711712,0.021024363192076
0.712712712712713,0.0208873530743622
0.713713713713714,0.0207506697778127
0.714714714714715,0.0206143150019844
0.715715715715716,0.0204782904432668
0.716716716716717,0.0203425977948193
0.717717717717718,0.0202072387465082
0.718718718718719,0.0200722149848432
0.71971971971972,0.0199375281929146
0.720720720720721,0.0198031800503303
0.721721721721722,0.0196691722331523
0.722722722722723,0.0195355064138344
0.723723723723724,0.0194021842611583
0.724724724724725,0.0192692074401714
0.725725725725726,0.0191365776121233
0.726726726726727,0.0190042964344033
0.727727727727728,0.0188723655604772
0.728728728728729,0.0187407866398246
0.72972972972973,0.018609561317876
0.730730730730731,0.0184786912359504
0.731731731731732,0.0183481780311922
0.732732732732733,0.018218023336509
0.733733733733734,0.0180882287805087
0.734734734734735,0.0179587959874373
0.735735735735736,0.0178297265771165
0.736736736736737,0.017701022164881
0.737737737737738,0.017572684361517
0.738738738738739,0.0174447147731994
0.73973973973974,0.0173171150014299
0.740740740740741,0.0171898866429754
0.741741741741742,0.0170630312898059
0.742742742742743,0.0169365505290327
0.743743743743744,0.0168104459428471
0.744744744744745,0.0166847191084583
0.745745745745746,0.0165593715980329
0.746746746746747,0.0164344049786326
0.747747747747748,0.0163098208121542
0.748748748748749,0.0161856206552676
0.74974974974975,0.0160618060593556
0.750750750750751,0.0159383785704529
0.751751751751752,0.0158153397291857
0.752752752752753,0.0156926910707111
0.753753753753754,0.015570434124657
0.754754754754755,0.015448570415062
0.755755755755756,0.0153271014603156
0.756756756756757,0.015206028773098
0.757757757757758,0.015085353860321
0.758758758758759,0.0149650782230684
0.75975975975976,0.0148452033565368
0.760760760760761,0.0147257307499767
0.761761761761762,0.0146066618866332
0.762762762762763,0.0144879982436881
0.763763763763764,0.014369741292201
0.764764764764765,0.014251892497051
0.765765765765766,0.0141344533168788
0.766766766766767,0.0140174252040292
0.767767767767768,0.013900809604493
0.768768768768769,0.01378460795785
0.76976976976977,0.0136688216972117
0.770770770770771,0.0135534522491645
0.771771771771772,0.0134385010337129
0.772772772772773,0.0133239694642231
0.773773773773774,0.0132098589473672
0.774774774774775,0.0130961708830667
0.775775775775776,0.0129829066644371
0.776776776776777,0.0128700676777324
0.777777777777778,0.0127576553022902
0.778778778778779,0.0126456709104766
0.77977977977978,0.0125341158676315
0.780780780780781,0.0124229915320144
0.781781781781782,0.0123122992547504
0.782782782782783,0.0122020403797762
0.783783783783784,0.0120922162437869
0.784784784784785,0.0119828281761825
0.785785785785786,0.0118738774990153
0.786786786786787,0.0117653655269371
0.787787787787788,0.0116572935671468
0.788788788788789,0.0115496629193388
0.78978978978979,0.011442474875651
0.790790790790791,0.0113357307206134
0.791791791791792,0.0112294317310975
0.792792792792793,0.0111235791762649
0.793793793793794,0.0110181743175176
0.794794794794795,0.0109132184084475
0.795795795795796,0.0108087126947868
0.796796796796797,0.0107046584143588
0.797797797797798,0.0106010567970286
0.798798798798799,0.0104979090646546
0.7997997997998,0.01039521643104
0.800800800800801,0.0102929801018849
0.801801801801802,0.0101912012747389
0.802802802802803,0.0100898811389535
0.803803803803804,0.00998902087563544
0.804804804804805,0.00988862165760001
0.805805805805806,0.00978868464932505
0.806806806806807,0.00968921100690518
0.807807807807808,0.00959020187800628
0.808808808808809,0.00949165840182064
0.80980980980981,0.00939358170902226
0.810810810810811,0.00929597292172267
0.811811811811812,0.00919883315342706
0.812812812812813,0.0091021635089909
0.813813813813814,0.0090059650845769
0.814814814814815,0.00891023896761239
0.815815815815816,0.00881498623674705
0.816816816816817,0.00872020796181128
0.817817817817818,0.00862590520377458
0.818818818818819,0.00853207901470477
0.81981981981982,0.00843873043772736
0.820820820820821,0.00834586050698547
0.821821821821822,0.00825347024760009
0.822822822822823,0.00816156067563088
0.823823823823824,0.0080701327980373
0.824824824824825,0.00797918761264019
0.825825825825826,0.0078887261080839
0.826826826826827,0.00779874926379877
0.827827827827828,0.00770925804996397
0.828828828828829,0.00762025342747099
0.82982982982983,0.00753173634788743
0.830830830830831,0.00744370775342132
0.831831831831832,0.00735616857688584
0.832832832832833,0.00726911974166455
0.833833833833834,0.00718256216167701
0.834834834834835,0.00709649674134497
0.835835835835836,0.00701092437555896
0.836836836836837,0.00692584594964537
0.837837837837838,0.00684126233933391
0.838838838838839,0.00675717441072575
0.83983983983984,0.00667358302026193
0.840840840840841,0.00659048901469233
0.841841841841842,0.0065078932310452
0.842842842842843,0.00642579649659703
0.843843843843844,0.00634419962884299
0.844844844844845,0.00626310343546781
0.845845845845846,0.00618250871431728
0.846846846846847,0.00610241625337004
0.847847847847848,0.00602282683071003
0.848848848848849,0.00594374121449932
0.84984984984985,0.00586516016295156
0.850850850850851,0.00578708442430585
0.851851851851852,0.00570951473680103
0.852852852852853,0.00563245182865074
0.853853853853854,0.00555589641801864
0.854854854854855,0.0054798492129944
0.855855855855856,0.00540431091157016
0.856856856856857,0.00532928220161734
0.857857857857858,0.0052547637608641
0.858858858858859,0.00518075625687336
0.85985985985986,0.00510726034702114
0.860860860860861,0.00503427667847569
0.861861861861862,0.00496180588817684
0.862862862862863,0.00488984860281605
0.863863863863864,0.00481840543881703
0.864864864864865,0.00474747700231666
0.865865865865866,0.00467706388914668
0.866866866866867,0.00460716668481575
0.867867867867868,0.00453778596449201
0.868868868868869,0.00446892229298634
0.86986986986987,0.004400576224736
0.870870870870871,0.00433274830378882
0.871871871871872,0.00426543906378789
0.872872872872873,0.00419864902795692
0.873873873873874,0.00413237870908597
0.874874874874875,0.00406662860951779
0.875875875875876,0.00400139922113468
0.876876876876877,0.00393669102534588
0.877877877877878,0.00387250449307544
0.878878878878879,0.00380884008475077
0.87987987987988,0.00374569825029151
0.880880880880881,0.00368307942909918
0.881881881881882,0.00362098405004713
0.882882882882883,0.00355941253147119
0.883883883883884,0.00349836528116072
0.884884884884885,0.00343784269635038
0.885885885885886,0.00337784516371225
0.886886886886887,0.00331837305934856
0.887887887887888,0.00325942674878502
0.888888888888889,0.00320100658696453
0.88988988988989,0.00314311291824158
0.890890890890891,0.00308574607637712
0.891891891891892,0.00302890638453395
0.892892892892893,0.00297259415527265
0.893893893893894,0.00291680969054812
0.894894894894895,0.0028615532817065
0.895895895895896,0.0028068252094828
0.896896896896897,0.00275262574399894
0.897897897897898,0.00269895514476236
0.898898898898899,0.0026458136606652
0.8998998998999,0.00259320152998393
0.900900900900901,0.00254111898037964
0.901901901901902,0.00248956622889868
0.902902902902903,0.00243854348197402
0.903903903903904,0.00238805093542702
0.904904904904905,0.00233808877446972
0.905905905905906,0.00228865717370782
0.906906906906907,0.00223975629714391
0.907907907907908,0.00219138629818155
0.908908908908909,0.00214354731962954
0.90990990990991,0.00209623949370703
0.910910910910911,0.00204946294204893
0.911911911911912,0.00200321777571194
0.912912912912913,0.00195750409518108
0.913913913913914,0.00191232199037674
0.914914914914915,0.00186767154066225
0.915915915915916,0.00182355281485198
0.916916916916917,0.00177996587121993
0.917917917917918,0.00173691075750885
0.918918918918919,0.00169438751093987
0.91991991991992,0.00165239615822265
0.920920920920921,0.00161093671556606
0.921921921921922,0.00157000918868926
0.922922922922923,0.00152961357283347
0.923923923923924,0.00148974985277409
0.924924924924925,0.00145041800283338
0.925925925925926,0.00141161798689367
0.926926926926927,0.001373349758411
0.927927927927928,0.00133561326042936
0.928928928928929,0.00129840842559529
0.92992992992993,0.00126173517617312
0.930930930930931,0.0012255934240606
0.931931931931932,0.00118998307080507
0.932932932932933,0.00115490400762008
0.933933933933934,0.00112035611540254
0.934934934934935,0.00108633926475037
0.935935935935936,0.00105285331598052
0.936936936936937,0.0010198981191476
0.937937937937938,0.000987473514062919
0.938938938938939,0.000955579330314035
0.93993993993994,0.000924215387284755
0.940940940940941,0.000893381494175584
0.941941941941942,0.000863077450024706
0.942942942942943,0.000833303043729365
0.943943943943944,0.000804058054067771
0.944944944944945,0.00077534224972141
0.945945945945946,0.000747155389297854
0.946946946946947,0.000719497221354002
0.947947947947948,0.000692367484419797
0.948948948948949,0.000665765907022375
0.94994994994995,0.000639692207710662
0.950950950950951,0.00061414609508045
0.951951951951952,0.000589127267799848
0.952952952952953,0.000564635414635256
0.953953953953954,0.000540670214477707
0.954954954954955,0.000517231336369694
0.955955955955956,0.000494318439532386
0.956956956956957,0.000471931173393295
0.957957957957958,0.000450069177614386
0.958958958958959,0.000428732082120557
0.95995995995996,0.000407919507128614
0.960960960960961,0.000387631063176579
0.961961961961962,0.000367866351153479
0.962962962962963,0.000348624962329512
0.963963963963964,0.000329906478386625
0.964964964964965,0.00031171047144951
0.965965965965966,0.000294036504116975
0.966966966966967,0.000276884129493745
0.967967967967968,0.000260252891222624
0.968968968968969,0.000244142323517083
0.96996996996997,0.000228551951194209
0.970970970970971,0.000213481289708047
0.971971971971972,0.000198929845183335
0.972972972972973,0.000184897114449589
0.973973973973974,0.000171382585075608
0.974974974974975,0.0001583857354043
0.975975975975976,0.000145906034587913
0.976976976976977,0.000133942942623608
0.977977977977978,0.000122495910389411
0.978978978978979,0.000111564379680507
0.97997997997998,0.000101147783245903
0.980980980980981,9.12455448254221e-05
0.981981981981982,8.18570791870639e-05
0.982982982982983,7.29817921646985e-05
0.983983983983984,6.46190806961019e-05
0.984984984984985,5.67683328613313e-05
0.985985985985986,4.94289279214191e-05
0.986986986986987,4.26002363574183e-05
0.987987987987988,3.62816199097558e-05
0.988988988988989,3.04724316179139e-05
0.98998998998999,2.51720158604239e-05
0.990990990990991,2.03797083951866e-05
0.991991991991992,1.60948364000877e-05
0.992992992992993,1.23167185139319e-05
0.993993993993994,9.0446648776748e-06
0.994994994994995,6.27797717595389e-06
0.995995995995996,4.01594867891381e-06
0.996996996996997,2.25786428432956e-06
0.997997997997998,1.00300056000993e-06
0.998998998998999,2.5062578648984e-07
1,0


==> fig/l.csv <==
0,0.130434782608696
0.001001001001001,0.129314601764311
0.002002002002002,0.128823818961879
0.003003003003003,0.128435958707501
0.004004004004004,0.128101115714177
0.005005005005005,0.127799986233302
0.00600600600600601,0.12752268308209
0.00700700700700701,0.127263340314066
0.00800800800800801,0.127018140734566
0.00900900900900901,0.126784436191837
0.01001001001001,0.126560300939867
0.011011011011011,0.126344282953343
0.012012012012012,0.126135255501905
0.013013013013013,0.125932323615987
0.014014014014014,0.125734762506904
0.015015015015015,0.125541975536374
0.016016016016016,0.125353464648604
0.017017017017017,0.125168809027292
0.018018018018018,0.124987649344032
0.019019019019019,0.12480967590642
0.02002002002002,0.124634619587588
0.021021021021021,0.124462244779085
0.022022022022022,0.124292343841681
0.023023023023023,0.124124732682644
0.024024024024024,0.123959247192176
0.025025025025025,0.123795740343571
0.026026026026026,0.123634079812077
0.027027027027027,0.123474146003482
0.028028028028028,0.123315830409469
0.029029029029029,0.123159034225947
0.03003003003003,0.123003667184765
0.031031031031031,0.122849646559903
0.032032032032032,0.122696896317333
0.033033033033033,0.12254534638399
0.034034034034034,0.122394932016085
0.035035035035035,0.12224559325076
0.036036036036036,0.122097274428044
0.037037037037037,0.121949923772413
0.038038038038038,0.121803493025121
0.039039039039039,0.121657937119988
0.04004004004004,0.121513213896524
0.041041041041041,0.121369283845282
0.042042042042042,0.121226109881126
0.043043043043043,0.121083657140762
0.044044044044044,0.120941892801443
0.045045045045045,0.120800785918205
0.046046046046046,0.120660307277375
0.047047047047047,0.120520429264407
0.048048048048048,0.120381125744375
0.049049049049049,0.120242371953669
0.0500500500500501,0.120104144401647
0.0510510510510511,0.119966420781145
0.0520520520520521,0.119829179886887
0.0530530530530531,0.119692401540968
0.0540540540540541,0.119556066524669
0.0550550550550551,0.119420156515965
0.0560560560560561,0.119284654032157
0.0570570570570571,0.119149542377117
0.0580580580580581,0.119014805592711
0.0590590590590591,0.118880428414002
0.0600600600600601,0.118746396227869
0.0610610610610611,0.118612695034754
0.0620620620620621,0.118479311413219
0.0630630630630631,0.118346232487103
0.0640640640640641,0.118213445895018
0.0650650650650651,0.118080939762004
0.0660660660660661,0.117948702673156
0.0670670670670671,0.117816723649048
0.0680680680680681,0.11768499212282
0.0690690690690691,0.117553497918789
0.0700700700700701,0.117422231232458
0.0710710710710711,0.117291182611811
0.0720720720720721,0.117160342939816
0.0730730730730731,0.117029703418004
0.0740740740740741,0.116899255551086
0.0750750750750751,0.116768991132498
0.0760760760760761,0.116638902230823
0.0770770770770771,0.11650898117702
0.0780780780780781,0.116379220552404
0.0790790790790791,0.116249613177327
0.0800800800800801,0.1161201521005
0.0810810810810811,0.115990830588928
0.0820820820820821,0.115861642118403
0.0830830830830831,0.115732580364524
0.0840840840840841,0.115603639194207
0.0850850850850851,0.115474812657654
0.0860860860860861,0.115346094980747
0.0870870870870871,0.115217480557848
0.0880880880880881,0.115088963944972
0.0890890890890891,0.114960539853311
0.0900900900900901,0.114832203143087
0.0910910910910911,0.114703948817724
0.0920920920920921,0.114575772018296
0.0930930930930931,0.114447668018262
0.0940940940940941,0.114319632218449
0.0950950950950951,0.114191660142289
0.0960960960960961,0.114063747431265
0.0970970970970971,0.113935889840597
0.0980980980980981,0.113808083235104
0.0990990990990991,0.113680323585284
0.1001001001001,0.11355260696355
0.101101101101101,0.113424929540657
0.102102102102102,0.113297287582277
0.103103103103103,0.113169677445732
0.104104104104104,0.113042095576873
0.105105105105105,0.112914538507092
0.106106106106106,0.112787002850463
0.107107107107107,0.112659485301014
0.108108108108108,0.112531982630104
0.109109109109109,0.112404491683918
0.11011011011011,0.112277009381066
0.111111111111111,0.11214953271028
0.112112112112112,0.112022058728205
0.113113113113113,0.111894584557283
0.114114114114114,0.111767107383721
0.115115115115115,0.111639624455539
0.116116116116116,0.111512133080698
0.117117117117117,0.111384630625301
0.118118118118118,0.111257114511865
0.119119119119119,0.111129582217655
0.12012012012012,0.111002031273093
0.121121121121121,0.110874459260216
0.122122122122122,0.110746863811197
0.123123123123123,0.110619242606927
0.124124124124124,0.110491593375639
0.125125125125125,0.110363913891593
0.126126126126126,0.110236201973805
0.127127127127127,0.110108455484818
0.128128128128128,0.109980672329527
0.129129129129129,0.109852850454041
0.13013013013013,0.10972498784458
0.131131131131131,0.109597082526424
0.132132132132132,0.109469132562887
0.133133133133133,0.109341136054333
0.134134134134134,0.109213091137227
0.135135135135135,0.109084995983212
0.136136136136136,0.108956848798224
0.137137137137137,0.108828647821636
0.138138138138138,0.108700391325429
0.139139139139139,0.108572077613391
0.14014014014014,0.108443705020345
0.141141141141141,0.108315271911397
0.142142142142142,0.108186776681219
0.143143143143143,0.108058217753344
0.144144144144144,0.10792959357949
0.145145145145145,0.107800902638905
0.146146146146146,0.107672143437733
0.147147147147147,0.107543314508402
0.148148148148148,0.107414414409023
0.149149149149149,0.107285441722822
0.15015015015015,0.107156395057578
0.151151151151151,0.10702727304508
0.152152152152152,0.106898074340611
0.153153153153153,0.106768797622433
0.154154154154154,0.106639441591297
0.155155155155155,0.106510004969969
0.156156156156156,0.106380486502764
0.157157157157157,0.106250884955098
0.158158158158158,0.106121199113054
0.159159159159159,0.105991427782958
0.16016016016016,0.10586156979097
0.161161161161161,0.105731623982687
0.162162162162162,0.105601589222756
0.163163163163163,0.105471464394501
0.164164164164164,0.105341248399556
0.165165165165165,0.105210940157515
0.166166166166166,0.105080538605586
0.167167167167167,0.104950042698262
0.168168168168168,0.104819451406992
0.169169169169169,0.104688763719869
0.17017017017017,0.104557978641326
0.171171171171171,0.104427095191835
0.172172172172172,0.104296112407621
0.173173173173173,0.104165029340382
0.174174174174174,0.104033845057012
0.175175175175175,0.103902558639342
0.176176176176176,0.103771169183874
0.177177177177177,0.103639675801539
0.178178178178178,0.103508077617445
0.179179179179179,0.103376373770644
0.18018018018018,0.103244563413902
0.181181181181181,0.103112645713468
0.182182182182182,0.102980619848863
0.183183183183183,0.102848485012663
0.184184184184184,0.102716240410292
0.185185185185185,0.102583885259822
0.186186186186186,0.102451418791775
0.187187187187187,0.102318840248934
0.188188188188188,0.102186148886154
0.189189189189189,0.102053343970186
0.19019019019019,0.101920424779494
0.191191191191191,0.101787390604089
0.192192192192192,0.101654240745361
0.193193193193193,0.101520974515911
0.194194194194194,0.1013875912394
0.195195195195195,0.101254090250388
0.196196196196196,0.101120470894188
0.197197197197197,0.100986732526718
0.198198198198198,0.100852874514356
0.199199199199199,0.100718896233803
0.2002002002002,0.100584797071948
0.201201201201201,0.100450576425736
0.202202202202202,0.100316233702034
0.203203203203203,0.100181768317514
0.204204204204204,0.100047179698524
0.205205205205205,0.0999124672809721
0.206206206206206,0.0997776305102092
0.207207207207207,0.0996426688409159
0.208208208208208,0.0995075817369924
0.209209209209209,0.0993723686714511
0.21021021021021,0.0992370291263112
0.211211211211211,0.0991015625924971
0.212212212212212,0.0989659685697381
0.213213213213213,0.0988302465664721
0.214214214214214,0.0986943960997504
0.215215215215215,0.0985584166951454
0.216216216216216,0.0984223078866611
0.217217217217217,0.0982860692166447
0.218218218218218,0.0981497002357018
0.219219219219219,0.0980132005026127
0.22022022022022,0.0978765695842509
0.221221221221221,0.0977398070555044
0.222222222222222,0.0976029124991982
0.223223223223223,0.0974658855060192
0.224224224224224,0.0973287256744423
0.225225225225225,0.0971914326106597
0.226226226226226,0.0970540059285102
0.227227227227227,0.0969164452494121
0.228228228228228,0.0967787502022964
0.229229229229229,0.0966409204235423
0.23023023023023,0.0965029555569145
0.231231231231231,0.0963648552535015
0.232232232232232,0.0962266191716558
0.233233233233233,0.0960882469769361
0.234234234234234,0.0959497383420499
0.235235235235235,0.0958110929467986
0.236236236236236,0.0956723104780231
0.237237237237237,0.0955333906295519
0.238238238238238,0.0953943331021492
0.239239239239239,0.0952551376034655
0.24024024024024,0.095115803847989
0.241241241241241,0.0949763315569978
0.242242242242242,0.0948367204585143
0.243243243243243,0.0946969702872602
0.244244244244244,0.0945570807846125
0.245245245245245,0.0944170516985613
0.246246246246246,0.0942768827836681
0.247247247247247,0.0941365738010253
0.248248248248248,0.0939961245182175
0.249249249249249,0.0938555347092827
0.25025025025025,0.0937148041546751
0.251251251251251,0.0935739326412294
0.252252252252252,0.0934329199621251
0.253253253253253,0.0932917659168523
0.254254254254254,0.0931504703111785
0.255255255255255,0.0930090329571162
0.256256256256256,0.0928674536728914
0.257257257257257,0.0927257322829126
0.258258258258258,0.0925838686177416
0.259259259259259,0.0924418625140643
0.26026026026026,0.0922997138146623
0.261261261261261,0.0921574223683861
0.262262262262262,0.0920149880301284
0.263263263263263,0.091872410660798
0.264264264264264,0.0917296901272953
0.265265265265265,0.0915868263024881
0.266266266266266,0.0914438190651873
0.267267267267267,0.0913006683001249
0.268268268268268,0.0911573738979317
0.269269269269269,0.0910139357551154
0.27027027027027,0.0908703537740404
0.271271271271271,0.0907266278629071
0.272272272272272,0.0905827579357329
0.273273273273273,0.0904387439123329
0.274274274274274,0.0902945857183022
0.275275275275275,0.0901502832849974
0.276276276276276,0.0900058365495202
0.277277277277277,0.0898612454547006
0.278278278278278,0.0897165099490812
0.279279279279279,0.0895716299869012
0.28028028028028,0.0894266055280822
0.281281281281281,0.0892814365382135
0.282282282282282,0.0891361229885384
0.283283283283283,0.0889906648559408
0.284284284284284,0.0888450621229325
0.285285285285285,0.0886993147776406
0.286286286286286,0.0885534228137959
0.287287287287287,0.0884073862307216
0.288288288288288,0.088261205033322
0.289289289289289,0.088114879232072
0.29029029029029,0.0879684088430074
0.291291291291291,0.0878217938877152
0.292292292292292,0.0876750343933241
0.293293293293293,0.0875281303924958
0.294294294294294,0.0873810819234168
0.295295295295295,0.0872338890297902
0.296296296296296,0.087086551760828
0.297297297297297,0.0869390701712442
0.298298298298298,0.0867914443212475
0.299299299299299,0.086643674276535
0.3003003003003,0.0864957601082863
0.301301301301301,0.086347701893157
0.302302302302302,0.086199499713274
0.303303303303303,0.0860511536562297
0.304304304304304,0.0859026638150778
0.305305305305305,0.0857540302883281
0.306306306306306,0.0856052531799431
0.307307307307307,0.0854563325993334
0.308308308308308,0.0853072686613547
0.309309309309309,0.085158061486304
0.31031031031031,0.085008711199917
0.311311311311311,0.0848592179333652
0.312312312312312,0.0847095818232536
0.313313313313313,0.0845598030116182
0.314314314314314,0.0844098816459243
0.315315315315315,0.084259817879065
0.316316316316316,0.0841096118693594
0.317317317317317,0.0839592637805518
0.318318318318318,0.0838087737818105
0.319319319319319,0.0836581420477272
0.32032032032032,0.0835073687583168
0.321321321321321,0.0833564540990166
0.322322322322322,0.0832053982606867
0.323323323323323,0.0830542014396102
0.324324324324324,0.0829028638374933
0.325325325325325,0.0827513856614663
0.326326326326326,0.082599767124084
0.327327327327327,0.0824480084433268
0.328328328328328,0.0822961098426023
0.329329329329329,0.082144071550746
0.33033033033033,0.0819918938020234
0.331331331331331,0.0818395768361313
0.332332332332332,0.0816871208982001
0.333333333333333,0.0815345262387955
0.334334334334334,0.0813817931139209
0.335335335335335,0.0812289217850199
0.336336336336336,0.0810759125189784
0.337337337337337,0.0809227655881279
0.338338338338338,0.0807694812702478
0.339339339339339,0.0806160598485686
0.34034034034034,0.0804625016117749
0.341341341341341,0.0803088068540089
0.342342342342342,0.0801549758748734
0.343343343343343,0.0800010089794356
0.344344344344344,0.0798469064782305
0.345345345345345,0.0796926686872647
0.346346346346346,0.0795382959280204
0.347347347347347,0.0793837885274591
0.348348348348348,0.0792291468180259
0.349349349349349,0.0790743711376533
0.35035035035035,0.0789194618297662
0.351351351351351,0.0787644192432853
0.352352352352352,0.0786092437326322
0.353353353353353,0.0784539356577341
0.354354354354354,0.0782984953840275
0.355355355355355,0.0781429232824641
0.356356356356356,0.0779872197295148
0.357357357357357,0.0778313851071745
0.358358358358358,0.077675419802968
0.359359359359359,0.0775193242099536
0.36036036036036,0.0773630987267293
0.361361361361361,0.0772067437574374
0.362362362362362,0.0770502597117701
0.363363363363363,0.0768936470049741
0.364364364364364,0.0767369060578564
0.365365365365365,0.0765800372967898
0.366366366366366,0.0764230411537177
0.367367367367367,0.07626591806616
0.368368368368368,0.0761086684772186
0.369369369369369,0.0759512928355826
0.37037037037037,0.0757937915955341
0.371371371371371,0.0756361652169539
0.372372372372372,0.0754784141653267
0.373373373373373,0.0753205389117473
0.374374374374374,0.0751625399329256
0.375375375375375,0.075004417711193
0.376376376376376,0.0748461727345076
0.377377377377377,0.0746878054964601
0.378378378378378,0.0745293164962795
0.379379379379379,0.0743707062388389
0.38038038038038,0.0742119752346613
0.381381381381381,0.074053123999925
0.382382382382382,0.0738941530564698
0.383383383383383,0.0737350629318025
0.384384384384384,0.0735758541591027
0.385385385385385,0.0734165272772286
0.386386386386386,0.0732570828307225
0.387387387387387,0.0730975213698167
0.388388388388388,0.0729378434504395
0.389389389389389,0.0727780496342201
0.39039039039039,0.0726181404884951
0.391391391391391,0.0724581165863134
0.392392392392392,0.0722979785064425
0.393393393393393,0.0721377268333735
0.394394394394394,0.0719773621573271
0.395395395395395,0.0718168850742587
0.396396396396396,0.0716562961858644
0.397397397397397,0.0714955960995858
0.398398398398398,0.071334785428616
0.399399399399399,0.0711738647919047
0.4004004004004,0.0710128348141634
0.401401401401401,0.0708516961258708
0.402402402402402,0.0706904493632781
0.403403403403403,0.0705290951684141
0.404404404404404,0.0703676341890901
0.405405405405405,0.0702060670789052
0.406406406406406,0.0700443944972512
0.407407407407407,0.0698826171093177
0.408408408408408,0.0697207355860964
0.409409409409409,0.0695587506043866
0.41041041041041,0.0693966628467995
0.411411411411411,0.0692344730017629
0.412412412412412,0.0690721817635258
0.413413413413413,0.0689097898321629
0.414414414414414,0.0687472979135791
0.415415415415415,0.0685847067195137
0.416416416416416,0.0684220169675447
0.417417417417417,0.0682592293810928
0.418418418418418,0.068096344689426
0.419419419419419,0.0679333636276628
0.42042042042042,0.0677702869367767
0.421421421421421,0.0676071153635997
0.422422422422422,0.0674438496608263
0.423423423423423,0.0672804905870165
0.424424424424424,0.0671170389066
0.425425425425425,0.066953495389879
0.426426426426426,0.0667898608130318
0.427427427427427,0.0666261359581159
0.428428428428428,0.066462321613071
0.429429429429429,0.0662984185717219
0.43043043043043,0.0661344276337816
0.431431431431431,0.0659703496048537
0.432432432432432,0.0658061852964349
0.433433433433433,0.0656419355259179
0.434434434434434,0.0654776011165934
0.435435435435435,0.0653131828976524
0.436436436436436,0.0651486817041882
0.437437437437437,0.0649840983771986
0.438438438438438,0.0648194337635873
0.439439439439439,0.0646546887161658
0.44044044044044,0.0644898640936553
0.441441441441441,0.0643249607606873
0.442442442442442,0.0641599795878057
0.443443443443443,0.0639949214514671
0.444444444444444,0.0638297872340426
0.445445445445445,0.0636645778238178
0.446446446446446,0.063499294114994
0.447447447447447,0.0633339370076888
0.448448448448448,0.0631685074079359
0.449449449449449,0.0630030062276858
0.45045045045045,0.0628374343848054
0.451451451451451,0.0626717928030786
0.452452452452452,0.0625060824122051
0.453453453453453,0.0623403041478006
0.454454454454454,0.0621744589513959
0.455455455455455,0.0620085477704363
0.456456456456456,0.0618425715582804
0.457457457457457,0.0616765312741991
0.458458458458458,0.0615104278833744
0.459459459459459,0.0613442623568976
0.46046046046046,0.0611780356717679
0.461461461461461,0.0610117488108905
0.462462462462462,0.0608454027630744
0.463463463463463,0.0606789985230305
0.464464464464464,0.0605125370913688
0.465465465465465,0.060346019474596
0.466466466466466,0.060179446685113
0.467467467467467,0.0600128197412111
0.468468468468468,0.0598461396670699
0.469469469469469,0.0596794074927528
0.47047047047047,0.0595126242542043
0.471471471471471,0.0593457909932459
0.472472472472472,0.059178908757572
0.473473473473473,0.0590119786007459
0.474474474474474,0.0588450015821951
0.475475475475475,0.0586779787672073
0.476476476476476,0.0585109112269248
0.477477477477477,0.0583438000383401
0.478478478478478,0.0581766462842903
0.479479479479479,0.0580094510534519
0.48048048048048,0.0578422154403349
0.481481481481481,0.0576749405452768
0.482482482482482,0.0575076274744369
0.483483483483483,0.0573402773397895
0.484484484484485,0.0571728912591177
0.485485485485485,0.0570054703560064
0.486486486486487,0.0568380157598351
0.487487487487487,0.056670528605771
0.488488488488488,0.0565030100347613
0.48948948948949,0.0563354611935256
0.49049049049049,0.0561678832345476
0.491491491491492,0.0560002773160674
0.492492492492492,0.0558326446020726
0.493493493493493,0.05566498626229
0.494494494494495,0.0554973034721762
0.495495495495495,0.055329597412909
0.496496496496497,0.0551618692713775
0.497497497497497,0.0549941202401726
0.498498498498498,0.0548263515175773
0.4994994994995,0.054658564307556
0.500500500500501,0.0544907598197448
0.501501501501502,0.0543229392694401
0.502502502502503,0.0541551038775882
0.503503503503503,0.0539872548707737
0.504504504504504,0.0538193934812084
0.505505505505506,0.0536515209467196
0.506506506506507,0.0534836385107375
0.507507507507508,0.0533157474222839
0.508508508508508,0.0531478489359589
0.509509509509509,0.0529799443119287
0.510510510510511,0.0528120348159121
0.511511511511512,0.0526441217191676
0.512512512512513,0.0524762062984795
0.513513513513513,0.0523082898361441
0.514514514514514,0.0521403736199559
0.515515515515516,0.0519724589431926
0.516516516516517,0.0518045471046011
0.517517517517518,0.0516366394083821
0.518518518518518,0.0514687371641748
0.519519519519519,0.0513008416870417
0.520520520520521,0.0511329542974526
0.521521521521522,0.0509650763212688
0.522522522522523,0.050797209089726
0.523523523523523,0.0506293539394187
0.524524524524524,0.0504615122122822
0.525525525525526,0.0502936852555763
0.526526526526527,0.0501258744218671
0.527527527527528,0.0499580810690095
0.528528528528528,0.049790306560129
0.529529529529529,0.0496225522636035
0.530530530530531,0.0494548195530442
0.531531531531532,0.049287109807277
0.532532532532533,0.0491194244103231
0.533533533533533,0.0489517647513795
0.534534534534535,0.0487841322247988
0.535535535535536,0.0486165282300693
0.536536536536537,0.0484489541717946
0.537537537537538,0.0482814114596726
0.538538538538539,0.0481139015084745
0.53953953953954,0.0479464257380234
0.540540540540541,0.0477789855731728
0.541541541541542,0.0476115824437841
0.542542542542543,0.0474442177847049
0.543543543543544,0.047276893035746
0.544544544544545,0.0471096096416587
0.545545545545546,0.0469423690521115
0.546546546546547,0.0467751727216663
0.547547547547548,0.046608022109755
0.548548548548549,0.0464409186806551
0.54954954954955,0.0462738639034653
0.550550550550551,0.0461068592520805
0.551551551551552,0.0459399062051673
0.552552552552553,0.0457730062461377
0.553553553553554,0.0456061608631242
0.554554554554555,0.0454393715489533
0.555555555555556,0.0452726398011193
0.556556556556557,0.0451059671217575
0.557557557557558,0.0449393550176177
0.558558558558559,0.044772805000036
0.55955955955956,0.044606318584908
0.560560560560561,0.0444398972926606
0.561561561561562,0.0442735426482235
0.562562562562563,0.044107256181001
0.563563563563564,0.0439410394248429
0.564564564564565,0.0437748939180151
0.565565565565566,0.0436088212031708
0.566566566566567,0.0434428228273195
0.567567567567568,0.043276900341798
0.568568568568569,0.043111055302239
0.56956956956957,0.0429452892685408
0.570570570570571,0.042779603804836
0.571571571571572,0.0426140004794602
0.572572572572573,0.0424484808649196
0.573573573573574,0.04228304653786
0.574574574574575,0.0421176990790332
0.575575575575576,0.0419524400732651
0.576576576576577,0.0417872711094223
0.577577577577578,0.0416221937803788
0.578578578578579,0.041457209682982
0.57957957957958,0.0412923204180192
0.580580580580581,0.0411275275901828
0.581581581581582,0.0409628328080358
0.582582582582583,0.0407982376839769
0.583583583583584,0.0406337438342049
0.584584584584585,0.0404693528786834
0.585585585585586,0.0403050664411047
0.586586586586587,0.0401408861488534
0.587587587587588,0.0399768136329699
0.588588588588589,0.0398128505281136
0.58958958958959,0.0396489984725257
0.590590590590591,0.0394852591079912
0.591591591591592,0.0393216340798017
0.592592592592593,0.0391581250367164
0.593593593593594,0.0389947336309247
0.594594594594595,0.0388314615180061
0.595595595595596,0.0386683103568921
0.596596596596597,0.0385052818098262
0.597597597597598,0.0383423775423244
0.598598598598599,0.0381795992231347
0.5995995995996,0.0380169485241974
0.600600600600601,0.0378544271206038
0.601601601601602,0.0376920366905552
0.602602602602603,0.0375297789153221
0.603603603603604,0.0373676554792019
0.604604604604605,0.0372056680694774
0.605605605605606,0.0370438183763744
0.606606606606607,0.0368821080930191
0.607607607607608,0.0367205389153952
0.608608608608609,0.0365591125423008
0.60960960960961,0.036397830675305
0.610610610610611,0.0362366950187037
0.611611611611612,0.0360757072794762
0.612612612612613,0.0359148691672401
0.613613613613614,0.0357541823942071
0.614614614614615,0.0355936486751378
0.615615615615616,0.0354332697272964
0.616616616616617,0.0352730472704053
0.617617617617618,0.0351129830265989
0.618618618618619,0.0349530787203777
0.61961961961962,0.0347933360785618
0.620620620620621,0.0346337568302439
0.621621621621622,0.0344743427067427
0.622622622622623,0.0343150954415551
0.623623623623624,0.0341560167703088
0.624624624624625,0.0339971084307144
0.625625625625626,0.0338383721625174
0.626626626626627,0.0336798097074491
0.627627627627628,0.0335214228091786
0.628628628628629,0.0333632132132632
0.62962962962963,0.0332051826670995
0.630630630630631,0.0330473329198735
0.631631631631632,0.0328896657225109
0.632632632632633,0.0327321828276271
0.633633633633634,0.0325748859894764
0.634634634634635,0.0324177769639018
0.635635635635636,0.0322608575082837
0.636636636636637,0.0321041293814889
0.637637637637638,0.0319475943438193
0.638638638638639,0.0317912541569595
0.63963963963964,0.0316351105839259
0.640640640640641,0.0314791653890135
0.641641641641642,0.0313234203377439
0.642642642642643,0.0311678771968124
0.643643643643644,0.0310125377340351
0.644644644644645,0.0308574037182956
0.645645645645646,0.0307024769194917
0.646646646646647,0.0305477591084813
0.647647647647648,0.0303932520570291
0.648648648648649,0.0302389575377514
0.64964964964965,0.0300848773240627
0.650650650650651,0.0299310131901204
0.651651651651652,0.0297773669107702
0.652652652652653,0.0296239402614907
0.653653653653654,0.0294707350183383
0.654654654654655,0.0293177529578917
0.655655655655656,0.0291649958571956
0.656656656656657,0.0290124654937053
0.657657657657658,0.0288601636452301
0.658658658658659,0.0287080920898772
0.65965965965966,0.0285562526059944
0.660660660660661,0.0284046469721142
0.661661661661662,0.0282532769668957
0.662662662662663,0.0281021443690683
0.663663663663664,0.0279512509573735
0.664664664664665,0.0278005985105076
0.665665665665666,0.0276501888070641
0.666666666666667,0.027500023625475
0.667667667667668,0.027350104743953
0.668668668668669,0.0272004339404334
0.66966966966967,0.0270510129925147
0.670670670670671,0.0269018436774007
0.671671671671672,0.0267529277718409
0.672672672672673,0.0266042670520718
0.673673673673674,0.0264558632937574
0.674674674674675,0.0263077182719301
0.675675675675676,0.0261598337609304
0.676676676676677,0.026012211534348
0.677677677677678,0.0258648533649614
0.678678678678679,0.0257177610246778
0.67967967967968,0.025570936284473
0.680680680680681,0.0254243809143313
0.681681681681682,0.0252780966831845
0.682682682682683,0.0251320853588516
0.683683683683684,0.024986348707978
0.684684684684685,0.0248408884959745
0.685685685685686,0.0246957064869563
0.686686686686687,0.0245508044436818
0.687687687687688,0.0244061841274916
0.688688688688689,0.0242618472982467
0.68968968968969,0.0241177957142675
0.690690690690691,0.0239740311322714
0.691691691691692,0.0238305553073121
0.692692692692693,0.023687369992717
0.693693693693694,0.0235444769400255
0.694694694694695,0.0234018778989271
0.695695695695696,0.0232595746171993
0.696696696696697,0.0231175688406453
0.697697697697698,0.0229758623130316
0.698698698698699,0.0228344567760262
0.6996996996997,0.0226933539691353
0.700700700700701,0.0225525556296418
0.701701701701702,0.0224120634925419
0.702702702702703,0.0222718792904828
0.703703703703704,0.0221320047537003
0.704704704704705,0.0219924416099555
0.705705705705706,0.0218531915844723
0.706706706706707,0.0217142563998747
0.707707707707708,0.0215756377761236
0.708708708708709,0.0214373374304542
0.70970970970971,0.0212993570773126
0.710710710710711,0.0211616984282933
0.711711711711712,0.021024363192076
0.712712712712713,0.0208873530743622
0.713713713713714,0.0207506697778127
0.714714714714715,0.0206143150019844
0.715715715715716,0.0204782904432668
0.716716716716717,0.0203425977948193
0.717717717717718,0.0202072387465082
0.718718718718719,0.0200722149848432
0.71971971971972,0.0199375281929146
0.720720720720721,0.0198031800503303
0.721721721721722,0.0196691722331523
0.722722722722723,0.0195355064138344
0.723723723723724,0.0194021842611583
0.724724724724725,0.0192692074401714
0.725725725725726,0.0191365776121233
0.726726726726727,0.0190042964344033
0.727727727727728,0.0188723655604772
0.728728728728729,0.0187407866398246
0.72972972972973,0.018609561317876
0.730730730730731,0.0184786912359504
0.731731731731732,0.0183481780311922
0.732732732732733,0.018218023336509
0.733733733733734,0.0180882287805087
0.734734734734735,0.0179587959874373
0.735735735735736,0.0178297265771165
0.736736736736737,0.017701022164881
0.737737737737738,0.017572684361517
0.738738738738739,0.0174447147731994
0.73973973973974,0.0173171150014299
0.740740740740741,0.0171898866429754
0.741741741741742,0.0170630312898059
0.742742742742743,0.0169365505290327
0.743743743743744,0.0168104459428471
0.744744744744745,0.0166847191084583
0.745745745745746,0.0165593715980329
0.746746746746747,0.0164344049786326
0.747747747747748,0.0163098208121542
0.748748748748749,0.0161856206552676
0.74974974974975,0.0160618060593556
0.750750750750751,0.0159383785704529
0.751751751751752,0.0158153397291857
0.752752752752753,0.0156926910707111
0.753753753753754,0.015570434124657
0.754754754754755,0.015448570415062
0.755755755755756,0.0153271014603156
0.756756756756757,0.015206028773098
0.757757757757758,0.015085353860321
0.758758758758759,0.0149650782230684
0.75975975975976,0.0148452033565368
0.760760760760761,0.0147257307499767
0.761761761761762,0.0146066618866332
0.762762762762763,0.0144879982436881
0.763763763763764,0.014369741292201
0.764764764764765,0.014251892497051
0.765765765765766,0.0141344533168788
0.766766766766767,0.0140174252040292
0.767767767767768,0.013900809604493
0.768768768768769,0.01378460795785
0.76976976976977,0.0136688216972117
0.770770770770771,0.0135534522491645
0.771771771771772,0.0134385010337129
0.772772772772773,0.0133239694642231
0.773773773773774,0.0132098589473672
0.774774774774775,0.0130961708830667
0.775775775775776,0.0129829066644371
0.776776776776777,0.0128700676777324
0.777777777777778,0.0127576553022902
0.778778778778779,0.0126456709104766
0.77977977977978,0.0125341158676315
0.780780780780781,0.0124229915320144
0.781781781781782,0.0123122992547504
0.782782782782783,0.0122020403797762
0.783783783783784,0.0120922162437869
0.784784784784785,0.0119828281761825
0.785785785785786,0.0118738774990153
0.786786786786787,0.0117653655269371
0.787787787787788,0.0116572935671468
0.788788788788789,0.0115496629193388
0.78978978978979,0.011442474875651
0.790790790790791,0.0113357307206134
0.791791791791792,0.0112294317310975
0.792792792792793,0.0111235791762649
0.793793793793794,0.0110181743175176
0.794794794794795,0.0109132184084475
0.795795795795796,0.0108087126947868
0.796796796796797,0.0107046584143588
0.797797797797798,0.0106010567970286
0.798798798798799,0.0104979090646546
0.7997997997998,0.01039521643104
0.800800800800801,0.0102929801018849
0.801801801801802,0.0101912012747389
0.802802802802803,0.0100898811389535
0.803803803803804,0.00998902087563544
0.804804804804805,0.00988862165760001
0.805805805805806,0.00978868464932505
0.806806806806807,0.00968921100690518
0.807807807807808,0.00959020187800628
0.808808808808809,0.00949165840182064
0.80980980980981,0.00939358170902226
0.810810810810811,0.00929597292172267
0.811811811811812,0.00919883315342706
0.812812812812813,0.0091021635089909
0.813813813813814,0.0090059650845769
0.814814814814815,0.00891023896761239
0.815815815815816,0.00881498623674705
0.816816816816817,0.00872020796181128
0.817817817817818,0.00862590520377458
0.818818818818819,0.00853207901470477
0.81981981981982,0.00843873043772736
0.820820820820821,0.00834586050698547
0.821821821821822,0.00825347024760009
0.822822822822823,0.00816156067563088
0.823823823823824,0.0080701327980373
0.824824824824825,0.00797918761264019
0.825825825825826,0.0078887261080839
0.826826826826827,0.00779874926379877
0.827827827827828,0.00770925804996397
0.828828828828829,0.00762025342747099
0.82982982982983,0.00753173634788743
0.830830830830831,0.00744370775342132
0.831831831831832,0.00735616857688584
0.832832832832833,0.00726911974166455
0.833833833833834,0.00718256216167701
0.834834834834835,0.00709649674134497
0.835835835835836,0.00701092437555896
0.836836836836837,0.00692584594964537
0.837837837837838,0.00684126233933391
0.838838838838839,0.00675717441072575
0.83983983983984,0.00667358302026193
0.840840840840841,0.00659048901469233
0.841841841841842,0.0065078932310452
0.842842842842843,0.00642579649659703
0.843843843843844,0.00634419962884299
0.844844844844845,0.00626310343546781
0.845845845845846,0.00618250871431728
0.846846846846847,0.00610241625337004
0.847847847847848,0.00602282683071003
0.848848848848849,0.00594374121449932
0.84984984984985,0.00586516016295156
0.850850850850851,0.00578708442430585
0.851851851851852,0.00570951473680103
0.852852852852853,0.00563245182865074
0.853853853853854,0.00555589641801864
0.854854854854855,0.0054798492129944
0.855855855855856,0.00540431091157016
0.856856856856857,0.00532928220161734
0.857857857857858,0.0052547637608641
0.858858858858859,0.00518075625687336
0.85985985985986,0.00510726034702114
0.860860860860861,0.00503427667847569
0.861861861861862,0.00496180588817684
0.862862862862863,0.00488984860281605
0.863863863863864,0.00481840543881703
0.864864864864865,0.00474747700231666
0.865865865865866,0.00467706388914668
0.866866866866867,0.00460716668481575
0.867867867867868,0.00453778596449201
0.868868868868869,0.00446892229298634
0.86986986986987,0.004400576224736
0.870870870870871,0.00433274830378882
0.871871871871872,0.00426543906378789
0.872872872872873,0.00419864902795692
0.873873873873874,0.00413237870908597
0.874874874874875,0.00406662860951779
0.875875875875876,0.00400139922113468
0.876876876876877,0.00393669102534588
0.877877877877878,0.00387250449307544
0.878878878878879,0.00380884008475077
0.87987987987988,0.00374569825029151
0.880880880880881,0.00368307942909918
0.881881881881882,0.00362098405004713
0.882882882882883,0.00355941253147119
0.883883883883884,0.00349836528116072
0.884884884884885,0.00343784269635038
0.885885885885886,0.00337784516371225
0.886886886886887,0.00331837305934856
0.887887887887888,0.00325942674878502
0.888888888888889,0.00320100658696453
0.88988988988989,0.00314311291824158
0.890890890890891,0.00308574607637712
0.891891891891892,0.00302890638453395
0.892892892892893,0.00297259415527265
0.893893893893894,0.00291680969054812
0.894894894894895,0.0028615532817065
0.895895895895896,0.0028068252094828
0.896896896896897,0.00275262574399894
0.897897897897898,0.00269895514476236
0.898898898898899,0.0026458136606652
0.8998998998999,0.00259320152998393
0.900900900900901,0.00254111898037964
0.901901901901902,0.00248956622889868
0.902902902902903,0.00243854348197402
0.903903903903904,0.00238805093542702
0.904904904904905,0.00233808877446972
0.905905905905906,0.00228865717370782
0.906906906906907,0.00223975629714391
0.907907907907908,0.00219138629818155
0.908908908908909,0.00214354731962954
0.90990990990991,0.00209623949370703
0.910910910910911,0.00204946294204893
0.911911911911912,0.00200321777571194
0.912912912912913,0.00195750409518108
0.913913913913914,0.00191232199037674
0.914914914914915,0.00186767154066225
0.915915915915916,0.00182355281485198
0.916916916916917,0.00177996587121993
0.917917917917918,0.00173691075750885
0.918918918918919,0.00169438751093987
0.91991991991992,0.00165239615822265
0.920920920920921,0.00161093671556606
0.921921921921922,0.00157000918868926
0.922922922922923,0.00152961357283347
0.923923923923924,0.00148974985277409
0.924924924924925,0.00145041800283338
0.925925925925926,0.00141161798689367
0.926926926926927,0.001373349758411
0.927927927927928,0.00133561326042936
0.928928928928929,0.00129840842559529
0.92992992992993,0.00126173517617312
0.930930930930931,0.0012255934240606
0.931931931931932,0.00118998307080507
0.932932932932933,0.00115490400762008
0.933933933933934,0.00112035611540254
0.934934934934935,0.00108633926475037
0.935935935935936,0.00105285331598052
0.936936936936937,0.0010198981191476
0.937937937937938,0.000987473514062919
0.938938938938939,0.000955579330314035
0.93993993993994,0.000924215387284755
0.940940940940941,0.000893381494175584
0.941941941941942,0.000863077450024706
0.942942942942943,0.000833303043729365
0.943943943943944,0.000804058054067771
0.944944944944945,0.00077534224972141
0.945945945945946,0.000747155389297854
0.946946946946947,0.000719497221354002
0.947947947947948,0.000692367484419797
0.948948948948949,0.000665765907022375
0.94994994994995,0.000639692207710662
0.950950950950951,0.00061414609508045
0.951951951951952,0.000589127267799848
0.952952952952953,0.000564635414635256
0.953953953953954,0.000540670214477707
0.954954954954955,0.000517231336369694
0.955955955955956,0.000494318439532386
0.956956956956957,0.000471931173393295
0.957957957957958,0.000450069177614386
0.958958958958959,0.000428732082120557
0.95995995995996,0.000407919507128614
0.960960960960961,0.000387631063176579
0.961961961961962,0.000367866351153479
0.962962962962963,0.000348624962329512
0.963963963963964,0.000329906478386625
0.964964964964965,0.00031171047144951
0.965965965965966,0.000294036504116975
0.966966966966967,0.000276884129493745
0.967967967967968,0.000260252891222624
0.968968968968969,0.000244142323517083
0.96996996996997,0.000228551951194209
0.970970970970971,0.000213481289708047
0.971971971971972,0.000198929845183335
0.972972972972973,0.000184897114449589
0.973973973973974,0.000171382585075608
0.974974974974975,0.0001583857354043
0.975975975975976,0.000145906034587913
0.976976976976977,0.000133942942623608
0.977977977977978,0.000122495910389411
0.978978978978979,0.000111564379680507
0.97997997997998,0.000101147783245903
0.980980980980981,9.12455448254221e-05
0.981981981981982,8.18570791870639e-05
0.982982982982983,7.29817921646985e-05
0.983983983983984,6.46190806961019e-05
0.984984984984985,5.67683328613313e-05
0.985985985985986,4.94289279214191e-05
0.986986986986987,4.26002363574183e-05
0.987987987987988,3.62816199097558e-05
0.988988988988989,3.04724316179139e-05
0.98998998998999,2.51720158604239e-05
0.990990990990991,2.03797083951866e-05
0.991991991991992,1.60948364000877e-05
0.992992992992993,1.23167185139319e-05
0.993993993993994,9.0446648776748e-06
0.994994994994995,6.27797717595389e-06
0.995995995995996,4.01594867891381e-06
0.996996996996997,2.25786428432956e-06
0.997997997997998,1.00300056000993e-06
0.998998998998999,2.5062578648984e-07
1,0


==> fig/timesharing.csv <==
0,0.130434782608696
4.04040404040404e-05,0.13021678133631
8.08080808080808e-05,0.130125468273559
0.000121212121212121,0.130054993909991
0.000161616161616162,0.129995304624421
0.000202020202020202,0.12994250645206
0.000242424242424242,0.129894602438995
0.000282828282828283,0.129850406366224
0.000323232323232323,0.129809145387266
0.000363636363636364,0.129770282709327
0.000404040404040404,0.129733427517307
0.000444444444444444,0.129698284792781
0.000484848484848485,0.129664625347732
0.000525252525252525,0.129632266930452
0.000565656565656566,0.129601061779641
0.000606060606060606,0.12957088812513
0.000646464646464646,0.129541644205578
0.000686868686868687,0.129513243947989
0.000727272727272727,0.129485613777421
0.000767676767676768,0.129458690215266
0.000808080808080808,0.129432418040211
0.000848484848484849,0.129406748858679
0.000888888888888889,0.129381639978547
0.000929292929292929,0.129357053511029
0.00096969696969697,0.129332955646643
0.00101010101010101,0.129309316065733
0.00105050505050505,0.129286107454172
0.00109090909090909,0.129263305102193
0.00113131313131313,0.129240886569542
0.00117171717171717,0.129218831404028
0.00121212121212121,0.129197120903409
0.00125252525252525,0.12917573791274
0.00129292929292929,0.129154666650928
0.00133333333333333,0.129133892561507
0.00137373737373737,0.129113402183626
0.00141414141414141,0.129093183040003
0.00145454545454545,0.12907322353919
0.00149494949494949,0.129053512889979
0.00153535353535354,0.129034041026161
0.00157575757575758,0.129014798540137
0.00161616161616162,0.128995776624145
0.00165656565656566,0.128976967018069
0.0016969696969697,0.128958361962936
0.00173737373737374,0.128939954159377
0.00177777777777778,0.128921736730405
0.00181818181818182,0.128903703187988
0.00185858585858586,0.12888584740294
0.0018989898989899,0.128868163577753
0.00193939393939394,0.128850646222006
0.00197979797979798,0.128833290130078
0.00202020202020202,0.128816090360898
0.00206060606060606,0.128799042219502
0.0021010101010101,0.128782141240215
0.00214141414141414,0.128765383171287
0.00218181818181818,0.128748763960818
0.00222222222222222,0.128732279743858
0.00226262626262626,0.128715926830556
0.0023030303030303,0.128699701695258
0.00234343434343434,0.128683600966464
0.00238383838383838,0.128667621417556
0.00242424242424242,0.128651759958236
0.00246464646464646,0.128636013626602
0.0025050505050505,0.128620379581804
0.00254545454545455,0.128604855097236
0.00258585858585859,0.128589437554209
0.00262626262626263,0.128574124436067
0.00266666666666667,0.128558913322713
0.00270707070707071,0.128543801885501
0.00274747474747475,0.128528787882476
0.00278787878787879,0.128513869153922
0.00282828282828283,0.128499043618206
0.00286868686868687,0.128484309267884
0.00290909090909091,0.128469664166051
0.00294949494949495,0.128455106442927
0.00298989898989899,0.128440634292642
0.00303030303030303,0.128426245970225
0.00307070707070707,0.128411939788766
0.00311111111111111,0.128397714116754
0.00315151515151515,0.128383567375558
0.00319191919191919,0.128369498037067
0.00323232323232323,0.128355504621453
0.00327272727272727,0.128341585695064
0.00331313131313131,0.128327739868434
0.00335353535353535,0.128313965794402
0.00339393939393939,0.128300262166331
0.00343434343434343,0.128286627716423
0.00347474747474748,0.128273061214124
0.00351515151515152,0.128259561464611
0.00355555555555556,0.128246127307357
0.0035959595959596,0.12823275761477
0.00363636363636364,0.128219451290902
0.00367676767676768,0.128206207270217
0.00371717171717172,0.128193024516428
0.00375757575757576,0.128179902021383
0.0037979797979798,0.128166838804009
0.00383838383838384,0.128153833909307
0.00387878787878788,0.128140886407391
0.00391919191919192,0.128127995392575
0.00395959595959596,0.1281151599825
0.004,0.128102379317306
0.004,0.128102379317306
0.00782828282828283,0.126808415889858
0.0116565656565657,0.125514452462411
0.0154848484848485,0.124220489034963
0.0193131313131313,0.122926525607516
0.0231414141414141,0.121632562180068
0.026969696969697,0.120338598752621
0.0307979797979798,0.119044635325173
0.0346262626262626,0.117750671897726
0.0384545454545454,0.116456708470278
0.0422828282828283,0.115162745042831
0.0461111111111111,0.113868781615383
0.0499393939393939,0.112574818187936
0.0537676767676768,0.111280854760488
0.0575959595959596,0.10998689133304
0.0614242424242424,0.108692927905593
0.0652525252525253,0.107398964478145
0.0690808080808081,0.106105001050698
0.0729090909090909,0.10481103762325
0.0767373737373737,0.103517074195803
0.0805656565656566,0.102223110768355
0.0843939393939394,0.100929147340908
0.0882222222222222,0.0996351839134602
0.0920505050505051,0.0983412204860126
0.0958787878787879,0.0970472570585651
0.0997070707070707,0.0957532936311176
0.103535353535354,0.09445933020367
0.107363636363636,0.0931653667762225
0.111191919191919,0.0918714033487749
0.115020202020202,0.0905774399213274
0.118848484848485,0.0892834764938799
0.122676767676768,0.0879895130664324
0.126505050505051,0.0866955496389848
0.130333333333333,0.0854015862115373
0.134161616161616,0.0841076227840898
0.137989898989899,0.0828136593566422
0.141818181818182,0.0815196959291947
0.145646464646465,0.0802257325017471
0.149474747474747,0.0789317690742996
0.15330303030303,0.0776378056468521
0.157131313131313,0.0763438422194045
0.160959595959596,0.075049878791957
0.164787878787879,0.0737559153645095
0.168616161616162,0.0724619519370619
0.172444444444444,0.0711679885096144
0.176272727272727,0.0698740250821669
0.18010101010101,0.0685800616547193
0.183929292929293,0.0672860982272718
0.187757575757576,0.0659921347998243
0.191585858585859,0.0646981713723767
0.195414141414141,0.0634042079449292
0.199242424242424,0.0621102445174817
0.203070707070707,0.0608162810900341
0.20689898989899,0.0595223176625866
0.210727272727273,0.0582283542351391
0.214555555555556,0.0569343908076915
0.218383838383838,0.055640427380244
0.222212121212121,0.0543464639527965
0.226040404040404,0.0530525005253489
0.229868686868687,0.0517585370979014
0.23369696969697,0.0504645736704538
0.237525252525253,0.0491706102430063
0.241353535353535,0.0478766468155588
0.245181818181818,0.0465826833881113
0.249010101010101,0.0452887199606637
0.252838383838384,0.0439947565332162
0.256666666666667,0.0427007931057686
0.26049494949495,0.0414068296783211
0.264323232323232,0.0401128662508736
0.268151515151515,0.038818902823426
0.271979797979798,0.0375249393959785
0.275808080808081,0.036230975968531
0.279636363636364,0.0349370125410834
0.283464646464646,0.0336430491136359
0.287292929292929,0.0323490856861884
0.291121212121212,0.0310551222587408
0.294949494949495,0.0297611588312933
0.298777777777778,0.0284671954038458
0.302606060606061,0.0271732319763982
0.306434343434343,0.0258792685489507
0.310262626262626,0.0245853051215032
0.314090909090909,0.0232913416940556
0.317919191919192,0.0219973782666081
0.321747474747475,0.0207034148391605
0.325575757575758,0.019409451411713
0.32940404040404,0.0181154879842655
0.333232323232323,0.016821524556818
0.337060606060606,0.0155275611293704
0.340888888888889,0.0142335977019229
0.344717171717172,0.0129396342744754
0.348545454545455,0.0116456708470278
0.352373737373737,0.0103517074195803
0.35620202020202,0.00905774399213274
0.360030303030303,0.0077637805646852
0.363858585858586,0.00646981713723768
0.367686868686869,0.00517585370979014
0.371515151515152,0.00388189028234261
0.375343434343434,0.00258792685489506
0.379171717171717,0.00129396342744753
0.383,0
0.383,0
0.389232323232323,0
0.395464646464646,0
0.40169696969697,0
0.407929292929293,0
0.414161616161616,0
0.420393939393939,0
0.426626262626263,0
0.432858585858586,0
0.439090909090909,0
0.445323232323232,0
0.451555555555556,0
0.457787878787879,0
0.464020202020202,0
0.470252525252525,0
0.476484848484849,0
0.482717171717172,0
0.488949494949495,0
0.495181818181818,0
0.501414141414141,0
0.507646464646465,0
0.513878787878788,0
0.520111111111111,0
0.526343434343434,0
0.532575757575758,0
0.538808080808081,0
0.545040404040404,0
0.551272727272727,0
0.557505050505051,0
0.563737373737374,0
0.569969696969697,0
0.57620202020202,0
0.582434343434343,0
0.588666666666667,0
0.59489898989899,0
0.601131313131313,0
0.607363636363636,0
0.61359595959596,0
0.619828282828283,0
0.626060606060606,0
0.632292929292929,0
0.638525252525252,0
0.644757575757576,0
0.650989898989899,0
0.657222222222222,0
0.663454545454546,0
0.669686868686869,0
0.675919191919192,0
0.682151515151515,0
0.688383838383838,0
0.694616161616162,0
0.700848484848485,0
0.707080808080808,0
0.713313131313131,0
0.719545454545454,0
0.725777777777778,0
0.732010101010101,0
0.738242424242424,0
0.744474747474748,0
0.750707070707071,0
0.756939393939394,0
0.763171717171717,0
0.76940404040404,0
0.775636363636364,0
0.781868686868687,0
0.78810101010101,0
0.794333333333333,0
0.800565656565656,0
0.80679797979798,0
0.813030303030303,0
0.819262626262626,0
0.82549494949495,0
0.831727272727273,0
0.837959595959596,0
0.844191919191919,0
0.850424242424242,0
0.856656565656566,0
0.862888888888889,0
0.869121212121212,0
0.875353535353535,0
0.881585858585859,0
0.887818181818182,0
0.894050505050505,0
0.900282828282828,0
0.906515151515152,0
0.912747474747475,0
0.918979797979798,0
0.925212121212121,0
0.931444444444444,0
0.937676767676768,0
0.943909090909091,0
0.950141414141414,0
0.956373737373737,0
0.962606060606061,0
0.968838383838384,0
0.975070707070707,0
0.98130303030303,0
0.987535353535353,0
0.993767676767677,0
1,0

